A Physics-Guided Bi-Fidelity Fourier-Featured Operator Learning Framework for Predicting Time Evolution of Drag and Lift Coefficients

In the pursuit of accurate experimental and computational data while minimizing effort, there is a constant need for high-fidelity results. However, achieving such results often requires significant computational resources. To address this challenge, this paper proposes a deep operator learning-based framework that requires a limited high-fidelity dataset for training. We introduce a novel physics-guided, bi-fidelity, Fourier-featured Deep Operator Network (DeepONet) framework that effectively combines low and high-fidelity datasets, leveraging the strengths of each. In our methodology, we began by designing a physics-guided Fourier-featured DeepONet, drawing inspiration from the intrinsic physical behavior of the target solution. Subsequently, we train this network to primarily learn the low-fidelity solution, utilizing an extensive dataset. This process ensures a comprehensive grasp of the foundational solution patterns. Following this foundational learning, the low-fidelity deep operator network's output is enhanced using a physics-guided Fourier-featured residual deep operator network. This network refines the initial low-fidelity output, achieving the high-fidelity solution by employing a small high-fidelity dataset for training. Notably, in our framework, we employ the Fourier feature network as the Trunk network for the DeepONets, given its proficiency in capturing and learning the oscillatory nature of the target solution with high precision. We validate our approach using a well-known 2D benchmark cylinder problem, which aims to predict the time trajectories of lift and drag coefficients. The results highlight that the physics-guided Fourier-featured deep operator network, serving as a foundational building block of our framework, possesses superior predictive capability for the lift and drag coefficients compared to its data-driven counterparts.

==> data/CoarsedragRe100.txt <==
0.0207	2.323075896
0.0216	2.299115755
0.0225	2.277963192
0.0234	2.259199751
0.0243	2.242421598
0.0252	2.22732469
0.0261	2.2148807
0.027	2.203643094
0.0279	2.193549222
0.0288	2.184345943
0.0297	2.176200932
0.0306	2.168558623
0.0315	2.161822614
0.0324	2.155951898
0.0333	2.1509154
0.0342	2.146809547
0.0351	2.144312155
0.036	2.141820743
0.0369	2.139754922
0.0378	2.13826549
0.0387	2.137076137
0.0396	2.136199545
0.0405	2.135978806
0.0414	2.135752835
0.0423	2.13557603
0.0432	2.136159878
0.0441	2.137936857
0.045	2.140080531
0.0459	2.142641857
0.0468	2.144810245
0.0477	2.146624722
0.0486	2.148919966
0.0495	2.151399224
0.0504	2.153503908
0.0513	2.156125634
0.0522	2.159165463
0.0531	2.162652038
0.054	2.166253384
0.0549	2.170282925
0.0558	2.174447103
0.0567	2.179095347
0.0576	2.183414774
0.0585	2.187811765
0.0594	2.192359691
0.0603	2.196728895
0.0612	2.201295451
0.0621	2.206365978
0.063	2.211730942
0.0639	2.217499213
0.0648	2.223588874
0.0657	2.229868487
0.0666	2.236074067
0.0675	2.242183201
0.0684	2.248389583
0.0693	2.254417429
0.0702	2.26051552
0.0711	2.266522938
0.072	2.272534408
0.0729	2.278746001
0.0738	2.285162158
0.0747	2.291656897
0.0756	2.298245905
0.0765	2.304941188
0.0774	2.311686911
0.0783	2.318545654
0.0792	2.325679835
0.0801	2.332655263
0.081	2.339747845
0.0819	2.347015515
0.0828	2.354325162
0.0837	2.36153673
0.0846	2.368748328
0.0855	2.37579064
0.0864	2.382502897
0.0873	2.389291474
0.0882	2.396131933
0.0891	2.403143628
0.09	2.410216404
0.0909	2.417402032
0.0918	2.424411764
0.0927	2.431484038
0.0936	2.438886388
0.0945	2.44637773
0.0954	2.453825591
0.0963	2.461254216
0.0972	2.468663558
0.0981	2.476003293
0.099	2.483365295
0.0999	2.490461784
0.1008	2.497657137
0.1017	2.504863439
0.1026	2.512120256
0.1035	2.519537705
0.1044	2.526969348
0.1053	2.53448457
0.1062	2.541727345
0.1071	2.548805221
0.108	2.555943517
0.1089	2.56322154
0.1098	2.570496025
0.1107	2.577788461
0.1116	2.585325001
0.1125	2.592966548
0.1134	2.600637152
0.1143	2.608191461
0.1152	2.615573663
0.1161	2.622910861
0.117	2.630197373
0.1179	2.637277518
0.1188	2.644480912
0.1197	2.651849958
0.1206	2.659320061
0.1215	2.666923174
0.1224	2.674552937
0.1233	2.682189036
0.1242	2.689667722
0.1251	2.69702091
0.126	2.704344238
0.1269	2.711671017
0.1278	2.719079117
0.1287	2.726376314
0.1296	2.733525175
0.1305	2.740468495
0.1314	2.747343865
0.1323	2.754266982
0.1332	2.761219987
0.1341	2.768242892
0.135	2.775213506
0.1359	2.782192823
0.1368	2.789089978
0.1377	2.796023826
0.1386	2.803088021
0.1395	2.810037138
0.1404	2.816874362
0.1413	2.823616996
0.1422	2.830309752
0.1431	2.837002495
0.144	2.843607829
0.1449	2.850075063
0.1458	2.856419388
0.1467	2.862622129
0.1476	2.868694472
0.1485	2.87481826
0.1494	2.880880335
0.1503	2.886849056
0.1512	2.892740049
0.1521	2.898561114
0.153	2.904316772
0.1539	2.910037522
0.1548	2.915764192
0.1557	2.921367498
0.1566	2.926820237
0.1575	2.932199763
0.1584	2.937450204
0.1593	2.942631516
0.1602	2.947507249
0.1611	2.952119687
0.162	2.956540167
0.1629	2.960765307
0.1638	2.964864931
0.1647	2.968844551
0.1656	2.972724298
0.1665	2.976571112
0.1674	2.980361916
0.1683	2.983943722
0.1692	2.987358522
0.1701	2.990733088
0.171	2.994188711
0.1719	2.99751351
0.1728	3.000648215
0.1737	3.003419359
0.1746	3.00611634
0.1755	3.008683278
0.1764	3.011170688
0.1773	3.013541977
0.1782	3.015928904
0.1791	3.018173446
0.18	3.020219181
0.1809	3.02216219
0.1818	3.024027052
0.1827	3.025628698
0.1836	3.027139329
0.1845	3.028560522
0.1854	3.029915168
0.1863	3.03120802
0.1872	3.032383877
0.1881	3.033503739
0.189	3.034554358
0.1899	3.035489996
0.1908	3.036340938
0.1917	3.037181018
0.1926	3.037942598
0.1935	3.038703979
0.1944	3.039346601
0.1953	3.039977001
0.1962	3.040641058
0.1971	3.04123374
0.198	3.041792366
0.1989	3.042362913
0.1998	3.042869879
0.2007	3.043305891
0.2016	3.043590356
0.2025	3.043762786
0.2034	3.043916097
0.2043	3.043883989
0.2052	3.043780796
0.2061	3.043646577
0.207	3.043400685
0.2079	3.043130116
0.2088	3.042848689
0.2097	3.042568009
0.2106	3.042287968
0.2115	3.041905445
0.2124	3.041504988
0.2133	3.041038028
0.2142	3.040519624
0.2151	3.039983585
0.216	3.039407552
0.2169	3.038706247
0.2178	3.038010427
0.2187	3.037369914
0.2196	3.036795238
0.2205	3.036201617
0.2214	3.0355895
0.2223	3.034973597
0.2232	3.034357766
0.2241	3.033740267
0.225	3.033215083
0.2259	3.032644125
0.2268	3.031978848
0.2277	3.031235675
0.2286	3.030464407
0.2295	3.029694671
0.2304	3.028912655
0.2313	3.027965841
0.2322	3.026976345
0.2331	3.025997184
0.234	3.025057539
0.2349	3.024159406
0.2358	3.023296185
0.2367	3.02244981
0.2376	3.021601466
0.2385	3.020713355
0.2394	3.019795346
0.2403	3.01885921
0.2412	3.017974776
0.2421	3.017092947
0.243	3.016257207
0.2439	3.015438254
0.2448	3.014611356
0.2457	3.013805518
0.2466	3.013010548
0.2475	3.012177571
0.2484	3.011337789
0.2493	3.010478855
0.2502	3.009585023
0.2511	3.008739314
0.252	3.007885506
0.2529	3.007040092
0.2538	3.006199614
0.2547	3.005393652
0.2556	3.004571887
0.2565	3.003783128
0.2574	3.003021431
0.2583	3.002298649
0.2592	3.001545148
0.2601	3.000779733
0.261	3.000026817
0.2619	2.99928145
0.2628	2.998544247
0.2637	2.997881333
0.2646	2.997256012
0.2655	2.996666003
0.2664	2.99609982
0.2673	2.995505888
0.2682	2.994912531
0.2691	2.994313139
0.27	2.993723417
0.2709	2.993149508
0.2718	2.992588147
0.2727	2.992030718
0.2736	2.991416036
0.2745	2.990810453
0.2754	2.990216483
0.2763	2.989615492
0.2772	2.988993676
0.2781	2.988389341
0.279	2.98779124
0.2799	2.987192157
0.2808	2.986609801
0.2817	2.986051262
0.2826	2.985503217
0.2835	2.985085586
0.2844	2.98466467
0.2853	2.984182942
0.2862	2.98370469
0.2871	2.983233196
0.288	2.982755011
0.2889	2.982263186
0.2898	2.981762273
0.2907	2.981265789
0.2916	2.980750735
0.2925	2.980177961
0.2934	2.979612403
0.2943	2.979040704
0.2952	2.978498558
0.2961	2.97797191
0.297	2.977459948
0.2979	2.976952298
0.2988	2.976444798
0.2997	2.975944223
0.3006	2.975461676
0.3015	2.975003521
0.3024	2.974586663
0.3033	2.974191776
0.3042	2.973813041
0.3051	2.973437317
0.306	2.973064392
0.3069	2.972692283
0.3078	2.972313597
0.3087	2.971935436
0.3096	2.971563899
0.3105	2.971163469
0.3114	2.970748716
0.3123	2.970326885
0.3132	2.969895714
0.3141	2.969450628
0.315	2.968998748
0.3159	2.968531095
0.3168	2.968070969
0.3177	2.967621863
0.3186	2.967183732
0.3195	2.966754891
0.3204	2.966336757
0.3213	2.965926693
0.3222	2.965526179
0.3231	2.965133845
0.324	2.964739269
0.3249	2.964337767
0.3258	2.963947002
0.3267	2.963555322
0.3276	2.963171146
0.3285	2.962784054
0.3294	2.962418096
0.3303	2.962066702
0.3312	2.961721612
0.3321	2.961335597
0.333	2.960978093
0.3339	2.960634884
0.3348	2.960296228
0.3357	2.959963013
0.3366	2.959638479
0.3375	2.959316615
0.3384	2.959009807
0.3393	2.958715711
0.3402	2.958432381
0.3411	2.958148427
0.342	2.95786958
0.3429	2.957594983
0.3438	2.957320117
0.3447	2.957044534
0.3456	2.956775266
0.3465	2.956494407
0.3474	2.956213162
0.3483	2.955929406
0.3492	2.955644655
0.3501	2.955362678
0.351	2.955080215
0.3519	2.954808385
0.3528	2.954532964
0.3537	2.954265986
0.3546	2.953993622
0.3555	2.953718677
0.3564	2.953446008
0.3573	2.953177546
0.3582	2.952914589
0.3591	2.952657404
0.36	2.952382183
0.3609	2.952094933
0.3618	2.951810942
0.3627	2.951510832
0.3636	2.951207825
0.3645	2.950904012
0.3654	2.950604296
0.3663	2.950308037
0.3672	2.950017447
0.3681	2.949731799
0.369	2.949448432
0.3699	2.949167551
0.3708	2.948892831
0.3717	2.948622887
0.3726	2.948368256
0.3735	2.948105715
0.3744	2.947846391
0.3753	2.947595024
0.3762	2.947347005
0.3771	2.947106703
0.378	2.946872735
0.3789	2.946640579
0.3798	2.946401896
0.3807	2.946164718
0.3816	2.945929565
0.3825	2.945698376
0.3834	2.945472914
0.3843	2.94521888
0.3852	2.944943315
0.3861	2.944667338
0.387	2.944400394
0.3879	2.944141317
0.3888	2.943889409
0.3897	2.943644774
0.3906	2.943406279
0.3915	2.943170747
0.3924	2.9429418
0.3933	2.942716213
0.3942	2.942495234
0.3951	2.942279265
0.396	2.942066839
0.3969	2.941862007
0.3978	2.941661942
0.3987	2.941467122
0.3996	2.941271198
0.4005	2.941078929
0.4014	2.940890711
0.4023	2.940706902
0.4032	2.940525561
0.4041	2.94034938
0.405	2.940178325
0.4059	2.94000199
0.4068	2.939816305
0.4077	2.939599634
0.4086	2.939358794
0.4095	2.939123259
0.4104	2.938888341
0.4113	2.938664453
0.4122	2.938453048
0.4131	2.9382576
0.414	2.938069906
0.4149	2.937887107
0.4158	2.937710227
0.4167	2.93753554
0.4176	2.937365253
0.4185	2.937190409
0.4194	2.937005383
0.4203	2.936824341
0.4212	2.936643938
0.4221	2.936476738
0.423	2.936309192
0.4239	2.936133554
0.4248	2.93595133
0.4257	2.935771287
0.4266	2.935592547
0.4275	2.935422214
0.4284	2.935253501
0.4293	2.935086944
0.4302	2.934921016
0.4311	2.93475409
0.432	2.93458675
0.4329	2.934405411
0.4338	2.934226335
0.4347	2.934047859
0.4356	2.933875589
0.4365	2.933706823
0.4374	2.933538231
0.4383	2.933374385
0.4392	2.933214836
0.4401	2.933056681
0.441	2.932898039
0.4419	2.932736701
0.4428	2.932574678
0.4437	2.932411208
0.4446	2.93225032
0.4455	2.932090786
0.4464	2.931934032
0.4473	2.93177023
0.4482	2.931602555
0.4491	2.931441384
0.45	2.931286534
0.4509	2.931135135
0.4518	2.930982484
0.4527	2.930837894
0.4536	2.930693253
0.4545	2.930550169
0.4554	2.930409001
0.4563	2.930270269
0.4572	2.930127304
0.4581	2.929956189
0.459	2.929794825
0.4599	2.929641074
0.4608	2.929489616
0.4617	2.929336232
0.4626	2.929178349
0.4635	2.92902541
0.4644	2.928871888
0.4653	2.928719882
0.4662	2.928570277
0.4671	2.928420478
0.468	2.92827768
0.4689	2.928137593
0.4698	2.92799928
0.4707	2.92786251
0.4716	2.927727146
0.4725	2.927593599
0.4734	2.927460397
0.4743	2.927326205
0.4752	2.927194113
0.4761	2.927061677
0.477	2.926928712
0.4779	2.926793529
0.4788	2.926659016
0.4797	2.926529828
0.4806	2.926381129
0.4815	2.926233924
0.4824	2.926095473
0.4833	2.925965365
0.4842	2.925844651
0.4851	2.925727835
0.486	2.925612841
0.4869	2.925498149
0.4878	2.925383983
0.4887	2.92526047
0.4896	2.92513597
0.4905	2.924971193
0.4914	2.924791944
0.4923	2.92462887
0.4932	2.924479692
0.4941	2.924342228
0.495	2.924217183
0.4959	2.924094434
0.4968	2.923966054
0.4977	2.923843188
0.4986	2.92372516
0.4995	2.923610948
0.5004	2.923498933
0.5013	2.92338726
0.5022	2.923278408
0.5031	2.923172062
0.504	2.923067249
0.5049	2.922964131
0.5058	2.922859522
0.5067	2.922752006
0.5076	2.922643245
0.5085	2.922535333
0.5094	2.92242859
0.5103	2.922322475
0.5112	2.922207207
0.5121	2.922095109
0.513	2.921989911
0.5139	2.921888286
0.5148	2.921788834
0.5157	2.921690774
0.5166	2.921591484
0.5175	2.921487955
0.5184	2.921385971
0.5193	2.921284973
0.5202	2.921185473
0.5211	2.9210863
0.522	2.920990343
0.5229	2.920896098
0.5238	2.920802167
0.5247	2.920708779
0.5256	2.920615866
0.5265	2.920522008
0.5274	2.920426326
0.5283	2.920332178
0.5292	2.920241396
0.5301	2.92015598
0.531	2.920073216
0.5319	2.919990057
0.5328	2.919905727
0.5337	2.91982047
0.5346	2.919734607
0.5355	2.919648003
0.5364	2.919560845
0.5373	2.919473839
0.5382	2.919388287
0.5391	2.91930382
0.54	2.919219785
0.5409	2.919134805
0.5418	2.919051889
0.5427	2.918983049
0.5436	2.91891356
0.5445	2.918842114
0.5454	2.918761761
0.5463	2.918679948
0.5472	2.918598097
0.5481	2.918516585
0.549	2.918435496
0.5499	2.918355019
0.5508	2.918275341
0.5517	2.918197384
0.5526	2.918120081
0.5535	2.918045531
0.5544	2.917972616
0.5553	2.917899957
0.5562	2.917827707
0.5571	2.917755857
0.558	2.917686317
0.5589	2.917616884
0.5598	2.91754742
0.5607	2.917477032
0.5616	2.917415947
0.5625	2.917354765
0.5634	2.917294024
0.5643	2.917236841
0.5652	2.917176799
0.5661	2.917114306
0.567	2.917046594
0.5679	2.916975083
0.5688	2.916903231
0.5697	2.916831616
0.5706	2.916760078
0.5715	2.91668901
0.5724	2.916618236
0.5733	2.916549169
0.5742	2.91648032
0.5751	2.916411309
0.576	2.916340774
0.5769	2.916269565
0.5778	2.91619876
0.5787	2.916127948
0.5796	2.916056362
0.5805	2.915985172
0.5814	2.915914417
0.5823	2.915844267
0.5832	2.915775096
0.5841	2.915709035
0.585	2.915645713
0.5859	2.915582973
0.5868	2.915520679
0.5877	2.915458911
0.5886	2.915398018
0.5895	2.91533808
0.5904	2.915277575
0.5913	2.915217036
0.5922	2.915157107
0.5931	2.915098175
0.594	2.915039369
0.5949	2.914979746
0.5958	2.914920656
0.5967	2.914862976
0.5976	2.914805302
0.5985	2.914747093
0.5994	2.914691135
0.6003	2.91463605
0.6012	2.914580878
0.6021	2.914525996
0.603	2.914471317
0.6039	2.914416771
0.6048	2.914362237
0.6057	2.914307092
0.6066	2.91425049
0.6075	2.914194056
0.6084	2.914138751
0.6093	2.914083123
0.6102	2.91402784
0.6111	2.91397189
0.612	2.913916319
0.6129	2.913861482
0.6138	2.913809906
0.6147	2.913759521
0.6156	2.913709786
0.6165	2.913660792
0.6174	2.913611941
0.6183	2.91356346
0.6192	2.913515202
0.6201	2.913467179
0.621	2.913419499
0.6219	2.91337169
0.6228	2.91332305
0.6237	2.913274507
0.6246	2.913226856
0.6255	2.913179941
0.6264	2.913132208
0.6273	2.913084612
0.6282	2.913033427
0.6291	2.91298168
0.63	2.912931073
0.6309	2.912880899
0.6318	2.912830343
0.6327	2.912774591
0.6336	2.912722124
0.6345	2.912672409
0.6354	2.912622617
0.6363	2.912572029
0.6372	2.912523041
0.6381	2.912475586
0.639	2.91243004
0.6399	2.912385846
0.6408	2.912341918
0.6417	2.912298877
0.6426	2.912256423
0.6435	2.912214559
0.6444	2.91217282
0.6453	2.91213228
0.6462	2.91209071
0.6471	2.912049945
0.648	2.912009889
0.6489	2.911971005
0.6498	2.911929926
0.6507	2.911889369
0.6516	2.91184951
0.6525	2.911809216
0.6534	2.911769075
0.6543	2.911729634
0.6552	2.911690626
0.6561	2.911651424
0.657	2.91161285
0.6579	2.91157377
0.6588	2.911533241
0.6597	2.911492691
0.6606	2.911451981
0.6615	2.91141103
0.6624	2.911368483
0.6633	2.911326231
0.6642	2.911284421
0.6651	2.911242718
0.666	2.911201261
0.6669	2.911160177
0.6678	2.9111196
0.6687	2.911079317
0.6696	2.911040838
0.6705	2.91100725
0.6714	2.910973683
0.6723	2.910940316
0.6732	2.910907078
0.6741	2.910874921
0.675	2.910844647
0.6759	2.910814722
0.6768	2.910790776
0.6777	2.910766801
0.6786	2.91074101
0.6795	2.910714175
0.6804	2.910685787
0.6813	2.91065734
0.6822	2.910629421
0.6831	2.91060098
0.684	2.910571315
0.6849	2.910540749
0.6858	2.9105105
0.6867	2.910481498
0.6876	2.91045243
0.6885	2.910421591
0.6894	2.910392821
0.6903	2.910364245
0.6912	2.91033701
0.6921	2.910310996
0.693	2.91028556
0.6939	2.910260796
0.6948	2.910236979
0.6957	2.910212865
0.6966	2.910189522
0.6975	2.910165229
0.6984	2.910140746
0.6993	2.910114462
0.7002	2.910087908
0.7011	2.910062275
0.702	2.910038061
0.7029	2.910015707
0.7038	2.909993742
0.7047	2.909971303
0.7056	2.909948404
0.7065	2.909926429
0.7074	2.909904014
0.7083	2.909882223
0.7092	2.909861128
0.7101	2.909840067
0.711	2.909816681
0.7119	2.909793375
0.7128	2.909767334
0.7137	2.909741377
0.7146	2.909716153
0.7155	2.909691073
0.7164	2.909667904
0.7173	2.909645988
0.7182	2.90962083
0.7191	2.909593813
0.72	2.909566929
0.7209	2.909540971
0.7218	2.909515846
0.7227	2.909491484
0.7236	2.9094675
0.7245	2.909445931
0.7254	2.909426538
0.7263	2.909407449
0.7272	2.909388813
0.7281	2.909370841
0.729	2.909352378
0.7299	2.909333246
0.7308	2.90931334
0.7317	2.909292846
0.7326	2.909271977
0.7335	2.90925053
0.7344	2.909228634
0.7353	2.909205844
0.7362	2.909182762
0.7371	2.90915838
0.738	2.909133034
0.7389	2.909106584
0.7398	2.90908013
0.7407	2.909054224
0.7416	2.909028646
0.7425	2.909003132
0.7434	2.908978157
0.7443	2.908954117
0.7452	2.908929692
0.7461	2.908904776
0.747	2.908880076
0.7479	2.908854772
0.7488	2.908830773
0.7497	2.908809188
0.7506	2.908788912
0.7515	2.908769473
0.7524	2.908750732
0.7533	2.908732953
0.7542	2.908715807
0.7551	2.908699851
0.756	2.908683862
0.7569	2.908668358
0.7578	2.908653155
0.7587	2.908637211
0.7596	2.908621049
0.7605	2.908606029
0.7614	2.90859161
0.7623	2.908576858
0.7632	2.908561828
0.7641	2.908548583
0.765	2.908535301
0.7659	2.908521792
0.7668	2.908507578
0.7677	2.908489026
0.7686	2.9084714
0.7695	2.908453473
0.7704	2.908435388
0.7713	2.908415656
0.7722	2.908398743
0.7731	2.908383989
0.774	2.908369438
0.7749	2.908354888
0.7758	2.908340339
0.7767	2.908325518
0.7776	2.908310279
0.7785	2.908294061
0.7794	2.90827532
0.7803	2.908257803
0.7812	2.908240563
0.7821	2.908223394
0.783	2.90820663
0.7839	2.908191707
0.7848	2.908175722
0.7857	2.908158843
0.7866	2.908141254
0.7875	2.908122856
0.7884	2.908103178
0.7893	2.908083307
0.7902	2.90806271
0.7911	2.908041309
0.792	2.908016865
0.7929	2.907991803
0.7938	2.907967218
0.7947	2.907942005
0.7956	2.907916679
0.7965	2.907896491
0.7974	2.907876866
0.7983	2.907856786
0.7992	2.907836515
0.8001	2.907816161
0.801	2.907794986
0.8019	2.90777477
0.8028	2.90775492
0.8037	2.90773245
0.8046	2.90770927
0.8055	2.907685514
0.8064	2.907661605
0.8073	2.907637376
0.8082	2.907612874
0.8091	2.907588134
0.81	2.907563625
0.8109	2.907537936
0.8118	2.907512441
0.8127	2.90748709
0.8136	2.907461577
0.8145	2.907436098
0.8154	2.907410703
0.8163	2.907384388
0.8172	2.907347308
0.8181	2.907311668
0.819	2.907277869
0.8199	2.907246825
0.8208	2.90721737
0.8217	2.907189185
0.8226	2.907164994
0.8235	2.907142847
0.8244	2.907120835
0.8253	2.907099198
0.8262	2.907078167
0.8271	2.907057326
0.828	2.9070375
0.8289	2.907010054
0.8298	2.906975764
0.8307	2.906943678
0.8316	2.906915645
0.8325	2.906891904
0.8334	2.906871174
0.8343	2.906853193
0.8352	2.906836793
0.8361	2.906817066
0.837	2.906794691
0.8379	2.906774765
0.8388	2.906755449
0.8397	2.906737746
0.8406	2.906720797
0.8415	2.906703662
0.8424	2.906687427
0.8433	2.906671597
0.8442	2.906652572
0.8451	2.906631411
0.846	2.906610449
0.8469	2.906593033
0.8478	2.906584068
0.8487	2.906572483
0.8496	2.90656091
0.8505	2.906547193
0.8514	2.906532026
0.8523	2.90651402
0.8532	2.906494773
0.8541	2.906475629
0.855	2.906456611
0.8559	2.906436382
0.8568	2.906414211
0.8577	2.906390524
0.8586	2.906367652
0.8595	2.906344997
0.8604	2.906320376
0.8613	2.906288525
0.8622	2.906253492
0.8631	2.90622027
0.864	2.906186995
0.8649	2.906153323
0.8658	2.906121489
0.8667	2.90609181
0.8676	2.90606198
0.8685	2.906030925
0.8694	2.906001126
0.8703	2.905972643
0.8712	2.905944357
0.8721	2.905917061
0.873	2.905890182
0.8739	2.905864096
0.8748	2.905836218
0.8757	2.90580909
0.8766	2.905782381
0.8775	2.905756331
0.8784	2.905729831
0.8793	2.905704381
0.8802	2.905678181
0.8811	2.905651856
0.882	2.905623876
0.8829	2.905596738
0.8838	2.90557086
0.8847	2.905547703
0.8856	2.905524744
0.8865	2.9055043
0.8874	2.905486941
0.8883	2.905469336
0.8892	2.905451168
0.8901	2.905432999
0.891	2.905414793
0.8919	2.905397718
0.8928	2.90537865
0.8937	2.905356492
0.8946	2.905333061
0.8955	2.905310384
0.8964	2.905287753
0.8973	2.905265535
0.8982	2.905243923
0.8991	2.905223664
0.9	2.9052068
0.9009	2.905187288
0.9018	2.905167438
0.9027	2.905149047
0.9036	2.905129152
0.9045	2.905110391
0.9054	2.905094921
0.9063	2.905079612
0.9072	2.905064094
0.9081	2.905048998
0.909	2.905034354
0.9099	2.905019715
0.9108	2.905005289
0.9117	2.904991338
0.9126	2.904977263
0.9135	2.904966765
0.9144	2.904956207
0.9153	2.904948513
0.9162	2.904937701
0.9171	2.904922348
0.918	2.904907787
0.9189	2.904893718
0.9198	2.904881311
0.9207	2.904873589
0.9216	2.904868047
0.9225	2.904861788
0.9234	2.904855764
0.9243	2.904848564
0.9252	2.904838632
0.9261	2.904825659
0.927	2.904813798
0.9279	2.904802708
0.9288	2.904791539
0.9297	2.904781903
0.9306	2.904774087
0.9315	2.904767445
0.9324	2.9047619
0.9333	2.904757924
0.9342	2.904755658
0.9351	2.904751213
0.936	2.904746641
0.9369	2.904741819
0.9378	2.90473822
0.9387	2.904733885
0.9396	2.904729987
0.9405	2.904723639
0.9414	2.904716688
0.9423	2.90471235
0.9432	2.90470911
0.9441	2.904704592
0.945	2.904698959
0.9459	2.904692651
0.9468	2.904686216
0.9477	2.904681847
0.9486	2.904676081
0.9495	2.904666121
0.9504	2.904657606
0.9513	2.904650243
0.9522	2.904642676
0.9531	2.904634454
0.954	2.90462603
0.9549	2.904617223
0.9558	2.904606808
0.9567	2.90459666
0.9576	2.904588778
0.9585	2.904581418
0.9594	2.904572826
0.9603	2.904569384
0.9612	2.904564431
0.9621	2.904558656
0.963	2.904551029
0.9639	2.904543605
0.9648	2.904537552
0.9657	2.904531821
0.9666	2.904526522
0.9675	2.904518342
0.9684	2.904507971
0.9693	2.904496438
0.9702	2.90448522
0.9711	2.904471428
0.972	2.904453088
0.9729	2.904434826
0.9738	2.904418021
0.9747	2.904397641
0.9756	2.904376792
0.9765	2.904356107
0.9774	2.904335286
0.9783	2.904314523
0.9792	2.904286044
0.9801	2.904261026
0.981	2.904239328
0.9819	2.904219757
0.9828	2.904202794
0.9837	2.904188262
0.9846	2.904175277
0.9855	2.904163133
0.9864	2.904151004
0.9873	2.904142773
0.9882	2.904136193
0.9891	2.904131846
0.99	2.904131738
0.9909	2.904132111
0.9918	2.904134002
0.9927	2.90413365
0.9936	2.90413304
0.9945	2.904125201
0.9954	2.904117524
0.9963	2.904111485
0.9972	2.904106543
0.9981	2.90410333
0.999	2.904099148
0.9999	2.904095248
1.0008	2.904089429
1.0017	2.904081035
1.0026	2.904073209
1.0035	2.904063811
1.0044	2.904055121
1.0053	2.904046951
1.0062	2.904038837
1.0071	2.904030806
1.008	2.904020798
1.0089	2.904011557
1.0098	2.904006844
1.0107	2.904003102
1.0116	2.903995518
1.0125	2.903983943
1.0134	2.903972989
1.0143	2.903960437
1.0152	2.903947538
1.0161	2.903933754
1.017	2.903921169
1.0179	2.903909464
1.0188	2.903893387
1.0197	2.903876764
1.0206	2.903855966
1.0215	2.903834796
1.0224	2.903818143
1.0233	2.90379521
1.0242	2.903772499
1.0251	2.903753384
1.026	2.903737114
1.0269	2.90372052
1.0278	2.903703868
1.0287	2.903688567
1.0296	2.903675413
1.0305	2.903665808
1.0314	2.903658624
1.0323	2.903652104
1.0332	2.903647128
1.0341	2.903644876
1.035	2.903643135
1.0359	2.903642051
1.0368	2.903641298
1.0377	2.903640527
1.0386	2.903641204
1.0395	2.903643172
1.0404	2.903646541
1.0413	2.903649725
1.0422	2.903651375
1.0431	2.903652371
1.044	2.903653705
1.0449	2.903654255
1.0458	2.903655626
1.0467	2.90365841
1.0476	2.903661856
1.0485	2.903662207
1.0494	2.903660713
1.0503	2.903659292
1.0512	2.903659652
1.0521	2.903660231
1.053	2.903660972
1.0539	2.90366275
1.0548	2.903659013
1.0557	2.903647766
1.0566	2.90363553
1.0575	2.903623955
1.0584	2.903615437
1.0593	2.903605775
1.0602	2.903594898
1.0611	2.903585261
1.062	2.903577902
1.0629	2.903570799
1.0638	2.903563101
1.0647	2.903554011
1.0656	2.903544788
1.0665	2.903537489
1.0674	2.903531198
1.0683	2.903532118
1.0692	2.903533925
1.0701	2.903531857
1.071	2.903532538
1.0719	2.903532447
1.0728	2.903534879
1.0737	2.903533647
1.0746	2.903529303
1.0755	2.903523024
1.0764	2.903517941
1.0773	2.90351405
1.0782	2.903507008
1.0791	2.903497711
1.08	2.903488255
1.0809	2.903481062
1.0818	2.903476694
1.0827	2.903470589
1.0836	2.903464971
1.0845	2.903456948
1.0854	2.903448085
1.0863	2.90343827
1.0872	2.903427524
1.0881	2.903415419
1.089	2.903399667
1.0899	2.903384346
1.0908	2.903376637
1.0917	2.903374229
1.0926	2.90337121
1.0935	2.903369356
1.0944	2.903367572
1.0953	2.903367765
1.0962	2.90337153
1.0971	2.903375655
1.098	2.903382135
1.0989	2.903388197
1.0998	2.903393137
1.1007	2.903399189
1.1016	2.903406316
1.1025	2.903411076
1.1034	2.903414476
1.1043	2.903415368
1.1052	2.90342477
1.1061	2.903432182
1.107	2.903436501
1.1079	2.903443535
1.1088	2.903450616
1.1097	2.903456631
1.1106	2.903462554
1.1115	2.903469255
1.1124	2.903473126
1.1133	2.903473966
1.1142	2.903479229
1.1151	2.903483394
1.116	2.903488987
1.1169	2.903495416
1.1178	2.903502527
1.1187	2.903511085
1.1196	2.903518773
1.1205	2.903523328
1.1214	2.903525641
1.1223	2.903528504
1.1232	2.903529904
1.1241	2.90352978
1.125	2.903532146
1.1259	2.903535901
1.1268	2.903540826
1.1277	2.903547401
1.1286	2.903552958
1.1295	2.903558604
1.1304	2.90356978
1.1313	2.903586703
1.1322	2.90360632
1.1331	2.903623213
1.134	2.903638087
1.1349	2.903655887
1.1358	2.903673764
1.1367	2.903692415
1.1376	2.903709168
1.1385	2.903725292
1.1394	2.9037415
1.1403	2.9037631
1.1412	2.903788092
1.1421	2.903812038
1.143	2.903835469
1.1439	2.903863924
1.1448	2.903888776
1.1457	2.903913179
1.1466	2.903930974
1.1475	2.903949609
1.1484	2.90396616
1.1493	2.903974335
1.1502	2.903985136
1.1511	2.903997637
1.152	2.904012464
1.1529	2.904027219
1.1538	2.904044078
1.1547	2.904062825
1.1556	2.904081298
1.1565	2.904099752
1.1574	2.904115932
1.1583	2.904132608
1.1592	2.904148142
1.1601	2.904159947
1.161	2.904172574
1.1619	2.904181726
1.1628	2.904188385
1.1637	2.904194057
1.1646	2.904191664
1.1655	2.904169179
1.1664	2.904145234
1.1673	2.904120072
1.1682	2.904102567
1.1691	2.904095509
1.17	2.904095805
1.1709	2.904093564
1.1718	2.904086856
1.1727	2.904080106
1.1736	2.90407243
1.1745	2.904064917
1.1754	2.90406018
1.1763	2.904061333
1.1772	2.904063109
1.1781	2.904065695
1.179	2.904067162
1.1799	2.904072557
1.1808	2.90407766
1.1817	2.904084769
1.1826	2.904084369
1.1835	2.904080409
1.1844	2.904075793
1.1853	2.904072234
1.1862	2.904070369
1.1871	2.904074927
1.188	2.904079604
1.1889	2.904079242
1.1898	2.904078521
1.1907	2.90408018
1.1916	2.904078992
1.1925	2.904073883
1.1934	2.904068222
1.1943	2.904062173
1.1952	2.904056109
1.1961	2.90405093
1.197	2.904047527
1.1979	2.904043158
1.1988	2.904040197
1.1997	2.904044338
1.2006	2.904047017
1.2015	2.904049828
1.2024	2.904056241
1.2033	2.90406719
1.2042	2.904081505
1.2051	2.904097189
1.206	2.90410784
1.2069	2.90412188
1.2078	2.90414038
1.2087	2.904151608
1.2096	2.904163913
1.2105	2.904175019
1.2114	2.904185347
1.2123	2.904193754
1.2132	2.904185613
1.2141	2.904172665
1.215	2.904163461
1.2159	2.904155111
1.2168	2.904140645
1.2177	2.904119883
1.2186	2.904097856
1.2195	2.904084864
1.2204	2.904075825
1.2213	2.904069369
1.2222	2.904063434
1.2231	2.904063409
1.224	2.904065124
1.2249	2.904059209
1.2258	2.904046648
1.2267	2.904033574
1.2276	2.904025379
1.2285	2.904016206
1.2294	2.904011373
1.2303	2.904011028
1.2312	2.904014637
1.2321	2.904019935
1.233	2.904024011
1.2339	2.904026592
1.2348	2.904033847
1.2357	2.904052527
1.2366	2.904070452
1.2375	2.904089188
1.2384	2.904107801
1.2393	2.90412492
1.2402	2.904135145
1.2411	2.904146528
1.242	2.904157375
1.2429	2.904168606
1.2438	2.90418023
1.2447	2.904189822
1.2456	2.904200934
1.2465	2.904213154
1.2474	2.904224305
1.2483	2.904234669
1.2492	2.904246022
1.2501	2.904259087
1.251	2.904274827
1.2519	2.904290337
1.2528	2.90430633
1.2537	2.904322756
1.2546	2.9043366
1.2555	2.904352381
1.2564	2.904368244
1.2573	2.904386149
1.2582	2.90440843
1.2591	2.904431759
1.26	2.904454153
1.2609	2.904471016
1.2618	2.904488798
1.2627	2.904514805
1.2636	2.904535699
1.2645	2.904557897
1.2654	2.904583004
1.2663	2.904595901
1.2672	2.904607773
1.2681	2.904622678
1.269	2.9046427
1.2699	2.904666673
1.2708	2.904695033
1.2717	2.904722948
1.2726	2.904757776
1.2735	2.904791958
1.2744	2.904820153
1.2753	2.904842249
1.2762	2.904863053
1.2771	2.904882766
1.278	2.904908334
1.2789	2.904937319
1.2798	2.904962378
1.2807	2.904968661
1.2816	2.904981521
1.2825	2.904997313
1.2834	2.905020157
1.2843	2.905050934
1.2852	2.905089335
1.2861	2.905111736
1.287	2.9051238
1.2879	2.905139491
1.2888	2.905159669
1.2897	2.905189294
1.2906	2.905220185
1.2915	2.905250705
1.2924	2.905288148
1.2933	2.905324921
1.2942	2.905362852
1.2951	2.905398504
1.296	2.90543603
1.2969	2.905470513
1.2978	2.905503153
1.2987	2.905539555
1.2996	2.905580065
1.3005	2.905621825
1.3014	2.905665441
1.3023	2.905705878
1.3032	2.905747067
1.3041	2.905781706
1.305	2.905805692
1.3059	2.905834033
1.3068	2.90585393
1.3077	2.905873543
1.3086	2.905897367
1.3095	2.90592113
1.3104	2.905945046
1.3113	2.905970687
1.3122	2.906001498
1.3131	2.906035001
1.314	2.906064726
1.3149	2.906089853
1.3158	2.906093662
1.3167	2.906089631
1.3176	2.906087224
1.3185	2.906086661
1.3194	2.906093199
1.3203	2.906110648
1.3212	2.906127984
1.3221	2.90613884
1.323	2.906152192
1.3239	2.90617357
1.3248	2.90618996
1.3257	2.906205244
1.3266	2.906222789
1.3275	2.906246372
1.3284	2.906275962
1.3293	2.906308753
1.3302	2.906344398
1.3311	2.90637781
1.332	2.906411803
1.3329	2.906449804
1.3338	2.906495811
1.3347	2.906532663
1.3356	2.9065601
1.3365	2.90659084
1.3374	2.906612554
1.3383	2.906641846
1.3392	2.906672942
1.3401	2.906699945
1.341	2.906731551
1.3419	2.906767065
1.3428	2.906805474
1.3437	2.906847602
1.3446	2.906898178
1.3455	2.906952247
1.3464	2.907003182
1.3473	2.907053045
1.3482	2.907096576
1.3491	2.907145907
1.35	2.90719301
1.3509	2.907241839
1.3518	2.907290618
1.3527	2.907334422
1.3536	2.90736338
1.3545	2.907395827
1.3554	2.90743101
1.3563	2.907462187
1.3572	2.907489267
1.3581	2.907517477
1.359	2.907541909
1.3599	2.907566701
1.3608	2.907585798
1.3617	2.907601859
1.3626	2.907621321
1.3635	2.907646514
1.3644	2.907671229
1.3653	2.90768779
1.3662	2.907702624
1.3671	2.907719976
1.368	2.907732876
1.3689	2.907748884
1.3698	2.90776819
1.3707	2.907797227
1.3716	2.907819285
1.3725	2.90783593
1.3734	2.907848557
1.3743	2.90786184
1.3752	2.907880043
1.3761	2.907900048
1.377	2.907922068
1.3779	2.90794449
1.3788	2.907967895
1.3797	2.907992942
1.3806	2.908013022
1.3815	2.908027768
1.3824	2.908045386
1.3833	2.908069776
1.3842	2.908095014
1.3851	2.908110121
1.386	2.908127238
1.3869	2.908145321
1.3878	2.908167764
1.3887	2.908191515
1.3896	2.908219498
1.3905	2.908243504
1.3914	2.908268354
1.3923	2.90828676
1.3932	2.908303594
1.3941	2.908318106
1.395	2.908332892
1.3959	2.908346599
1.3968	2.908365959
1.3977	2.908384763
1.3986	2.908400644
1.3995	2.90840865
1.4004	2.908409358
1.4013	2.90840938
1.4022	2.908410714
1.4031	2.908407512
1.404	2.908399293
1.4049	2.908386239
1.4058	2.908377879
1.4067	2.908381044
1.4076	2.908386415
1.4085	2.908388239
1.4094	2.908393868
1.4103	2.908403309
1.4112	2.908412748
1.4121	2.90841975
1.413	2.908432532
1.4139	2.908453531
1.4148	2.90847937
1.4157	2.908504485
1.4166	2.908520725
1.4175	2.90854103
1.4184	2.908560754
1.4193	2.908573941
1.4202	2.908579893
1.4211	2.908596073
1.422	2.90862693
1.4229	2.908658768
1.4238	2.908691876
1.4247	2.90872208
1.4256	2.908751123
1.4265	2.908776519
1.4274	2.908805928
1.4283	2.908831498
1.4292	2.908860684
1.4301	2.908901402
1.431	2.908938551
1.4319	2.908965298
1.4328	2.908982646
1.4337	2.908996298
1.4346	2.909019239
1.4355	2.909047847
1.4364	2.909080927
1.4373	2.90911587
1.4382	2.909151841
1.4391	2.909182279
1.44	2.909212178
1.4409	2.9092383
1.4418	2.909267429
1.4427	2.909295073
1.4436	2.909323518
1.4445	2.909345687
1.4454	2.909369071
1.4463	2.909388957
1.4472	2.909410046
1.4481	2.909433487
1.449	2.909461695
1.4499	2.909497967
1.4508	2.909537427
1.4517	2.909583938
1.4526	2.909628735
1.4535	2.90967106
1.4544	2.909722916
1.4553	2.90977478
1.4562	2.909820065
1.4571	2.909869531
1.458	2.909918914
1.4589	2.909949057
1.4598	2.909982316
1.4607	2.910009025
1.4616	2.91003858
1.4625	2.910072393
1.4634	2.910105763
1.4643	2.910148203
1.4652	2.910198825
1.4661	2.910249635
1.467	2.910301344
1.4679	2.910347521
1.4688	2.910409152
1.4697	2.910470175
1.4706	2.910524699
1.4715	2.910578434
1.4724	2.910634676
1.4733	2.910700399
1.4742	2.910759118
1.4751	2.910821997
1.476	2.910882724
1.4769	2.910950905
1.4778	2.911028932
1.4787	2.911111541
1.4796	2.911188785
1.4805	2.911256283
1.4814	2.911312024
1.4823	2.911352402
1.4832	2.911400465
1.4841	2.911456782
1.485	2.911521179
1.4859	2.911588405
1.4868	2.911663217
1.4877	2.911736483
1.4886	2.911813772
1.4895	2.911896213
1.4904	2.911980816
1.4913	2.912067714
1.4922	2.912154971
1.4931	2.912234829
1.494	2.912301855
1.4949	2.912359956
1.4958	2.912417425
1.4967	2.912462346
1.4976	2.912514652
1.4985	2.912584104
1.4994	2.912645493
1.5003	2.912704095
1.5012	2.912772236
1.5021	2.912838657
1.503	2.912913469
1.5039	2.912978342
1.5048	2.913040116
1.5057	2.91311326
1.5066	2.913185707
1.5075	2.913257764
1.5084	2.913320561
1.5093	2.913374254
1.5102	2.913434472
1.5111	2.91349656
1.512	2.91355744
1.5129	2.913613372
1.5138	2.913668541
1.5147	2.913730415
1.5156	2.91379335
1.5165	2.913834313
1.5174	2.913884179
1.5183	2.913933183
1.5192	2.913993656
1.5201	2.914062148
1.521	2.91412661
1.5219	2.914172671
1.5228	2.914224733
1.5237	2.914298416
1.5246	2.914386416
1.5255	2.914483901
1.5264	2.914578742
1.5273	2.914663798
1.5282	2.914737199
1.5291	2.914806111
1.53	2.914872292
1.5309	2.914937532
1.5318	2.915000124
1.5327	2.915067707
1.5336	2.915143737
1.5345	2.915212678
1.5354	2.91528676
1.5363	2.915320995
1.5372	2.915340036
1.5381	2.915364536
1.539	2.915390063
1.5399	2.915410227
1.5408	2.915469832
1.5417	2.91552541
1.5426	2.915579147
1.5435	2.915619906
1.5444	2.915669529
1.5453	2.915740857
1.5462	2.91581077
1.5471	2.915864998
1.548	2.91593462
1.5489	2.91600904
1.5498	2.916087659
1.5507	2.916177417
1.5516	2.916257599
1.5525	2.916335262
1.5534	2.916410433
1.5543	2.916476092
1.5552	2.916537847
1.5561	2.916603287
1.557	2.916672126
1.5579	2.91674113
1.5588	2.916808339
1.5597	2.916873615
1.5606	2.916929935
1.5615	2.916979006
1.5624	2.917002954
1.5633	2.917055797
1.5642	2.917138415
1.5651	2.917231481
1.566	2.917308327
1.5669	2.917374726
1.5678	2.917418494
1.5687	2.917452081
1.5696	2.917488234
1.5705	2.917525189
1.5714	2.917568238
1.5723	2.917603531
1.5732	2.917627126
1.5741	2.917654847
1.575	2.917685213
1.5759	2.91774443
1.5768	2.917801939
1.5777	2.917849507
1.5786	2.917888487
1.5795	2.917919498
1.5804	2.917936105
1.5813	2.917946958
1.5822	2.917961161
1.5831	2.917988722
1.584	2.918021719
1.5849	2.917975051
1.5858	2.917879274
1.5867	2.917815062
1.5876	2.917779921
1.5885	2.917772522
1.5894	2.917784201
1.5903	2.917806053
1.5912	2.917839118
1.5921	2.917881076
1.593	2.917911688
1.5939	2.917946366
1.5948	2.917986029
1.5957	2.918030635
1.5966	2.918090998
1.5975	2.918159114
1.5984	2.918220379
1.5993	2.918284269
1.6002	2.918352241
1.6011	2.918435521
1.602	2.918519677
1.6029	2.918600495
1.6038	2.91867712
1.6047	2.918748946
1.6056	2.918805855
1.6065	2.918871886
1.6074	2.918957413
1.6083	2.919020552
1.6092	2.919068076
1.6101	2.919102078
1.611	2.919137966
1.6119	2.919180107
1.6128	2.919230541
1.6137	2.919268261
1.6146	2.919296184
1.6155	2.91933084
1.6164	2.919362621
1.6173	2.919397024
1.6182	2.919446
1.6191	2.919505559
1.62	2.919566053
1.6209	2.919631308
1.6218	2.919693081
1.6227	2.919761691
1.6236	2.919843867
1.6245	2.919924233
1.6254	2.919990727
1.6263	2.920062113
1.6272	2.920133009
1.6281	2.920200891
1.629	2.920269564
1.6299	2.920330312
1.6308	2.920386476
1.6317	2.920432465
1.6326	2.920472495
1.6335	2.920508038
1.6344	2.920536842
1.6353	2.920562565
1.6362	2.920593882
1.6371	2.920631479
1.638	2.920672136
1.6389	2.920704696
1.6398	2.920751636
1.6407	2.920799382
1.6416	2.920852821
1.6425	2.920907374
1.6434	2.920965833
1.6443	2.921031232
1.6452	2.921093418
1.6461	2.921155814
1.647	2.921223314
1.6479	2.921290838
1.6488	2.921366764
1.6497	2.921452824
1.6506	2.921539864
1.6515	2.92162723
1.6524	2.921716938
1.6533	2.921805596
1.6542	2.921883987
1.6551	2.921962003
1.656	2.922050229
1.6569	2.922138042
1.6578	2.922220109
1.6587	2.922309477
1.6596	2.922400149
1.6605	2.922490529
1.6614	2.922584082
1.6623	2.922680117
1.6632	2.922778859
1.6641	2.922862876
1.665	2.922946379
1.6659	2.923048339
1.6668	2.923161819
1.6677	2.923285543
1.6686	2.923425486
1.6695	2.923573346
1.6704	2.923720915
1.6713	2.923865115
1.6722	2.924004306
1.6731	2.924145323
1.674	2.92427683
1.6749	2.924385961
1.6758	2.924502077
1.6767	2.924625749
1.6776	2.924760565
1.6785	2.924925621
1.6794	2.925117528
1.6803	2.925308133
1.6812	2.925475566
1.6821	2.925631848
1.683	2.92579308
1.6839	2.925943664
1.6848	2.926087107
1.6857	2.926246301
1.6866	2.926416902
1.6875	2.926571138
1.6884	2.926722992
1.6893	2.926872161
1.6902	2.927001159
1.6911	2.927110387
1.692	2.927235521
1.6929	2.92736454
1.6938	2.92748848
1.6947	2.927619234
1.6956	2.927758319
1.6965	2.927907274
1.6974	2.928064893
1.6983	2.928220446
1.6992	2.92836347
1.7001	2.928515933
1.701	2.92866548
1.7019	2.928813693
1.7028	2.928973257
1.7037	2.929139478
1.7046	2.929313145
1.7055	2.92948893
1.7064	2.92965464
1.7073	2.929805275
1.7082	2.929957435
1.7091	2.930097396
1.71	2.930212307
1.7109	2.930366578
1.7118	2.930529431
1.7127	2.930692407
1.7136	2.930853674
1.7145	2.931026435
1.7154	2.931216328
1.7163	2.931428772
1.7172	2.931649659
1.7181	2.931879541
1.719	2.932110174
1.7199	2.932340371
1.7208	2.932555837
1.7217	2.932759204
1.7226	2.932966859
1.7235	2.9331954
1.7244	2.933419811
1.7253	2.933642702
1.7262	2.933855899
1.7271	2.934083409
1.728	2.934302331
1.7289	2.934487127
1.7298	2.934673573
1.7307	2.934867253
1.7316	2.935039193
1.7325	2.935182242
1.7334	2.935329818
1.7343	2.935482653
1.7352	2.93561123
1.7361	2.935743852
1.737	2.935883187
1.7379	2.936020187
1.7388	2.93614957
1.7397	2.936272581
1.7406	2.936391705
1.7415	2.936506773
1.7424	2.936613846
1.7433	2.93670841
1.7442	2.936769856
1.7451	2.93682494
1.746	2.936880316
1.7469	2.936924118
1.7478	2.936992886
1.7487	2.937086898
1.7496	2.937183152
1.7505	2.93728869
1.7514	2.937393265
1.7523	2.937499675
1.7532	2.937610507
1.7541	2.93769297
1.755	2.937745809
1.7559	2.93781949
1.7568	2.937896793
1.7577	2.937956897
1.7586	2.938010331
1.7595	2.9380587
1.7604	2.938106462
1.7613	2.9381464
1.7622	2.938175689
1.7631	2.938198871
1.764	2.938224606
1.7649	2.938249668
1.7658	2.938284107
1.7667	2.938324074
1.7676	2.938365305
1.7685	2.938406186
1.7694	2.938450777
1.7703	2.93850283
1.7712	2.938542737
1.7721	2.938561974
1.773	2.938575237
1.7739	2.938580596
1.7748	2.93860772
1.7757	2.938655387
1.7766	2.938702959
1.7775	2.938761484
1.7784	2.938827353
1.7793	2.938890329
1.7802	2.938919706
1.7811	2.93891135
1.782	2.938947462
1.7829	2.938989589
1.7838	2.939015075
1.7847	2.939039647
1.7856	2.939075485
1.7865	2.939112266
1.7874	2.939149843
1.7883	2.939150072
1.7892	2.939177259
1.7901	2.939219818
1.791	2.939253375
1.7919	2.939280742
1.7928	2.939321583
1.7937	2.939363976
1.7946	2.939389007
1.7955	2.939425834
1.7964	2.939463446
1.7973	2.939486229
1.7982	2.939543283
1.7991	2.939604656
1.8	2.939651296
1.8009	2.939685438
1.8018	2.939668195
1.8027	2.939668795
1.8036	2.939687435
1.8045	2.939735846
1.8054	2.93978981
1.8063	2.939850337
1.8072	2.939916361
1.8081	2.939973305
1.809	2.940014931
1.8099	2.940040043
1.8108	2.940049509
1.8117	2.940066706
1.8126	2.940072792
1.8135	2.940138226
1.8144	2.940208188
1.8153	2.940274554
1.8162	2.94036122
1.8171	2.940446566
1.818	2.940542118
1.8189	2.940644526
1.8198	2.94076095
1.8207	2.940871506
1.8216	2.940975954
1.8225	2.941077989
1.8234	2.94118327
1.8243	2.941303631
1.8252	2.941400735
1.8261	2.941508095
1.827	2.941607452
1.8279	2.941703243
1.8288	2.941788784
1.8297	2.941891505
1.8306	2.942016208
1.8315	2.942154132
1.8324	2.942292112
1.8333	2.942440376
1.8342	2.942605109
1.8351	2.942754619
1.836	2.942883367
1.8369	2.943016835
1.8378	2.943172451
1.8387	2.943312549
1.8396	2.943440707
1.8405	2.943568751
1.8414	2.943648281
1.8423	2.943770062
1.8432	2.943905816
1.8441	2.944044795
1.845	2.944179928
1.8459	2.944327122
1.8468	2.94447874
1.8477	2.944633908
1.8486	2.944787565
1.8495	2.944940971
1.8504	2.945138192
1.8513	2.945348533
1.8522	2.945553121
1.8531	2.945776147
1.854	2.946014628
1.8549	2.94625219
1.8558	2.946494306
1.8567	2.946728007
1.8576	2.947005288
1.8585	2.947296561
1.8594	2.94758955
1.8603	2.947869934
1.8612	2.948137678
1.8621	2.94839344
1.863	2.948630605
1.8639	2.948857484
1.8648	2.949098359
1.8657	2.949367182
1.8666	2.949638243
1.8675	2.949882154
1.8684	2.950124321
1.8693	2.950355022
1.8702	2.950576568
1.8711	2.950812087
1.872	2.951048734
1.8729	2.951294231
1.8738	2.951570657
1.8747	2.951867591
1.8756	2.952165795
1.8765	2.95245318
1.8774	2.952745073
1.8783	2.953032991
1.8792	2.953329378
1.8801	2.95361989
1.881	2.953913297
1.8819	2.954207105
1.8828	2.954456829
1.8837	2.954710414
1.8846	2.954979664
1.8855	2.955254317
1.8864	2.955510074
1.8873	2.955766617
1.8882	2.956026866
1.8891	2.956323277
1.89	2.95661256
1.8909	2.956875794
1.8918	2.957152544
1.8927	2.957436007
1.8936	2.95770119
1.8945	2.957929838
1.8954	2.958157566
1.8963	2.958391457
1.8972	2.958626706
1.8981	2.958825804
1.899	2.959013897
1.8999	2.959223979
1.9008	2.959458105
1.9017	2.959712777
1.9026	2.959971056
1.9035	2.960219957
1.9044	2.960454145
1.9053	2.960664696
1.9062	2.960850372
1.9071	2.961015462
1.908	2.961118968
1.9089	2.961212126
1.9098	2.961316546
1.9107	2.961428513
1.9116	2.961537958
1.9125	2.961664517
1.9134	2.961807683
1.9143	2.961954018
1.9152	2.962093974
1.9161	2.962259132
1.917	2.962418576
1.9179	2.962552043
1.9188	2.96266759
1.9197	2.962774363
1.9206	2.96286636
1.9215	2.962954619
1.9224	2.963065736
1.9233	2.963182531
1.9242	2.96329572
1.9251	2.963373852
1.926	2.963450593
1.9269	2.963541896
1.9278	2.963612127
1.9287	2.963681285
1.9296	2.963799811
1.9305	2.963933697
1.9314	2.964064829
1.9323	2.964182639
1.9332	2.964322063
1.9341	2.96445002
1.935	2.96458586
1.9359	2.964750293
1.9368	2.964934488
1.9377	2.965100395
1.9386	2.965271115
1.9395	2.965428669
1.9404	2.96558743
1.9413	2.965736316
1.9422	2.96589914
1.9431	2.966031173
1.944	2.966144332
1.9449	2.966246108
1.9458	2.966335958
1.9467	2.966407454
1.9476	2.966487454
1.9485	2.966591976
1.9494	2.966713761
1.9503	2.966829079
1.9512	2.966936278
1.9521	2.967030251
1.953	2.967098399
1.9539	2.967118737
1.9548	2.967161712
1.9557	2.967194825
1.9566	2.967193839
1.9575	2.967183388
1.9584	2.967166236
1.9593	2.967155138
1.9602	2.967067141
1.9611	2.966943561
1.962	2.966810466
1.9629	2.966675535
1.9638	2.966536065
1.9647	2.966399833
1.9656	2.966283536
1.9665	2.96618076
1.9674	2.966064557
1.9683	2.965927641
1.9692	2.965806983
1.9701	2.965706964
1.971	2.965587626
1.9719	2.965504864
1.9728	2.965431086
1.9737	2.965320763
1.9746	2.965230593
1.9755	2.96516172
1.9764	2.965118827
1.9773	2.965106247
1.9782	2.965126421
1.9791	2.965094657
1.98	2.965085069
1.9809	2.965072032
1.9818	2.965079897
1.9827	2.965150941
1.9836	2.965230866
1.9845	2.965196695
1.9854	2.965151097
1.9863	2.965123669
1.9872	2.965109167
1.9881	2.965101183
1.989	2.965093074
1.9899	2.965116257
1.9908	2.965159077
1.9917	2.965170128
1.9926	2.965161724
1.9935	2.965168174
1.9944	2.965202295
1.9953	2.965304561
1.9962	2.965473442
1.9971	2.96561436
1.998	2.965744716
1.9989	2.96587091
1.9998	2.965983671
2.0007	2.966126224
2.0016	2.966330659
2.0025	2.966518296
2.0034	2.966689022
2.0043	2.966847169
2.0052	2.96699918
2.0061	2.967154818
2.007	2.967305755
2.0079	2.967424508
2.0088	2.96749726
2.0097	2.967568773
2.0106	2.967649905
2.0115	2.967741501
2.0124	2.967849043
2.0133	2.967985296
2.0142	2.968141235
2.0151	2.968297772
2.016	2.968473975
2.0169	2.968678674
2.0178	2.968898596
2.0187	2.969132524
2.0196	2.969395964
2.0205	2.969655271
2.0214	2.969887507
2.0223	2.970120656
2.0232	2.970358126
2.0241	2.970597861
2.025	2.970848936
2.0259	2.971115367
2.0268	2.971397388
2.0277	2.971677396
2.0286	2.971967741
2.0295	2.972265669
2.0304	2.972553791
2.0313	2.97283777
2.0322	2.973132657
2.0331	2.973407703
2.034	2.973685959
2.0349	2.973968746
2.0358	2.974252954
2.0367	2.974556309
2.0376	2.97484476
2.0385	2.975198827
2.0394	2.975519732
2.0403	2.975830857
2.0412	2.976136159
2.0421	2.976476982
2.043	2.976832355
2.0439	2.977198577
2.0448	2.977597961
2.0457	2.977975958
2.0466	2.978334756
2.0475	2.9787247
2.0484	2.979157361
2.0493	2.979621363
2.0502	2.980103424
2.0511	2.980592061
2.052	2.981066741
2.0529	2.981537599
2.0538	2.982016521
2.0547	2.982475908
2.0556	2.982937873
2.0565	2.983370513
2.0574	2.983814964
2.0583	2.984246473
2.0592	2.984716697
2.0601	2.985194228
2.061	2.985669223
2.0619	2.986163122
2.0628	2.986681583
2.0637	2.987216509
2.0646	2.987649024
2.0655	2.988074113
2.0664	2.988491763
2.0673	2.988887198
2.0682	2.989261417
2.0691	2.989592316
2.07	2.98992758
2.0709	2.990273231
2.0718	2.99059563
2.0727	2.99089705
2.0736	2.99118597
2.0745	2.991472554
2.0754	2.991773672
2.0763	2.992034682
2.0772	2.992312522
2.0781	2.992615423
2.079	2.992865635
2.0799	2.993108439
2.0808	2.993323023
2.0817	2.993509803
2.0826	2.99368048
2.0835	2.993780327
2.0844	2.993850664
2.0853	2.993954487
2.0862	2.994155188
2.0871	2.994362172
2.088	2.994560306
2.0889	2.994740532
2.0898	2.994878583
2.0907	2.994997244
2.0916	2.995088818
2.0925	2.995186989
2.0934	2.995293997
2.0943	2.995424029
2.0952	2.995544901
2.0961	2.995646686
2.097	2.995758769
2.0979	2.995869874
2.0988	2.995967491
2.0997	2.996062295
2.1006	2.996151641
2.1015	2.996286977
2.1024	2.996455909
2.1033	2.996616858
2.1042	2.996786166
2.1051	2.996945329
2.106	2.997112019
2.1069	2.997284397
2.1078	2.997460521
2.1087	2.997637042
2.1096	2.997777368
2.1105	2.997910149
2.1114	2.997999155
2.1123	2.998117575
2.1132	2.998274916
2.1141	2.998424205
2.115	2.998533107
2.1159	2.998643681
2.1168	2.998772936
2.1177	2.998902558
2.1186	2.999000567
2.1195	2.999085285
2.1204	2.999151048
2.1213	2.999208739
2.1222	2.999254308
2.1231	2.999302863
2.124	2.999295653
2.1249	2.999256677
2.1258	2.99918671
2.1267	2.999130686
2.1276	2.999039612
2.1285	2.998942213
2.1294	2.998820499
2.1303	2.998691766
2.1312	2.998559514
2.1321	2.998429007
2.133	2.998332715
2.1339	2.998242889
2.1348	2.998157844
2.1357	2.998042343
2.1366	2.99792828
2.1375	2.997815115
2.1384	2.997688119
2.1393	2.997521441
2.1402	2.997302638
2.1411	2.997080969
2.142	2.996867962
2.1429	2.996675816
2.1438	2.996531558
2.1447	2.996360726
2.1456	2.996177688
2.1465	2.995993942
2.1474	2.99580666
2.1483	2.995628002
2.1492	2.995471734
2.1501	2.995277032
2.151	2.995083211
2.1519	2.994937391
2.1528	2.994816707
2.1537	2.994716176
2.1546	2.994657005
2.1555	2.994598236
2.1564	2.994508957
2.1573	2.994420531
2.1582	2.994317811
2.1591	2.994229683
2.16	2.994143678
2.1609	2.994060598
2.1618	2.993986537
2.1627	2.993943225
2.1636	2.993901063
2.1645	2.993835914
2.1654	2.993786594
2.1663	2.993764947
2.1672	2.99371479
2.1681	2.993690503
2.169	2.99368251
2.1699	2.993671495
2.1708	2.993639123
2.1717	2.993604821
2.1726	2.993563975
2.1735	2.993512875
2.1744	2.993533793
2.1753	2.993617515
2.1762	2.993701069
2.1771	2.993784418
2.178	2.993841627
2.1789	2.993853767
2.1798	2.993869307
2.1807	2.993907419
2.1816	2.993956026
2.1825	2.994053354
2.1834	2.994152621
2.1843	2.994261218
2.1852	2.99438635
2.1861	2.994545213
2.187	2.994684484
2.1879	2.994829318
2.1888	2.99497524
2.1897	2.995142036
2.1906	2.995326361
2.1915	2.995534577
2.1924	2.995755185
2.1933	2.996006643
2.1942	2.996248141
2.1951	2.996532862
2.196	2.99683839
2.1969	2.997129922
2.1978	2.997414321
2.1987	2.997716939
2.1996	2.998039915
2.2005	2.998413032
2.2014	2.998741509
2.2023	2.999063156
2.2032	2.999404287
2.2041	2.999752255
2.205	3.000041105
2.2059	3.000352743
2.2068	3.000723599
2.2077	3.001099361
2.2086	3.001544629
2.2095	3.001958581
2.2104	3.002388406
2.2113	3.00281406
2.2122	3.003227233
2.2131	3.003639711
2.214	3.004021927
2.2149	3.004423264
2.2158	3.00490084
2.2167	3.005363485
2.2176	3.005829449
2.2185	3.006289087
2.2194	3.00667739
2.2203	3.007028527
2.2212	3.007351919
2.2221	3.007703218
2.223	3.008088428
2.2239	3.008452892
2.2248	3.008810916
2.2257	3.00920373
2.2266	3.009582996
2.2275	3.009982505
2.2284	3.010421201
2.2293	3.010917207
2.2302	3.011459633
2.2311	3.011947175
2.232	3.012397709
2.2329	3.012850979
2.2338	3.013288549
2.2347	3.013706478
2.2356	3.014162483
2.2365	3.01467696
2.2374	3.015182029
2.2383	3.015702732
2.2392	3.01623329
2.2401	3.016790207
2.241	3.017308348
2.2419	3.017770512
2.2428	3.018150976
2.2437	3.018522532
2.2446	3.01889356
2.2455	3.019245549
2.2464	3.019603813
2.2473	3.01995951
2.2482	3.020296399
2.2491	3.020597652
2.25	3.020845977
2.2509	3.021088174
2.2518	3.021279959
2.2527	3.021532612
2.2536	3.02182306
2.2545	3.02213242
2.2554	3.02244594
2.2563	3.02275182
2.2572	3.023077056
2.2581	3.023385666
2.259	3.023638539
2.2599	3.023867312
2.2608	3.024127172
2.2617	3.024382008
2.2626	3.024632639
2.2635	3.024869454
2.2644	3.025102339
2.2653	3.025338112
2.2662	3.025538124
2.2671	3.02572809
2.268	3.025905859
2.2689	3.026061535
2.2698	3.026228952
2.2707	3.026417468
2.2716	3.026618691
2.2725	3.026738074
2.2734	3.026854433
2.2743	3.026941389
2.2752	3.027004231
2.2761	3.027061839
2.277	3.027148052
2.2779	3.027235587
2.2788	3.02721323
2.2797	3.027160835
2.2806	3.02711054
2.2815	3.02706176
2.2824	3.027018336
2.2833	3.026998439
2.2842	3.026972046
2.2851	3.026924909
2.286	3.026921557
2.2869	3.026917768
2.2878	3.026781354
2.2887	3.02661962
2.2896	3.026396015
2.2905	3.02616301
2.2914	3.025958795
2.2923	3.025777013
2.2932	3.025583525
2.2941	3.025385669
2.295	3.025186592
2.2959	3.025036046
2.2968	3.024864616
2.2977	3.024701887
2.2986	3.024547928
2.2995	3.024359485
2.3004	3.024174911
2.3013	3.023968327
2.3022	3.023729136
2.3031	3.023478206
2.304	3.02321317
2.3049	3.022957636
2.3058	3.022744765
2.3067	3.022532978
2.3076	3.02230238
2.3085	3.022077052
2.3094	3.021837918
2.3103	3.0216253
2.3112	3.021545387
2.3121	3.021435548
2.313	3.02126656
2.3139	3.021067843
2.3148	3.020869203
2.3157	3.020682283
2.3166	3.020483047
2.3175	3.020289658
2.3184	3.020089977
2.3193	3.019843214
2.3202	3.019575938
2.3211	3.019370463
2.322	3.019164863
2.3229	3.019014221
2.3238	3.018877504
2.3247	3.018765377
2.3256	3.018552211
2.3265	3.018313959
2.3274	3.018062413
2.3283	3.01781048
2.3292	3.017556922
2.3301	3.017332625
2.331	3.017166035
2.3319	3.017029444
2.3328	3.016914325
2.3337	3.016823763
2.3346	3.016792872
2.3355	3.016612107
2.3364	3.016419118
2.3373	3.016212061
2.3382	3.015979456
2.3391	3.015818035
2.34	3.015697384
2.3409	3.015571573
2.3418	3.015429523
2.3427	3.01532462
2.3436	3.015202004
2.3445	3.015045509
2.3454	3.014903155
2.3463	3.01477198
2.3472	3.014653177
2.3481	3.014533695
2.349	3.014442382
2.3499	3.014366096
2.3508	3.014283929
2.3517	3.01420287
2.3526	3.01413764
2.3535	3.014089468
2.3544	3.014085833
2.3553	3.014130777
2.3562	3.014238751
2.3571	3.01438065
2.358	3.014513816
2.3589	3.014661446
2.3598	3.014816192
2.3607	3.014996812
2.3616	3.015229002
2.3625	3.015474441
2.3634	3.01573902
2.3643	3.015994108
2.3652	3.016304708
2.3661	3.016642155
2.367	3.016974302
2.3679	3.017362961
2.3688	3.017690297
2.3697	3.017897073
2.3706	3.017997903
2.3715	3.018095219
2.3724	3.01820015
2.3733	3.018362523
2.3742	3.018632938
2.3751	3.01894487
2.376	3.019298497
2.3769	3.019719054
2.3778	3.02019712
2.3787	3.020669134
2.3796	3.021125707
2.3805	3.0214972
2.3814	3.021867938
2.3823	3.022265686
2.3832	3.022666863
2.3841	3.02305752
2.385	3.023474898
2.3859	3.023909539
2.3868	3.024346414
2.3877	3.024751405
2.3886	3.025119908
2.3895	3.025473948
2.3904	3.025798712
2.3913	3.026118739
2.3922	3.026457906
2.3931	3.026833243
2.394	3.027230363
2.3949	3.027628821
2.3958	3.028080643
2.3967	3.028579123
2.3976	3.029114035
2.3985	3.029670797
2.3994	3.0302605
2.4003	3.030873529
2.4012	3.031491333
2.4021	3.032100188
2.403	3.032701977
2.4039	3.033325411
2.4048	3.033951625
2.4057	3.03456487
2.4066	3.035201909
2.4075	3.035915934
2.4084	3.036645354
2.4093	3.037357726
2.4102	3.038056268
2.4111	3.038725119
2.412	3.039362836
2.4129	3.040006654
2.4138	3.040744571
2.4147	3.041466182
2.4156	3.042160436
2.4165	3.042842776
2.4174	3.043526656
2.4183	3.044212465
2.4192	3.044843147
2.4201	3.045460842
2.421	3.04603636
2.4219	3.04658543
2.4228	3.04707186
2.4237	3.047493088
2.4246	3.04791105
2.4255	3.048346688
2.4264	3.048754559
2.4273	3.04915113
2.4282	3.049488227
2.4291	3.049738247
2.43	3.049965635
2.4309	3.050185955
2.4318	3.050370395
2.4327	3.050501776
2.4336	3.050568579
2.4345	3.050642496
2.4354	3.050708985
2.4363	3.050774472
2.4372	3.050829177
2.4381	3.050907288
2.439	3.051018955
2.4399	3.051112435
2.4408	3.051157485
2.4417	3.051162048
2.4426	3.051124479
2.4435	3.051089667
2.4444	3.051049506
2.4453	3.051017081
2.4462	3.05094659
2.4471	3.050859825
2.448	3.050776845
2.4489	3.050664779
2.4498	3.050558124
2.4507	3.050485036
2.4516	3.05041703
2.4525	3.050340845
2.4534	3.050248457
2.4543	3.050143375
2.4552	3.050073525
2.4561	3.050042961
2.457	3.050031058
2.4579	3.050074389
2.4588	3.050041249
2.4597	3.049983883
2.4606	3.049921236
2.4615	3.049864548
2.4624	3.049783564
2.4633	3.049693465
2.4642	3.049603206
2.4651	3.049508568
2.466	3.049400908
2.4669	3.049278066
2.4678	3.049137569
2.4687	3.049006534
2.4696	3.048851497
2.4705	3.048687052
2.4714	3.04857102
2.4723	3.048511483
2.4732	3.04842648
2.4741	3.048295884
2.475	3.04814084
2.4759	3.04798853
2.4768	3.047736456
2.4777	3.047412401
2.4786	3.047013384
2.4795	3.046607985
2.4804	3.046201922
2.4813	3.045897566
2.4822	3.045583883
2.4831	3.045248916
2.484	3.044882151
2.4849	3.0445244
2.4858	3.044182937
2.4867	3.043786713
2.4876	3.043315878
2.4885	3.042803234
2.4894	3.04225646
2.4903	3.04173422
2.4912	3.041261391
2.4921	3.040843395
2.493	3.040429836
2.4939	3.04002272
2.4948	3.039652617
2.4957	3.03929725
2.4966	3.038953887
2.4975	3.038631788
2.4984	3.038292882
2.4993	3.037953473
2.5002	3.03761328
2.5011	3.037213605
2.502	3.036864257
2.5029	3.036533381
2.5038	3.036218923
2.5047	3.035932117
2.5056	3.035595686
2.5065	3.035266824
2.5074	3.034921746
2.5083	3.03458747
2.5092	3.034256588
2.5101	3.033904343
2.511	3.033610003
2.5119	3.033367406
2.5128	3.033158359
2.5137	3.03295027
2.5146	3.032827083
2.5155	3.0327378
2.5164	3.032643646
2.5173	3.032539115
2.5182	3.032441901
2.5191	3.03237846
2.52	3.032265648
2.5209	3.032114791
2.5218	3.031987933
2.5227	3.031855141
2.5236	3.031822431
2.5245	3.031827227
2.5254	3.031814394
2.5263	3.031825963
2.5272	3.031848255
2.5281	3.031833853
2.529	3.031803518
2.5299	3.031789249
2.5308	3.031776623
2.5317	3.031793634
2.5326	3.031839677
2.5335	3.031906176
2.5344	3.031984372
2.5353	3.032074704
2.5362	3.032201808
2.5371	3.03240528
2.538	3.032610127
2.5389	3.032790894
2.5398	3.032993928
2.5407	3.033198461
2.5416	3.033321041
2.5425	3.033402344
2.5434	3.033559671
2.5443	3.033754702
2.5452	3.033989179
2.5461	3.034247441
2.547	3.034518989
2.5479	3.034826472
2.5488	3.035139152
2.5497	3.035492897
2.5506	3.035847436
2.5515	3.036246831
2.5524	3.036659057
2.5533	3.037074677
2.5542	3.037523499
2.5551	3.038001826
2.556	3.03849667
2.5569	3.038988088
2.5578	3.039496073
2.5587	3.040023571
2.5596	3.040532073
2.5605	3.041047073
2.5614	3.04158319
2.5623	3.04211319
2.5632	3.042595873
2.5641	3.043143001
2.565	3.043750501
2.5659	3.04433992
2.5668	3.044888098
2.5677	3.045468687
2.5686	3.046045637
2.5695	3.046627968
2.5704	3.047166476
2.5713	3.047699521
2.5722	3.048234053
2.5731	3.048757427
2.574	3.049297848
2.5749	3.049796257
2.5758	3.050385634
2.5767	3.05101611
2.5776	3.051611812
2.5785	3.052158957
2.5794	3.052655604
2.5803	3.053134929
2.5812	3.053648324
2.5821	3.054201984
2.583	3.054775367
2.5839	3.055382575
2.5848	3.055983905
2.5857	3.05660648
2.5866	3.057220958
2.5875	3.05784511
2.5884	3.058466881
2.5893	3.059083899
2.5902	3.059634773
2.5911	3.060128006
2.592	3.060537593
2.5929	3.060839826
2.5938	3.061200736
2.5947	3.061584061
2.5956	3.062006565
2.5965	3.062421941
2.5974	3.062802775
2.5983	3.063185626
2.5992	3.063557636
2.6001	3.0638501
2.601	3.064037894
2.6019	3.064207857
2.6028	3.064430732
2.6037	3.064647482
2.6046	3.064844778
2.6055	3.065055737
2.6064	3.065253867
2.6073	3.06543811
2.6082	3.065627015
2.6091	3.065807644
2.61	3.06590633
2.6109	3.065935291
2.6118	3.065983952
2.6127	3.06600965
2.6136	3.066060173
2.6145	3.066112841
2.6154	3.066143016
2.6163	3.0661803
2.6172	3.066233198
2.6181	3.066383212
2.619	3.066513212
2.6199	3.066649447
2.6208	3.066794633
2.6217	3.066941743
2.6226	3.067054829
2.6235	3.067148173
2.6244	3.067222114
2.6253	3.067286936
2.6262	3.067353316
2.6271	3.067409251
2.628	3.06741515
2.6289	3.067367654
2.6298	3.067215142
2.6307	3.067012768
2.6316	3.066801801
2.6325	3.066615012
2.6334	3.066424799
2.6343	3.06624622
2.6352	3.066028911
2.6361	3.065800777
2.637	3.065527853
2.6379	3.065227509
2.6388	3.064925132
2.6397	3.064609753
2.6406	3.064193379
2.6415	3.063777693
2.6424	3.063259408
2.6433	3.062727114
2.6442	3.062215363
2.6451	3.06171234
2.646	3.061226804
2.6469	3.060764449
2.6478	3.060361405
2.6487	3.060012176
2.6496	3.059674186
2.6505	3.059254581
2.6514	3.058789368
2.6523	3.058312415
2.6532	3.057865322
2.6541	3.057388645
2.655	3.056926058
2.6559	3.056483147
2.6568	3.056095082
2.6577	3.055720218
2.6586	3.055318327
2.6595	3.05491716
2.6604	3.054497465
2.6613	3.05407236
2.6622	3.053601119
2.6631	3.053068329
2.664	3.052585051
2.6649	3.052080468
2.6658	3.051540199
2.6667	3.051005165
2.6676	3.05055416
2.6685	3.050174903
2.6694	3.049824624
2.6703	3.049481141
2.6712	3.049147844
2.6721	3.048837747
2.673	3.048494917
2.6739	3.048139019
2.6748	3.047785816
2.6757	3.04742422
2.6766	3.046995483
2.6775	3.046669112
2.6784	3.046376536
2.6793	3.046108498
2.6802	3.045887419
2.6811	3.045708329
2.682	3.045587728
2.6829	3.045468737
2.6838	3.045299146
2.6847	3.045127336
2.6856	3.044940335
2.6865	3.044742221
2.6874	3.044544228
2.6883	3.044383404
2.6892	3.044237725
2.6901	3.044118709
2.691	3.04404437
2.6919	3.043940082
2.6928	3.043864542
2.6937	3.043788769
2.6946	3.043742498
2.6955	3.043741438
2.6964	3.043773101
2.6973	3.043787082
2.6982	3.04354112
2.6991	3.04330199
2.7	3.043095162
2.7009	3.042988979
2.7018	3.042801554
2.7027	3.042597007
2.7036	3.042427805
2.7045	3.0423037
2.7054	3.042248634
2.7063	3.042259367
2.7072	3.04238861
2.7081	3.042596505
2.709	3.042837972
2.7099	3.043029002
2.7108	3.043243495
2.7117	3.04345655
2.7126	3.043689364
2.7135	3.043940095
2.7144	3.044191817
2.7153	3.044445373
2.7162	3.044714982
2.7171	3.045009558
2.718	3.045339847
2.7189	3.04568169
2.7198	3.046028256
2.7207	3.046370359
2.7216	3.046674918
2.7225	3.046991264
2.7234	3.047382295
2.7243	3.047761432
2.7252	3.048193835
2.7261	3.048672832
2.727	3.049149112
2.7279	3.04961772
2.7288	3.050107733
2.7297	3.050593589
2.7306	3.051107609
2.7315	3.051602121
2.7324	3.052115628
2.7333	3.052651731
2.7342	3.053157577
2.7351	3.053625283
2.736	3.054074669
2.7369	3.05452068
2.7378	3.054988934
2.7387	3.055387202
2.7396	3.055782532
2.7405	3.056189001
2.7414	3.05664536
2.7423	3.057123059
2.7432	3.057611151
2.7441	3.058120656
2.745	3.058674097
2.7459	3.05927116
2.7468	3.05989306
2.7477	3.060563306
2.7486	3.061172504
2.7495	3.061746763
2.7504	3.062344232
2.7513	3.062926175
2.7522	3.063521921
2.7531	3.064144446
2.754	3.064948086
2.7549	3.065788736
2.7558	3.066599841
2.7567	3.067410768
2.7576	3.068231197
2.7585	3.06907775
2.7594	3.069896445
2.7603	3.070666457
2.7612	3.071420318
2.7621	3.072151315
2.763	3.072895038
2.7639	3.073585844
2.7648	3.074252624
2.7657	3.074919346
2.7666	3.075526528
2.7675	3.076092572
2.7684	3.076653794
2.7693	3.077186568
2.7702	3.07767096
2.7711	3.078135598
2.772	3.078618351
2.7729	3.079110919
2.7738	3.079556976
2.7747	3.079983726
2.7756	3.080418008
2.7765	3.080829081
2.7774	3.081216403
2.7783	3.081492091
2.7792	3.081727755
2.7801	3.081869564
2.781	3.081953372
2.7819	3.082012316
2.7828	3.082089495
2.7837	3.08213725
2.7846	3.082147762
2.7855	3.082138989
2.7864	3.082140563
2.7873	3.0821591
2.7882	3.082126892
2.7891	3.082090933
2.79	3.082042063
2.7909	3.081948509
2.7918	3.081822083
2.7927	3.081668865
2.7936	3.081531807
2.7945	3.081322841
2.7954	3.081117539
2.7963	3.080924292
2.7972	3.080741467
2.7981	3.080601259
2.799	3.080469003
2.7999	3.080388534
2.8008	3.080327386
2.8017	3.080245966
2.8026	3.080126846
2.8035	3.080000951
2.8044	3.079877597
2.8053	3.079774256
2.8062	3.079660545
2.8071	3.07946178
2.808	3.079201723
2.8089	3.078899191
2.8098	3.078568704
2.8107	3.078206454
2.8116	3.077809679
2.8125	3.077403404
2.8134	3.077033404
2.8143	3.076765918
2.8152	3.076485115
2.8161	3.076168165
2.817	3.075848199
2.8179	3.075541654
2.8188	3.075233036
2.8197	3.074915215
2.8206	3.074543891
2.8215	3.074150506
2.8224	3.073748601
2.8233	3.073313055
2.8242	3.072838196
2.8251	3.072376068
2.826	3.071864865
2.8269	3.071358691
2.8278	3.070809426
2.8287	3.070250971
2.8296	3.069717031
2.8305	3.069131471
2.8314	3.06857775
2.8323	3.068049718
2.8332	3.067555607
2.8341	3.067073148
2.835	3.066583583
2.8359	3.06607869
2.8368	3.065553963
2.8377	3.064990147
2.8386	3.064433088
2.8395	3.063766956
2.8404	3.063155055
2.8413	3.062569834
2.8422	3.061915731
2.8431	3.061292336
2.844	3.060696338
2.8449	3.060085461
2.8458	3.059466619
2.8467	3.058883611
2.8476	3.05831288
2.8485	3.057784102
2.8494	3.057341199
2.8503	3.056978616
2.8512	3.056582075
2.8521	3.056219325
2.853	3.055881455
2.8539	3.055573558
2.8548	3.055238302
2.8557	3.054901427
2.8566	3.054626917
2.8575	3.054364865
2.8584	3.054026626
2.8593	3.053716606
2.8602	3.053423152
2.8611	3.053113323
2.862	3.052860093
2.8629	3.052595892
2.8638	3.052332811
2.8647	3.052063489
2.8656	3.05181416
2.8665	3.051551754
2.8674	3.051306082
2.8683	3.051103661
2.8692	3.0509584
2.8701	3.050820232
2.871	3.050691703
2.8719	3.050588877
2.8728	3.050501467
2.8737	3.050382326
2.8746	3.050251115
2.8755	3.050131407
2.8764	3.050025085
2.8773	3.049948961
2.8782	3.049902591
2.8791	3.049857293
2.88	3.049886904
2.8809	3.049923511
2.8818	3.049973766
2.8827	3.050065173
2.8836	3.050188993
2.8845	3.05031738
2.8854	3.050489956
2.8863	3.050736896
2.8872	3.051067659
2.8881	3.051448157
2.889	3.05176127
2.8899	3.052050704
2.8908	3.05227249
2.8917	3.05254748
2.8926	3.052825644
2.8935	3.053120279
2.8944	3.05344278
2.8953	3.053773537
2.8962	3.054128355
2.8971	3.054464206
2.898	3.054804448
2.8989	3.055196665
2.8998	3.055642993
2.9007	3.056158623
2.9016	3.056642015
2.9025	3.05710396
2.9034	3.057580292
2.9043	3.058074144
2.9052	3.058586291
2.9061	3.059117234
2.907	3.059668248
2.9079	3.060252616
2.9088	3.060861399
2.9097	3.061457177
2.9106	3.062068192
2.9115	3.062720507
2.9124	3.063353122
2.9133	3.063910629
2.9142	3.064443573
2.9151	3.064986913
2.916	3.065612689
2.9169	3.066178704
2.9178	3.066729805
2.9187	3.067257385
2.9196	3.067819253
2.9205	3.068497179
2.9214	3.069264286
2.9223	3.070079515
2.9232	3.070829233
2.9241	3.071561883
2.925	3.072289518
2.9259	3.07304732
2.9268	3.0737731
2.9277	3.074463496
2.9286	3.075194221
2.9295	3.075802633
2.9304	3.07637073
2.9313	3.076918348
2.9322	3.077473384
2.9331	3.078079839
2.934	3.078699401
2.9349	3.079258761
2.9358	3.079819672
2.9367	3.080356853
2.9376	3.080894277
2.9385	3.081431134
2.9394	3.081910242
2.9403	3.082364853
2.9412	3.082737808
2.9421	3.083099723
2.943	3.083502209
2.9439	3.083902056
2.9448	3.084306881
2.9457	3.084705831
2.9466	3.085065071
2.9475	3.08527674
2.9484	3.085485391
2.9493	3.085703519
2.9502	3.085858737
2.9511	3.086061269
2.952	3.08629996
2.9529	3.086421716
2.9538	3.086472226
2.9547	3.086567928
2.9556	3.08659303
2.9565	3.086655478
2.9574	3.086768815
2.9583	3.086883658
2.9592	3.086992091
2.9601	3.087055871
2.961	3.087055631
2.9619	3.087037347
2.9628	3.086956666
2.9637	3.086849662
2.9646	3.086912129
2.9655	3.086970783
2.9664	3.087039854
2.9673	3.087122488
2.9682	3.087258028
2.9691	3.087363372
2.97	3.087463954
2.9709	3.087548607
2.9718	3.087595944
2.9727	3.087550399
2.9736	3.087454243
2.9745	3.087342646
2.9754	3.087219906
2.9763	3.087054863
2.9772	3.086845877
2.9781	3.086604986
2.979	3.086340415
2.9799	3.086035973
2.9808	3.085678163
2.9817	3.085300629
2.9826	3.084892168
2.9835	3.084493689
2.9844	3.084135539
2.9853	3.083742838
2.9862	3.083324231
2.9871	3.082942026
2.988	3.082569962
2.9889	3.082188432
2.9898	3.081775736
2.9907	3.081324233
2.9916	3.080765264
2.9925	3.080186529
2.9934	3.079608901
2.9943	3.079014971
2.9952	3.078404214
2.9961	3.077821694
2.997	3.077216741
2.9979	3.076596717
2.9988	3.075928151
2.9997	3.07518993
3.0006	3.074560487
3.0015	3.073994905
3.0024	3.073427858
3.0033	3.07285457
3.0042	3.072305809
3.0051	3.071781831
3.006	3.071274321
3.0069	3.070767731
3.0078	3.070234011
3.0087	3.069711522
3.0096	3.069221524
3.0105	3.068703818
3.0114	3.068150195
3.0123	3.067602931
3.0132	3.067053398
3.0141	3.06648317
3.015	3.065947715
3.0159	3.065419609
3.0168	3.064965576
3.0177	3.064516495
3.0186	3.064073426
3.0195	3.063665774
3.0204	3.063267479
3.0213	3.062807212
3.0222	3.062347541
3.0231	3.061944391
3.024	3.061576686
3.0249	3.061143385
3.0258	3.060762345
3.0267	3.060424332
3.0276	3.060127758
3.0285	3.059840666
3.0294	3.059599555
3.0303	3.059327055
3.0312	3.059024494
3.0321	3.058752136
3.033	3.058487234
3.0339	3.058229182
3.0348	3.057967428
3.0357	3.057733773
3.0366	3.057538454
3.0375	3.057338043
3.0384	3.057222571
3.0393	3.057234422
3.0402	3.057182866
3.0411	3.057125394
3.042	3.057033073
3.0429	3.05700062
3.0438	3.056969098
3.0447	3.056988221
3.0456	3.056980401
3.0465	3.056972819
3.0474	3.056925091
3.0483	3.056959404
3.0492	3.057051599
3.0501	3.057175356
3.051	3.057291556
3.0519	3.057250924
3.0528	3.057173737
3.0537	3.057064532
3.0546	3.056950244
3.0555	3.056888803
3.0564	3.056910918
3.0573	3.056950359
3.0582	3.057064987
3.0591	3.057264007
3.06	3.057462966
3.0609	3.057653589
3.0618	3.057860565
3.0627	3.058102387
3.0636	3.058383719
3.0645	3.058692944
3.0654	3.059053899
3.0663	3.05941822
3.0672	3.05979296
3.0681	3.060153158
3.069	3.060580349
3.0699	3.060974916
3.0708	3.061364763
3.0717	3.061732944
3.0726	3.062094389
3.0735	3.062474825
3.0744	3.062926004
3.0753	3.063410574
3.0762	3.063907946
3.0771	3.064433279
3.078	3.065030998
3.0789	3.065664275
3.0798	3.066316528
3.0807	3.066966071
3.0816	3.067580225
3.0825	3.06820884
3.0834	3.068822279
3.0843	3.06941534
3.0852	3.069948063
3.0861	3.070461878
3.087	3.070899528
3.0879	3.071338486
3.0888	3.071733674
3.0897	3.072122296
3.0906	3.072552976
3.0915	3.073053991
3.0924	3.073665197
3.0933	3.07436194
3.0942	3.075058469
3.0951	3.07575634
3.096	3.076390257
3.0969	3.076994419
3.0978	3.077662095
3.0987	3.078387959
3.0996	3.079086357
3.1005	3.079830145
3.1014	3.080528623
3.1023	3.081281719
3.1032	3.082060583
3.1041	3.082954354
3.105	3.083810782
3.1059	3.084649
3.1068	3.085413177
3.1077	3.08615218
3.1086	3.086889008
3.1095	3.087623533
3.1104	3.088382588
3.1113	3.089148747
3.1122	3.08988523
3.1131	3.090558548
3.114	3.091138324
3.1149	3.091695035
3.1158	3.092241846
3.1167	3.092767157
3.1176	3.093270597
3.1185	3.093775787
3.1194	3.094255222
3.1203	3.094715346
3.1212	3.095120509
3.1221	3.095513834
3.123	3.095873244
3.1239	3.096250389
3.1248	3.096591645
3.1257	3.096929673
3.1266	3.097119007
3.1275	3.097167272
3.1284	3.097209768
3.1293	3.097279276
3.1302	3.097298001
3.1311	3.097324363
3.132	3.097385498
3.1329	3.097443311
3.1338	3.097384111
3.1347	3.097386124
3.1356	3.097410143
3.1365	3.097375013
3.1374	3.097278788
3.1383	3.097181982
3.1392	3.097023294
3.1401	3.096804551
3.141	3.096581036
3.1419	3.096346423
3.1428	3.096103007
3.1437	3.09581111
3.1446	3.095552913
3.1455	3.09538605
3.1464	3.095248405
3.1473	3.095134423
3.1482	3.094993544
3.1491	3.094796715
3.15	3.094598819
3.1509	3.094403959
3.1518	3.094228828
3.1527	3.094008089
3.1536	3.093773212
3.1545	3.093528916
3.1554	3.093248312
3.1563	3.092899084
3.1572	3.092499464
3.1581	3.092112417
3.159	3.091733313
3.1599	3.091332765
3.1608	3.090898624
3.1617	3.090417364
3.1626	3.089970673
3.1635	3.089538645
3.1644	3.08909705
3.1653	3.088674867
3.1662	3.088195223
3.1671	3.087632326
3.168	3.087071236
3.1689	3.086517219
3.1698	3.085972143
3.1707	3.085427365
3.1716	3.084869837
3.1725	3.084281505
3.1734	3.083672746
3.1743	3.083062283
3.1752	3.08247383
3.1761	3.081904013
3.177	3.081328313
3.1779	3.080719124
3.1788	3.080084034
3.1797	3.079431757
3.1806	3.078722022
3.1815	3.07797697
3.1824	3.077242971
3.1833	3.076508057
3.1842	3.075797323
3.1851	3.075176034
3.186	3.074616581
3.1869	3.074070518
3.1878	3.073502009
3.1887	3.072903061
3.1896	3.072311818
3.1905	3.071742027
3.1914	3.071203306
3.1923	3.070628407
3.1932	3.069900995
3.1941	3.069158429
3.195	3.068417719
3.1959	3.067812537
3.1968	3.067319773
3.1977	3.066853801
3.1986	3.066375925
3.1995	3.065853533
3.2004	3.065423815
3.2013	3.06506544
3.2022	3.064714328
3.2031	3.064421291
3.204	3.064150529
3.2049	3.063855703
3.2058	3.063637534
3.2067	3.063354538
3.2076	3.063039685
3.2085	3.062717526
3.2094	3.062295656
3.2103	3.061957191
3.2112	3.061576597
3.2121	3.061241285
3.213	3.060936867
3.2139	3.06063261
3.2148	3.060360315
3.2157	3.060104299
3.2166	3.059919538
3.2175	3.059768177
3.2184	3.059627273
3.2193	3.059487068
3.2202	3.059366812
3.2211	3.059263572
3.222	3.05919089
3.2229	3.059152163
3.2238	3.059069691
3.2247	3.058967092
3.2256	3.058880073
3.2265	3.058853869
3.2274	3.058858891
3.2283	3.058863551
3.2292	3.058880614
3.2301	3.058941136
3.231	3.059063637
3.2319	3.059186322
3.2328	3.059356977
3.2337	3.059623026
3.2346	3.059926566
3.2355	3.060282332
3.2364	3.060689728
3.2373	3.061057636
3.2382	3.06138803
3.2391	3.061672117
3.24	3.061972183
3.2409	3.062336662
3.2418	3.062712657
3.2427	3.063121318
3.2436	3.063500193
3.2445	3.063864264
3.2454	3.064257019
3.2463	3.064671425
3.2472	3.065107374
3.2481	3.065595038
3.249	3.066117692
3.2499	3.066668859
3.2508	3.067154287
3.2517	3.067677254
3.2526	3.068217151
3.2535	3.068763923
3.2544	3.069336352
3.2553	3.069957466
3.2562	3.07053583
3.2571	3.071100351
3.258	3.071737946
3.2589	3.072427001
3.2598	3.073176761
3.2607	3.073840977
3.2616	3.074453568
3.2625	3.075024356
3.2634	3.075595061
3.2643	3.076237599
3.2652	3.076900358
3.2661	3.077576538
3.267	3.078207489
3.2679	3.078791307
3.2688	3.079484483
3.2697	3.080168801
3.2706	3.080918902
3.2715	3.081745496
3.2724	3.082555948
3.2733	3.08333306
3.2742	3.084116266
3.2751	3.084885837
3.276	3.085642995
3.2769	3.086403473
3.2778	3.087141146
3.2787	3.0877762
3.2796	3.088384206
3.2805	3.088974865
3.2814	3.089540661
3.2823	3.0901161
3.2832	3.090663854
3.2841	3.091233584
3.285	3.091779976
3.2859	3.092271688
3.2868	3.092781345
3.2877	3.0932389
3.2886	3.09367475
3.2895	3.094040967
3.2904	3.09431532
3.2913	3.094610571
3.2922	3.094907799
3.2931	3.095210561
3.294	3.095501608
3.2949	3.095814813
3.2958	3.096107384
3.2967	3.096404081
3.2976	3.096598763
3.2985	3.096692552
3.2994	3.096816485
3.3003	3.096974054
3.3012	3.097101809
3.3021	3.09711074
3.303	3.097198477
3.3039	3.097261605
3.3048	3.097327617
3.3057	3.097371292
3.3066	3.097480692
3.3075	3.097613138
3.3084	3.097637995
3.3093	3.097550082
3.3102	3.097492243
3.3111	3.097450834
3.312	3.097381607
3.3129	3.097332518
3.3138	3.097291081
3.3147	3.097316526
3.3156	3.097373633
3.3165	3.097457626
3.3174	3.097522634
3.3183	3.097522633
3.3192	3.097510259
3.3201	3.097460997
3.321	3.097360531
3.3219	3.097178855
3.3228	3.096999437
3.3237	3.096730981
3.3246	3.09644026
3.3255	3.096142075
3.3264	3.095794962
3.3273	3.095445096
3.3282	3.095057779
3.3291	3.09463836
3.33	3.09421109
3.3309	3.093760263
3.3318	3.093303976
3.3327	3.092829264
3.3336	3.0923777
3.3345	3.091957046
3.3354	3.091537647
3.3363	3.091105621
3.3372	3.090595535
3.3381	3.090063865
3.339	3.089474878
3.3399	3.088914464
3.3408	3.088337478
3.3417	3.087673577
3.3426	3.087029398
3.3435	3.086407828
3.3444	3.085874984
3.3453	3.085339422
3.3462	3.084716064
3.3471	3.083843577
3.348	3.083020369
3.3489	3.082238459
3.3498	3.081514341
3.3507	3.080776593
3.3516	3.080067811
3.3525	3.079391022
3.3534	3.078785395
3.3543	3.078231606
3.3552	3.077682383
3.3561	3.077144453
3.357	3.076608843
3.3579	3.076090249
3.3588	3.075504046
3.3597	3.074908528
3.3606	3.074306413
3.3615	3.073714948
3.3624	3.073169994
3.3633	3.07261223
3.3642	3.072092606
3.3651	3.071550423
3.366	3.071048618
3.3669	3.070591171
3.3678	3.070128013
3.3687	3.06970599
3.3696	3.069359458
3.3705	3.069034566
3.3714	3.068718613
3.3723	3.068332804
3.3732	3.067912953
3.3741	3.067531622
3.375	3.067205067
3.3759	3.066923531
3.3768	3.066628653
3.3777	3.066335544
3.3786	3.066057236
3.3795	3.065771115
3.3804	3.065485011
3.3813	3.065183434
3.3822	3.064903684
3.3831	3.064644093
3.384	3.064392725
3.3849	3.064166426
3.3858	3.063953016
3.3867	3.063768774
3.3876	3.063575023
3.3885	3.063354458
3.3894	3.063192213
3.3903	3.063236043
3.3912	3.063269438
3.3921	3.063290501
3.393	3.063328149
3.3939	3.063364366
3.3948	3.063372404
3.3957	3.06342758
3.3966	3.063478551
3.3975	3.0635782
3.3984	3.063697484
3.3993	3.063854529
3.4002	3.064148137
3.4011	3.06437166
3.402	3.06452727
3.4029	3.064402232
3.4038	3.064204572
3.4047	3.06412084
3.4056	3.064161292
3.4065	3.064304637
3.4074	3.06445981
3.4083	3.064631008
3.4092	3.064814679
3.4101	3.065005673
3.411	3.065227243
3.4119	3.065487124
3.4128	3.065760058
3.4137	3.066145657
3.4146	3.066546971
3.4155	3.066971471
3.4164	3.067421427
3.4173	3.067829089
3.4182	3.068174892
3.4191	3.068614194
3.42	3.069069259
3.4209	3.069501849
3.4218	3.069955818
3.4227	3.070371514
3.4236	3.070860911
3.4245	3.071385657
3.4254	3.071966576
3.4263	3.07267598
3.4272	3.073394954
3.4281	3.074081457
3.429	3.074746015
3.4299	3.075363815
3.4308	3.075965264
3.4317	3.076552783
3.4326	3.077182047
3.4335	3.077782001
3.4344	3.078344571
3.4353	3.0788286
3.4362	3.079279872
3.4371	3.079747706
3.438	3.080216429
3.4389	3.080688793
3.4398	3.081331977
3.4407	3.082004912
3.4416	3.082679661
3.4425	3.083355335
3.4434	3.084012934
3.4443	3.084669511
3.4452	3.085302761
3.4461	3.086032768
3.447	3.086837501
3.4479	3.0875978
3.4488	3.088322938
3.4497	3.089060635
3.4506	3.089855873
3.4515	3.090710736
3.4524	3.09156701
3.4533	3.092431697
3.4542	3.093281749
3.4551	3.094024329
3.456	3.094735511
3.4569	3.095380919
3.4578	3.096106763
3.4587	3.096887606
3.4596	3.097656386
3.4605	3.09834556
3.4614	3.098980611
3.4623	3.099572188
3.4632	3.100073858
3.4641	3.100529556
3.465	3.100995194
3.4659	3.101460732
3.4668	3.101929758
3.4677	3.102395684
3.4686	3.10280193
3.4695	3.10318301
3.4704	3.103548846
3.4713	3.103931118
3.4722	3.10427769
3.4731	3.104548213
3.474	3.104698926
3.4749	3.104748485
3.4758	3.104831453
3.4767	3.104884609
3.4776	3.104885224
3.4785	3.104900552
3.4794	3.104891051
3.4803	3.104886388
3.4812	3.104823657
3.4821	3.104726861
3.483	3.104711312
3.4839	3.104752482
3.4848	3.104694558
3.4857	3.104569824
3.4866	3.104394845
3.4875	3.104160318
3.4884	3.103928336
3.4893	3.10375656
3.4902	3.103551121
3.4911	3.103305153
3.492	3.103029671
3.4929	3.102784995
3.4938	3.102567864
3.4947	3.102337349
3.4956	3.10208378
3.4965	3.101802125
3.4974	3.101539532
3.4983	3.101315444
3.4992	3.10110384
3.5001	3.100894571
3.501	3.100611926
3.5019	3.100312279
3.5028	3.099952753
3.5037	3.099586125
3.5046	3.099209827
3.5055	3.09886224
3.5064	3.098452322
3.5073	3.097963164
3.5082	3.097480218
3.5091	3.09699767
3.51	3.096506724
3.5109	3.095973087
3.5118	3.095476765
3.5127	3.094933877
3.5136	3.094366268
3.5145	3.093794567
3.5154	3.093180355
3.5163	3.092539886
3.5172	3.091906317
3.5181	3.091319097
3.519	3.090734025
3.5199	3.090096505
3.5208	3.089457251
3.5217	3.088795964
3.5226	3.088169591
3.5235	3.087501737
3.5244	3.086856668
3.5253	3.086203731
3.5262	3.085544372
3.5271	3.084844503
3.528	3.084101864
3.5289	3.083375503
3.5298	3.082645338
3.5307	3.08192291
3.5316	3.081161338
3.5325	3.08035904
3.5334	3.079578111
3.5343	3.078902519
3.5352	3.078262277
3.5361	3.077680508
3.537	3.077113585
3.5379	3.076526802
3.5388	3.0759325
3.5397	3.075380678
3.5406	3.074864668
3.5415	3.074302931
3.5424	3.073591389
3.5433	3.072849907
3.5442	3.072161956
3.5451	3.071530148
3.546	3.071075265
3.5469	3.070650578
3.5478	3.070166993
3.5487	3.069702919
3.5496	3.069287168
3.5505	3.068933914
3.5514	3.068704881
3.5523	3.068460557
3.5532	3.068168958
3.5541	3.067811906
3.555	3.067461133
3.5559	3.067129275
3.5568	3.066817498
3.5577	3.066532704
3.5586	3.066133899
3.5595	3.065760923
3.5604	3.065385947
3.5613	3.065020166
3.5622	3.064734377
3.5631	3.064474801
3.564	3.064243878
3.5649	3.064105042
3.5658	3.063998719
3.5667	3.063859324
3.5676	3.063720112
3.5685	3.063613245
3.5694	3.063557491
3.5703	3.063520721
3.5712	3.063477489
3.5721	3.063404722
3.573	3.063347483
3.5739	3.063317396
3.5748	3.063310118
3.5757	3.063315341
3.5766	3.063358011
3.5775	3.063406545
3.5784	3.063503092
3.5793	3.063661507
3.5802	3.063873192
3.5811	3.064121249
3.582	3.064419011
3.5829	3.064794124
3.5838	3.065177985
3.5847	3.065588529
3.5856	3.065960255
3.5865	3.066311977
3.5874	3.066681225
3.5883	3.06706016
3.5892	3.0674247
3.5901	3.067819791
3.591	3.068192699
3.5919	3.068592382
3.5928	3.069004747
3.5937	3.069418039
3.5946	3.06984902
3.5955	3.070328898
3.5964	3.070873549
3.5973	3.071474574
3.5982	3.072015861
3.5991	3.072536498
3.6	3.073070865
3.6009	3.073654592
3.6018	3.074246076
3.6027	3.074823869
3.6036	3.075398009
3.6045	3.076047235
3.6054	3.076700876
3.6063	3.077377861
3.6072	3.078122828
3.6081	3.078824439
3.609	3.079486637
3.6099	3.080099173
3.6108	3.080711397
3.6117	3.081348095
3.6126	3.082015417
3.6135	3.082694603
3.6144	3.083378388
3.6153	3.084083884
3.6162	3.084840703
3.6171	3.085557463
3.618	3.086268413
3.6189	3.087006996
3.6198	3.087746372
3.6207	3.08856025
3.6216	3.0893721
3.6225	3.090180409
3.6234	3.090980594
3.6243	3.091773018
3.6252	3.092539334
3.6261	3.09319949
3.627	3.093817256
3.6279	3.094422959
3.6288	3.095017459
3.6297	3.095620009
3.6306	3.096205179
3.6315	3.096759183
3.6324	3.097340397
3.6333	3.09786891
3.6342	3.09833577
3.6351	3.098814929
3.636	3.099229073
3.6369	3.099576333
3.6378	3.099821797
3.6387	3.100078878
3.6396	3.100327203
3.6405	3.100560687
3.6414	3.100817693
3.6423	3.10109705
3.6432	3.10138417
3.6441	3.101630174
3.645	3.101843886
3.6459	3.101982187
3.6468	3.102077691
3.6477	3.102223397
3.6486	3.102323107
3.6495	3.102432769
3.6504	3.102441539
3.6513	3.102492181
3.6522	3.102579014
3.6531	3.102658886
3.654	3.102753571
3.6549	3.10281132
3.6558	3.102846584
3.6567	3.102834036
3.6576	3.1027657
3.6585	3.10269879
3.6594	3.102601262
3.6603	3.102457183
3.6612	3.102416571
3.6621	3.102415386
3.663	3.102450119
3.6639	3.102500746
3.6648	3.102528827
3.6657	3.102531933
3.6666	3.102473859
3.6675	3.102381983
3.6684	3.102236765
3.6693	3.102013042
3.6702	3.10181126
3.6711	3.101543015
3.672	3.10121756
3.6729	3.100862662
3.6738	3.100486698
3.6747	3.100079298
3.6756	3.099667065
3.6765	3.099214832
3.6774	3.09873994
3.6783	3.098247768
3.6792	3.097764812
3.6801	3.097301782
3.681	3.096851255
3.6819	3.096400528
3.6828	3.095925465
3.6837	3.095436427
3.6846	3.094875495
3.6855	3.094308268
3.6864	3.093705596
3.6873	3.093082647
3.6882	3.092452955
3.6891	3.091861648
3.69	3.091216376
3.6909	3.090569385
3.6918	3.090016315
3.6927	3.089445294
3.6936	3.088818729
3.6945	3.088074753
3.6954	3.08719128
3.6963	3.08630564
3.6972	3.085495887
3.6981	3.084715408
3.699	3.083923391
3.6999	3.083231209
3.7008	3.08255645
3.7017	3.081903039
3.7026	3.081297906
3.7035	3.080715751
3.7044	3.080121713
3.7053	3.079557679
3.7062	3.079006552
3.7071	3.078429325
3.708	3.077804954
3.7089	3.077202397
3.7098	3.076638309
3.7107	3.076094981
3.7116	3.075557283
3.7125	3.074994468
3.7134	3.074454557
3.7143	3.073925272
3.7152	3.073448233
3.7161	3.073095363
3.717	3.072710485
3.7179	3.072325226
3.7188	3.07196196
3.7197	3.071582294
3.7206	3.071189003
3.7215	3.070806452
3.7224	3.070437907
3.7233	3.07016196
3.7242	3.069944232
3.7251	3.069684973
3.726	3.06940931
3.7269	3.069099064
3.7278	3.068798633
3.7287	3.068534926
3.7296	3.068296505
3.7305	3.068082885
3.7314	3.067865185
3.7323	3.067605315
3.7332	3.067374595
3.7341	3.067178075
3.735	3.066998057
3.7359	3.066823519
3.7368	3.066617892
3.7377	3.066467643
3.7386	3.066363092
3.7395	3.06642351
3.7404	3.066506248
3.7413	3.066544702
3.7422	3.066592478
3.7431	3.066656611
3.744	3.066729853
3.7449	3.06682367
3.7458	3.066909402
3.7467	3.067097954
3.7476	3.067354262
3.7485	3.067621116
3.7494	3.067817396
3.7503	3.06799917
3.7512	3.067904805
3.7521	3.067756159
3.753	3.067743922
3.7539	3.067845494
3.7548	3.06797385
3.7557	3.068123848
3.7566	3.068307232
3.7575	3.068482855
3.7584	3.068701939
3.7593	3.068962921
3.7602	3.069247129
3.7611	3.069575315
3.762	3.069927336
3.7629	3.070375346
3.7638	3.070832206
3.7647	3.071266717
3.7656	3.071627724
3.7665	3.072057115
3.7674	3.072548491
3.7683	3.073044663
3.7692	3.073531179
3.7701	3.073975267
3.771	3.074400019
3.7719	3.074930736
3.7728	3.075528848
3.7737	3.076261668
3.7746	3.076970225
3.7755	3.077665933
3.7764	3.078344442
3.7773	3.078975953
3.7782	3.079590144
3.7791	3.080189575
3.78	3.080792697
3.7809	3.081458578
3.7818	3.082073241
3.7827	3.082600947
3.7836	3.083089329
3.7845	3.08354908
3.7854	3.084043862
3.7863	3.084605228
3.7872	3.085261019
3.7881	3.085937058
3.789	3.086604929
3.7899	3.087250252
3.7908	3.087899603
3.7917	3.088559818
3.7926	3.089226607
3.7935	3.089969445
3.7944	3.090746388
3.7953	3.091541325
3.7962	3.092264261
3.7971	3.093008538
3.798	3.093845653
3.7989	3.094700945
3.7998	3.095561182
3.8007	3.096424968
3.8016	3.097283893
3.8025	3.098048154
3.8034	3.098730431
3.8043	3.099349223
3.8052	3.100055161
3.8061	3.100822109
3.807	3.10158729
3.8079	3.102271326
3.8088	3.102876988
3.8097	3.103464791
3.8106	3.104006901
3.8115	3.104455509
3.8124	3.104903672
3.8133	3.105369618
3.8142	3.105824013
3.8151	3.106252204
3.816	3.106656009
3.8169	3.107028638
3.8178	3.107376387
3.8187	3.107755857
3.8196	3.10811372
3.8205	3.108345741
3.8214	3.108502272
3.8223	3.108539991
3.8232	3.108610292
3.8241	3.108689784
3.825	3.108694132
3.8259	3.108657223
3.8268	3.10861573
3.8277	3.108562632
3.8286	3.108496848
3.8295	3.10840531
3.8304	3.108345078
3.8313	3.108351661
3.8322	3.108317703
3.8331	3.108187629
3.834	3.108048013
3.8349	3.107809886
3.8358	3.107567923
3.8367	3.107367997
3.8376	3.107127395
3.8385	3.106937912
3.8394	3.10666713
3.8403	3.106407373
3.8412	3.106164633
3.8421	3.105893763
3.843	3.105601765
3.8439	3.105294231
3.8448	3.104978074
3.8457	3.104717432
3.8466	3.104470076
3.8475	3.104208685
3.8484	3.103917859
3.8493	3.103573396
3.8502	3.103225143
3.8511	3.102847651
3.852	3.102488594
3.8529	3.102092421
3.8538	3.101666082
3.8547	3.101181203
3.8556	3.100682934
3.8565	3.10018487
3.8574	3.099668953
3.8583	3.099131578
3.8592	3.098553598
3.8601	3.097961346
3.861	3.097375762
3.8619	3.096767215
3.8628	3.096140081
3.8637	3.095478005
3.8646	3.094802189
3.8655	3.094136732
3.8664	3.093530073
3.8673	3.092880494
3.8682	3.092210854
3.8691	3.091538
3.87	3.090899558
3.8709	3.090222112
3.8718	3.089509805
3.8727	3.088819932
3.8736	3.088120807
3.8745	3.087405366
3.8754	3.086640418
3.8763	3.085892728
3.8772	3.085167602
3.8781	3.084422702
3.879	3.083639385
3.8799	3.082871041
3.8808	3.082105648
3.8817	3.081314965
3.8826	3.080644309
3.8835	3.079996785
3.8844	3.079348719
3.8853	3.078779679
3.8862	3.078210567
3.8871	3.077644948
3.888	3.077115357
3.8889	3.076596279
3.8898	3.075985258
3.8907	3.075338428
3.8916	3.074603113
3.8925	3.073946475
3.8934	3.073381908
3.8943	3.072895142
3.8952	3.072443445
3.8961	3.071991147
3.897	3.071549636
3.8979	3.07124665
3.8988	3.070942111
3.8997	3.070646512
3.9006	3.070317684
3.9015	3.069930308
3.9024	3.069562789
3.9033	3.069224892
3.9042	3.068931984
3.9051	3.068686088
3.906	3.068355657
3.9069	3.067951184
3.9078	3.067570716
3.9087	3.067198686
3.9096	3.06684602
3.9105	3.066578198
3.9114	3.066358432
3.9123	3.066206146
3.9132	3.066105905
3.9141	3.066020597
3.915	3.065910741
3.9159	3.065809088
3.9168	3.065723867
3.9177	3.065703174
3.9186	3.065654798
3.9195	3.065599495
3.9204	3.065564197
3.9213	3.065569064
3.9222	3.065559158
3.9231	3.065563538
3.924	3.065583372
3.9249	3.065655669
3.9258	3.065774007
3.9267	3.065968913
3.9276	3.066182033
3.9285	3.066445165
3.9294	3.066730049
3.9303	3.067107039
3.9312	3.067488978
3.9321	3.06790241
3.933	3.068281983
3.9339	3.068665236
3.9348	3.069059772
3.9357	3.069484526
3.9366	3.06986951
3.9375	3.070250368
3.9384	3.070594277
3.9393	3.07101046
3.9402	3.071439263
3.9411	3.071855263
3.942	3.072295306
3.9429	3.072779129
3.9438	3.073339399
3.9447	3.073948852
3.9456	3.0745236
3.9465	3.07505672
3.9474	3.075584085
3.9483	3.076160517
3.9492	3.076775256
3.9501	3.077357239
3.951	3.077939375
3.9519	3.078573324
3.9528	3.079266368
3.9537	3.079960891
3.9546	3.08071643
3.9555	3.081391266
3.9564	3.082103704
3.9573	3.082716869
3.9582	3.083351493
3.9591	3.083989173
3.96	3.084662592
3.9609	3.085345917
3.9618	3.086041918
3.9627	3.086797257
3.9636	3.087576736
3.9645	3.088345096
3.9654	3.0890611
3.9663	3.089794012
3.9672	3.090535559
3.9681	3.091288266
3.969	3.092136342
3.9699	3.092927805
3.9708	3.09373809
3.9717	3.094554229
3.9726	3.09532145
3.9735	3.095984974
3.9744	3.096609454
3.9753	3.097219782
3.9762	3.097814883
3.9771	3.098437261
3.978	3.099043576
3.9789	3.099608714
3.9798	3.100188462
3.9807	3.100749287
3.9816	3.101215184
3.9825	3.101678149
3.9834	3.102100844
3.9843	3.102430252
3.9852	3.102653332
3.9861	3.102868146
3.987	3.103073704
3.9879	3.103290798
3.9888	3.103523292
3.9897	3.10375433
3.9906	3.103994404
3.9915	3.104235296
3.9924	3.104446845
3.9933	3.104602311
3.9942	3.104737102
3.9951	3.104867799
3.996	3.104969862
3.9969	3.105095273
3.9978	3.105082729
3.9987	3.105129098
3.9996	3.105221813
4.0005	3.105299179
4.0014	3.105338631
4.0023	3.105385557
4.0032	3.105430736
4.0041	3.105450677
4.005	3.105411079
4.0059	3.105314449
4.0068	3.105179378
4.0077	3.105015479
4.0086	3.104980939
4.0095	3.104976137
4.0104	3.104994841
4.0113	3.105027351
4.0122	3.105034202
4.0131	3.105029871
4.014	3.104946439
4.0149	3.104827192
4.0158	3.104646247
4.0167	3.104389754
4.0176	3.104173657
4.0185	3.103891902
4.0194	3.103566402
4.0203	3.103185222
4.0212	3.102783234
4.0221	3.102335383
4.023	3.101879473
4.0239	3.101422658
4.0248	3.10093553
4.0257	3.100433871
4.0266	3.099940864
4.0275	3.099436326
4.0284	3.098952597
4.0293	3.098504314
4.0302	3.098013925
4.0311	3.09750614
4.032	3.096932483
4.0329	3.096336953
4.0338	3.095712777
4.0347	3.095087123
4.0356	3.094463886
4.0365	3.093842006
4.0374	3.093207166
4.0383	3.092564347
4.0392	3.091992765
4.0401	3.091404588
4.041	3.090744394
4.0419	3.090019715
4.0428	3.089181612
4.0437	3.088205072
4.0446	3.087336885
4.0455	3.086554274
4.0464	3.085758118
4.0473	3.085017436
4.0482	3.084325534
4.0491	3.083664556
4.05	3.083063898
4.0509	3.082422473
4.0518	3.081751742
4.0527	3.081184898
4.0536	3.080626549
4.0545	3.080066712
4.0554	3.079462424
4.0563	3.078868646
4.0572	3.078297346
4.0581	3.077750612
4.059	3.077208462
4.0599	3.076627409
4.0608	3.076081625
4.0617	3.07553219
4.0626	3.075104946
4.0635	3.074732159
4.0644	3.074320601
4.0653	3.073909681
4.0662	3.073527165
4.0671	3.073127694
4.068	3.072740395
4.0689	3.072381943
4.0698	3.072025709
4.0707	3.071712264
4.0716	3.071485866
4.0725	3.071225716
4.0734	3.070967525
4.0743	3.070686927
4.0752	3.070377122
4.0761	3.070104941
4.077	3.069845392
4.0779	3.069612481
4.0788	3.069393949
4.0797	3.069165262
4.0806	3.068919281
4.0815	3.068739394
4.0824	3.068565188
4.0833	3.068425293
4.0842	3.068285811
4.0851	3.068108679
4.086	3.0679761
4.0869	3.067890843
4.0878	3.067981903
4.0887	3.068072328
4.0896	3.06814772
4.0905	3.068237849
4.0914	3.068328212
4.0923	3.068449081
4.0932	3.068559337
4.0941	3.068761053
4.095	3.069000887
4.0959	3.069241108
4.0968	3.069484188
4.0977	3.06967342
4.0986	3.069783205
4.0995	3.069615673
4.1004	3.069578716
4.1013	3.069667876
4.1022	3.069780637
4.1031	3.069919587
4.104	3.070107841
4.1049	3.070288778
4.1058	3.070504767
4.1067	3.070761949
4.1076	3.071054842
4.1085	3.0713882
4.1094	3.071711344
4.1103	3.072116753
4.1112	3.072596887
4.1121	3.0730482
4.113	3.073418485
4.1139	3.073854713
4.1148	3.074359163
4.1157	3.074870721
4.1166	3.075377513
4.1175	3.075835654
4.1184	3.076259725
4.1193	3.076793047
4.1202	3.077414328
4.1211	3.07814298
4.122	3.078853352
4.1229	3.079564484
4.1238	3.080232206
4.1247	3.080883739
4.1256	3.081492014
4.1265	3.082090229
4.1274	3.082681415
4.1283	3.083349542
4.1292	3.084003117
4.1301	3.084555586
4.131	3.085042819
4.1319	3.08552285
4.1328	3.08600129
4.1337	3.086596159
4.1346	3.087312904
4.1355	3.087982249
4.1364	3.088651402
4.1373	3.089276246
4.1382	3.089926353
4.1391	3.09058287
4.14	3.091277815
4.1409	3.092015295
4.1418	3.092787587
4.1427	3.09358626
4.1436	3.094320211
4.1445	3.095089688
4.1454	3.095951035
4.1463	3.096806295
4.1472	3.097654772
4.1481	3.098522645
4.149	3.09937478
4.1499	3.10013631
4.1508	3.100793146
4.1517	3.10142213
4.1526	3.102121216
4.1535	3.102878052
4.1544	3.103626738
4.1553	3.104300561
4.1562	3.104887816
4.1571	3.10545439
4.158	3.105992265
4.1589	3.106473306
4.1598	3.106911376
4.1607	3.107376374
4.1616	3.107823059
4.1625	3.108222506
4.1634	3.108618916
4.1643	3.108992284
4.1652	3.109346916
4.1661	3.109715129
4.167	3.11002854
4.1679	3.110269898
4.1688	3.110411739
4.1697	3.110436954
4.1706	3.110508494
4.1715	3.110581893
4.1724	3.11057576
4.1733	3.110524271
4.1742	3.110446469
4.1751	3.110373001
4.176	3.110307501
4.1769	3.110220834
4.1778	3.110150421
4.1787	3.110130146
4.1796	3.110081207
4.1805	3.109950668
4.1814	3.109801498
4.1823	3.109569023
4.1832	3.109358506
4.1841	3.109143878
4.185	3.10891775
4.1859	3.108758311
4.1868	3.108434153
4.1877	3.108136745
4.1886	3.107887797
4.1895	3.107616099
4.1904	3.107312057
4.1913	3.106992773
4.1922	3.106653567
4.1931	3.106371221
4.194	3.106099825
4.1949	3.10581703
4.1958	3.105510571
4.1967	3.105152622
4.1976	3.104797279
4.1985	3.104432653
4.1994	3.104064101
4.2003	3.103648951
4.2012	3.103207142
4.2021	3.102711298
4.203	3.102206263
4.2039	3.10169741
4.2048	3.101155755
4.2057	3.100609624
4.2066	3.100007906
4.2075	3.099402636
4.2084	3.098796122
4.2093	3.098162508
4.2102	3.097525068
4.2111	3.096853279
4.212	3.096156518
4.2129	3.095478969
4.2138	3.094829911
4.2147	3.094163411
4.2156	3.093498019
4.2165	3.092822479
4.2174	3.092160373
4.2183	3.091476988
4.2192	3.090753616
4.2201	3.090033226
4.221	3.089315931
4.2219	3.088578858
4.2228	3.087807984
4.2237	3.087051829
4.2246	3.086321314
4.2255	3.0855592
4.2264	3.084773821
4.2273	3.084005111
4.2282	3.083244731
4.2291	3.082455956
4.23	3.081760442
4.2309	3.081088094
4.2318	3.080402536
4.2327	3.079825964
4.2336	3.079260288
4.2345	3.078717507
4.2354	3.078179957
4.2363	3.077653053
4.2372	3.077056054
4.2381	3.076444364
4.239	3.075751338
4.2399	3.075106079
4.2408	3.074513529
4.2417	3.07394371
4.2426	3.073502055
4.2435	3.073076457
4.2444	3.072716172
4.2453	3.072346997
4.2462	3.072002102
4.2471	3.071684248
4.248	3.071338886
4.2489	3.070940418
4.2498	3.070569712
4.2507	3.070232101
4.2516	3.069950311
4.2525	3.06969955
4.2534	3.069419221
4.2543	3.069003102
4.2552	3.068598772
4.2561	3.068230064
4.257	3.067888794
4.2579	3.067599487
4.2588	3.067386941
4.2597	3.067238385
4.2606	3.067148173
4.2615	3.067079668
4.2624	3.066999124
4.2633	3.066899727
4.2642	3.066817434
4.2651	3.066798386
4.266	3.066739592
4.2669	3.06670204
4.2678	3.06668053
4.2687	3.066694843
4.2696	3.066695268
4.2705	3.066697468
4.2714	3.066713657
4.2723	3.066808871
4.2732	3.066956151
4.2741	3.067165319
4.275	3.067376432
4.2759	3.067644941
4.2768	3.067942309
4.2777	3.068319985
4.2786	3.068694093
4.2795	3.069121022
4.2804	3.069508235
4.2813	3.069900367
4.2822	3.070314294
4.2831	3.07075385
4.284	3.071146228
4.2849	3.071512141
4.2858	3.071861838
4.2867	3.072284819
4.2876	3.072719574
4.2885	3.07313937
4.2894	3.073589964
4.2903	3.074092092
4.2912	3.074658797
4.2921	3.075276357
4.293	3.075853296
4.2939	3.076391593
4.2948	3.076922534
4.2957	3.077499538
4.2966	3.078117491
4.2975	3.078701634
4.2984	3.079303677
4.2993	3.079940198
4.3002	3.080619262
4.3011	3.081352683
4.302	3.082099784
4.3029	3.082775881
4.3038	3.083490408
4.3047	3.084117691
4.3056	3.084753857
4.3065	3.085398667
4.3074	3.086076782
4.3083	3.086766748
4.3092	3.087481837
4.3101	3.088257062
4.311	3.089053793
4.3119	3.08982112
4.3128	3.090543278
4.3137	3.091273907
4.3146	3.092028091
4.3155	3.092778366
4.3164	3.093615174
4.3173	3.094419383
4.3182	3.095232355
4.3191	3.096054568
4.32	3.096818908
4.3209	3.097479066
4.3218	3.098106578
4.3227	3.098711403
4.3236	3.099311127
4.3245	3.099933128
4.3254	3.100560502
4.3263	3.10113228
4.3272	3.101704484
4.3281	3.102258952
4.329	3.102716748
4.3299	3.10316423
4.3308	3.103572224
4.3317	3.103882336
4.3326	3.104088373
4.3335	3.104291698
4.3344	3.104464445
4.3353	3.104686283
4.3362	3.104895103
4.3371	3.105090719
4.338	3.105340004
4.3389	3.105573669
4.3398	3.105777635
4.3407	3.105946826
4.3416	3.106089154
4.3425	3.106193738
4.3434	3.106317906
4.3443	3.106439768
4.3452	3.106422201
4.3461	3.106463423
4.347	3.106560046
4.3479	3.106612355
4.3488	3.106639277
4.3497	3.106673887
4.3506	3.106736784
4.3515	3.106745161
4.3524	3.106715001
4.3533	3.10661303
4.3542	3.106443709
4.3551	3.106271613
4.356	3.10626944
4.3569	3.10625345
4.3578	3.106269792
4.3587	3.106289263
4.3596	3.106288678
4.3605	3.106259002
4.3614	3.106160101
4.3623	3.106020826
4.3632	3.105811288
4.3641	3.105553646
4.365	3.105313185
4.3659	3.105017731
4.3668	3.104678934
4.3677	3.104297276
4.3686	3.103880031
4.3695	3.103414723
4.3704	3.102931755
4.3713	3.10246234
4.3722	3.101963521
4.3731	3.101453061
4.374	3.100945133
4.3749	3.10043303
4.3758	3.099928622
4.3767	3.099481552
4.3776	3.098980896
4.3785	3.098461049
4.3794	3.097881709
4.3803	3.097263952
4.3812	3.096632348
4.3821	3.096001157
4.383	3.095384667
4.3839	3.094751467
4.3848	3.094114543
4.3857	3.093484693
4.3866	3.092898144
4.3875	3.092286922
4.3884	3.091623885
4.3893	3.090858343
4.3902	3.090018087
4.3911	3.089034807
4.392	3.088154868
4.3929	3.087366634
4.3938	3.086576167
4.3947	3.085810384
4.3956	3.085113471
4.3965	3.084465881
4.3974	3.083849089
4.3983	3.083197154
4.3992	3.082494952
4.4001	3.081896781
4.401	3.081350664
4.4019	3.080789277
4.4028	3.080199461
4.4037	3.079618227
4.4046	3.079046423
4.4055	3.078507317
4.4064	3.077950021
4.4073	3.077361207
4.4082	3.076813723
4.4091	3.076289564
4.41	3.075890322
4.4109	3.075496214
4.4118	3.075067085
4.4127	3.074648669
4.4136	3.074257445
4.4145	3.073850757
4.4154	3.073476689
4.4163	3.073098164
4.4172	3.072745287
4.4181	3.072448109
4.419	3.0722109
4.4199	3.071960486
4.4208	3.071700971
4.4217	3.071434336
4.4226	3.071134319
4.4235	3.070849353
4.4244	3.070581673
4.4253	3.070337862
4.4262	3.070133141
4.4271	3.069899959
4.428	3.069669095
4.4289	3.069491998
4.4298	3.069322836
4.4307	3.069184379
4.4316	3.069055562
4.4325	3.068910914
4.4334	3.068776439
4.4343	3.068639252
4.4352	3.068726298
4.4361	3.068833045
4.437	3.068932802
4.4379	3.069039185
4.4388	3.069141855
4.4397	3.06927295
4.4406	3.06941428
4.4415	3.069619356
4.4424	3.069848939
4.4433	3.070082149
4.4442	3.070329663
4.4451	3.070529689
4.446	3.070667631
4.4469	3.070539075
4.4478	3.070513056
4.4487	3.0705965
4.4496	3.070704592
4.4505	3.070842174
4.4514	3.071029978
4.4523	3.071226567
4.4532	3.071439175
4.4541	3.071694418
4.455	3.072000432
4.4559	3.072330727
4.4568	3.072648814
4.4577	3.073043279
4.4586	3.073532394
4.4595	3.073979281
4.4604	3.074367337
4.4613	3.074817462
4.4622	3.075332329
4.4631	3.075852021
4.464	3.076356513
4.4649	3.076819047
4.4658	3.07724852
4.4667	3.077804785
4.4676	3.078447089
4.4685	3.079170461
4.4694	3.079887404
4.4703	3.080597432
4.4712	3.08126632
4.4721	3.081918229
4.473	3.082520129
4.4739	3.083118466
4.4748	3.083707684
4.4757	3.084381673
4.4766	3.085036915
4.4775	3.085593906
4.4784	3.086079098
4.4793	3.086560996
4.4802	3.087045985
4.4811	3.087689138
4.482	3.088417972
4.4829	3.089086295
4.4838	3.089748325
4.4847	3.090372205
4.4856	3.091022686
4.4865	3.091680858
4.4874	3.092395247
4.4883	3.093139921
4.4892	3.093915753
4.4901	3.094709726
4.491	3.095454929
4.4919	3.096232786
4.4928	3.097111904
4.4937	3.09796537
4.4946	3.098810517
4.4955	3.099683711
4.4964	3.10052251
4.4973	3.10126482
4.4982	3.101904099
4.4991	3.1025473
4.5	3.103245653
4.5009	3.103994534
4.5018	3.104738904
4.5027	3.10539077
4.5036	3.105956355
4.5045	3.106519132
4.5054	3.107041758
4.5063	3.107541084
4.5072	3.107973468
4.5081	3.108437736
4.509	3.108868555
4.5099	3.109254125
4.5108	3.109650286
4.5117	3.110023985
4.5126	3.110369093
4.5135	3.11073696
4.5144	3.111015085
4.5153	3.111264899
4.5162	3.111359127
4.5171	3.111385072
4.518	3.111455255
4.5189	3.111516012
4.5198	3.111507358
4.5207	3.111438305
4.5216	3.111352799
4.5225	3.111261245
4.5234	3.111194965
4.5243	3.111114186
4.5252	3.111041819
4.5261	3.111010434
4.527	3.110937426
4.5279	3.110815302
4.5288	3.110642517
4.5297	3.110411498
4.5306	3.110213128
4.5315	3.109983853
4.5324	3.109793663
4.5333	3.109620355
4.5342	3.109290133
4.5351	3.108967976
4.536	3.108694886
4.5369	3.108424415
4.5378	3.108116495
4.5387	3.107785021
4.5396	3.107440626
4.5405	3.107153166
4.5414	3.106872146
4.5423	3.106570295
4.5432	3.106254787
4.5441	3.105895256
4.545	3.105524568
4.5459	3.105177427
4.5468	3.104786058
4.5477	3.104362929
4.5486	3.103905983
4.5495	3.103400606
4.5504	3.102893448
4.5513	3.10237601
4.5522	3.101819529
4.5531	3.101261827
4.554	3.100644759
4.5549	3.100035745
4.5558	3.0994133
4.5567	3.098764592
4.5576	3.098124651
4.5585	3.097442953
4.5594	3.096733772
4.5603	3.096059513
4.5612	3.095380965
4.5621	3.094712768
4.563	3.094041823
4.5639	3.093371539
4.5648	3.092698875
4.5657	3.092004995
4.5666	3.09127375
4.5675	3.090539246
4.5684	3.089814833
4.5693	3.08905923
4.5702	3.088286278
4.5711	3.087531371
4.572	3.086792093
4.5729	3.086019289
4.5738	3.085233663
4.5747	3.084468176
4.5756	3.083701295
4.5765	3.082927558
4.5774	3.08221883
4.5783	3.081535943
4.5792	3.080856932
4.5801	3.080271477
4.581	3.07971429
4.5819	3.079175184
4.5828	3.078637911
4.5837	3.078105159
4.5846	3.077504873
4.5855	3.076905071
4.5864	3.076238968
4.5873	3.075602339
4.5882	3.074996811
4.5891	3.074403945
4.59	3.073976104
4.5909	3.073578593
4.5918	3.073243951
4.5927	3.072844422
4.5936	3.072484096
4.5945	3.072158815
4.5954	3.071796607
4.5963	3.071392326
4.5972	3.07102676
4.5981	3.070697257
4.599	3.070424305
4.5999	3.070168325
4.6008	3.069887651
4.6017	3.069471086
4.6026	3.069065292
4.6035	3.068693904
4.6044	3.068368869
4.6053	3.068076549
4.6062	3.06787823
4.6071	3.067741982
4.608	3.067662408
4.6089	3.067603293
4.6098	3.067528333
4.6107	3.067432514
4.6116	3.067360726
4.6125	3.067345587
4.6134	3.067275332
4.6143	3.067253678
4.6152	3.067239855
4.6161	3.067253833
4.617	3.067263108
4.6179	3.067252368
4.6188	3.067295306
4.6197	3.067409873
4.6206	3.06758433
4.6215	3.06779337
4.6224	3.068012096
4.6233	3.068290857
4.6242	3.0685982
4.6251	3.068972615
4.626	3.06935621
4.6269	3.06978254
4.6278	3.070176411
4.6287	3.070573883
4.6296	3.070998131
4.6305	3.071442402
4.6314	3.071840647
4.6323	3.07218646
4.6332	3.07255345
4.6341	3.072979024
4.635	3.073417573
4.6359	3.073842249
4.6368	3.074305366
4.6377	3.07482297
4.6386	3.075396235
4.6395	3.076027287
4.6404	3.076589808
4.6413	3.077129966
4.6422	3.077662502
4.6431	3.078253851
4.644	3.078867748
4.6449	3.079446139
4.6458	3.080064001
4.6467	3.080707137
4.6476	3.081392677
4.6485	3.082154575
4.6494	3.082884349
4.6503	3.083570624
4.6512	3.084272351
4.6521	3.084904267
4.653	3.085543048
4.6539	3.086191384
4.6548	3.086876387
4.6557	3.08757124
4.6566	3.088317811
4.6575	3.089088932
4.6584	3.089889542
4.6593	3.09065675
4.6602	3.091378335
4.6611	3.092119125
4.662	3.092876588
4.6629	3.093637176
4.6638	3.094471865
4.6647	3.0952712
4.6656	3.096093724
4.6665	3.096902116
4.6674	3.097664402
4.6683	3.098306404
4.6692	3.098935409
4.6701	3.099538268
4.671	3.100139045
4.6719	3.100784798
4.6728	3.101399996
4.6737	3.101966927
4.6746	3.102532021
4.6755	3.103072614
4.6764	3.103520133
4.6773	3.10395875
4.6782	3.10434745
4.6791	3.104632201
4.68	3.104826372
4.6809	3.105019726
4.6818	3.105189987
4.6827	3.105418899
4.6836	3.105593507
4.6845	3.105788748
4.6854	3.106041072
4.6863	3.106267829
4.6872	3.106463521
4.6881	3.106633593
4.689	3.106779954
4.6899	3.106881517
4.6908	3.107008837
4.6917	3.10711311
4.6926	3.107089332
4.6935	3.107149528
4.6944	3.107233468
4.6953	3.107261877
4.6962	3.107295491
4.6971	3.107329179
4.698	3.107386398
4.6989	3.107381473
4.6998	3.107345403
4.7007	3.107231684
4.7016	3.10704434
4.7025	3.106894299
4.7034	3.106905831
4.7043	3.106884784
4.7052	3.106905511
4.7061	3.106917928
4.707	3.106904558
4.7079	3.106857675
4.7088	3.106744495
4.7097	3.106589185
4.7106	3.10634911
4.7115	3.106096379
4.7124	3.105840858
4.7133	3.105532043
4.7142	3.105184164
4.7151	3.104793789
4.716	3.104364235
4.7169	3.103880903
4.7178	3.103389044
4.7187	3.102915055
4.7196	3.102405041
4.7205	3.101885192
4.7214	3.101376048
4.7223	3.100854247
4.7232	3.100346444
4.7241	3.099898466
4.725	3.099395176
4.7259	3.098857428
4.7268	3.098270976
4.7277	3.097638056
4.7286	3.097002517
4.7295	3.096376651
4.7304	3.095753556
4.7313	3.095120988
4.7322	3.094478011
4.7331	3.093859356
4.734	3.093265848
4.7349	3.092635367
4.7358	3.091954433
4.7367	3.091165253
4.7376	3.090308088
4.7385	3.089316572
4.7394	3.088453251
4.7403	3.087659771
4.7412	3.086870065
4.7421	3.086107801
4.743	3.085413332
4.7439	3.084782347
4.7448	3.084148998
4.7457	3.08347973
4.7466	3.08278435
4.7475	3.082173575
4.7484	3.081626187
4.7493	3.081063294
4.7502	3.080484864
4.7511	3.079914648
4.752	3.079341709
4.7529	3.07881111
4.7538	3.078237843
4.7547	3.077648955
4.7556	3.077098668
4.7565	3.076629569
4.7574	3.076211347
4.7583	3.075808308
4.7592	3.075377793
4.7601	3.074959019
4.761	3.074569586
4.7619	3.074164151
4.7628	3.073782925
4.7637	3.073398288
4.7646	3.073059806
4.7655	3.072782816
4.7664	3.072537758
4.7673	3.072291359
4.7682	3.072029361
4.7691	3.071764159
4.77	3.071466352
4.7709	3.071182877
4.7718	3.070909026
4.7727	3.070672162
4.7736	3.070473396
4.7745	3.070230733
4.7754	3.07001421
4.7763	3.069842911
4.7772	3.069675137
4.7781	3.069544347
4.779	3.069422165
4.7799	3.069286773
4.7808	3.069155606
4.7817	3.069016961
4.7826	3.06910659
4.7835	3.069220967
4.7844	3.069334513
4.7853	3.069446623
4.7862	3.069563859
4.7871	3.069695103
4.788	3.069860172
4.7889	3.070076431
4.7898	3.070291706
4.7907	3.070530386
4.7916	3.070771924
4.7925	3.070979467
4.7934	3.071113543
4.7943	3.070985483
4.7952	3.070983018
4.7961	3.071069543
4.797	3.071179584
4.7979	3.071324656
4.7988	3.071512437
4.7997	3.07171885
4.8006	3.071934336
4.8015	3.072199525
4.8024	3.072510656
4.8033	3.072840816
4.8042	3.073154044
4.8051	3.073568884
4.806	3.074063117
4.8069	3.074494074
4.8078	3.074897005
4.8087	3.075362885
4.8096	3.075884961
4.8105	3.076411595
4.8114	3.076904758
4.8123	3.077363232
4.8132	3.077804669
4.8141	3.078390827
4.815	3.079051689
4.8159	3.079778631
4.8168	3.080494924
4.8177	3.081200423
4.8186	3.08187011
4.8195	3.082511498
4.8204	3.08311073
4.8213	3.083702962
4.8222	3.084304311
4.8231	3.084985494
4.824	3.085631279
4.8249	3.086173218
4.8258	3.086660477
4.8267	3.087136526
4.8276	3.087637101
4.8285	3.088328336
4.8294	3.089053509
4.8303	3.089725572
4.8312	3.090378625
4.8321	3.091005919
4.833	3.091653368
4.8339	3.092328251
4.8348	3.093051328
4.8357	3.093802852
4.8366	3.094580771
4.8375	3.095371738
4.8384	3.096125603
4.8393	3.096916887
4.8402	3.097802581
4.8411	3.098649438
4.842	3.099497677
4.8429	3.100369276
4.8438	3.101193397
4.8447	3.101901528
4.8456	3.102534747
4.8465	3.103198128
4.8474	3.103897993
4.8483	3.104644316
4.8492	3.105382734
4.8501	3.106004911
4.851	3.106557541
4.8519	3.107119357
4.8528	3.107632181
4.8537	3.10812335
4.8546	3.10855954
4.8555	3.109023854
4.8564	3.109439329
4.8573	3.10981545
4.8582	3.110209686
4.8591	3.11058116
4.86	3.110920947
4.8609	3.111290122
4.8618	3.111531149
4.8627	3.111778227
4.8636	3.111824922
4.8645	3.111859348
4.8654	3.111931282
4.8663	3.111973752
4.8672	3.111962595
4.8681	3.111873668
4.869	3.111791217
4.8699	3.111693692
4.8708	3.111632508
4.8717	3.111541265
4.8726	3.111475424
4.8735	3.11143594
4.8744	3.111343667
4.8753	3.111214425
4.8762	3.111030404
4.8771	3.110812154
4.878	3.110601243
4.8789	3.110361526
4.8798	3.110205915
4.8807	3.110001568
4.8816	3.109664147
4.8825	3.109341895
4.8834	3.109055003
4.8843	3.108782023
4.8852	3.108473163
4.8861	3.108124097
4.887	3.10779056
4.8879	3.107499912
4.8888	3.107212716
4.8897	3.106897753
4.8906	3.106582023
4.8915	3.106208099
4.8924	3.105834265
4.8933	3.105482321
4.8942	3.105087838
4.8951	3.104657296
4.896	3.10418281
4.8969	3.103673046
4.8978	3.103164001
4.8987	3.102631128
4.8996	3.102077491
4.9005	3.101503323
4.9014	3.100876015
4.9023	3.100264889
4.9032	3.09963027
4.9041	3.0989767
4.905	3.098329353
4.9059	3.097636991
4.9068	3.096927091
4.9077	3.096249594
4.9086	3.095557174
4.9095	3.09489207
4.9104	3.094215754
4.9113	3.093554043
4.9122	3.092872252
4.9131	3.09216604
4.914	3.091431147
4.9149	3.090691002
4.9158	3.089960425
4.9167	3.089191918
4.9176	3.088418671
4.9185	3.087668488
4.9194	3.086922625
4.9203	3.086142031
4.9212	3.085359548
4.9221	3.084591066
4.923	3.083824268
4.9239	3.083055181
4.9248	3.082354891
4.9257	3.081661416
4.9266	3.080997867
4.9275	3.080412417
4.9284	3.079866272
4.9293	3.079324718
4.9302	3.078791402
4.9311	3.078249431
4.932	3.077652802
4.9329	3.077044693
4.9338	3.076397595
4.9347	3.075762852
4.9356	3.075142152
4.9365	3.07456962
4.9374	3.0741527
4.9383	3.073806492
4.9392	3.073443363
4.9401	3.073027005
4.941	3.072673758
4.9419	3.072347481
4.9428	3.071966398
4.9437	3.071563696
4.9446	3.07120685
4.9455	3.07089164
4.9464	3.070624393
4.9473	3.070364166
4.9482	3.070059358
4.9491	3.069652507
4.95	3.069244537
4.9509	3.068879819
4.9518	3.068564813
4.9527	3.068283445
4.9536	3.068101119
4.9545	3.067979697
4.9554	3.067909775
4.9563	3.06785682
4.9572	3.067779673
4.9581	3.067684478
4.959	3.067628
4.9599	3.067611794
4.9608	3.067538822
4.9617	3.067526307
4.9626	3.067522139
4.9635	3.067527093
4.9644	3.067544622
4.9653	3.067531663
4.9662	3.06759512
4.9671	3.067729763
4.968	3.067930673
4.9689	3.068129609
4.9698	3.068363179
4.9707	3.068655293
4.9716	3.068976899
4.9725	3.069344288
4.9734	3.069746053
4.9743	3.070170239
4.9752	3.070561002
4.9761	3.070964552
4.977	3.071401397
4.9779	3.071838147
4.9788	3.072238376
4.9797	3.072567541
4.9806	3.072953524
4.9815	3.073380499
4.9824	3.073819538
4.9833	3.074251487
4.9842	3.074729696
4.9851	3.075263308
4.986	3.075839998
4.9869	3.076484639
4.9878	3.077029173
4.9887	3.077566822
4.9896	3.078104423
4.9905	3.078710944
4.9914	3.079317538
4.9923	3.079902604
4.9932	3.080524386
4.9941	3.081175917
4.995	3.081877285
4.9959	3.082651612
4.9968	3.083364264
4.9977	3.084063258
4.9986	3.084744615
4.9995	3.085379038
5.0004	3.086022649
5.0013	3.086674065
5.0022	3.08736447
5.0031	3.088064447
5.004	3.088832162
5.0049	3.089613601
5.0058	3.090413611
5.0067	3.091169979
5.0076	3.091896761
5.0085	3.092642765
5.0094	3.093397415
5.0103	3.094175333
5.0112	3.095005568
5.0121	3.095802073
5.013	3.096632818
5.0139	3.097428051
5.0148	3.098164456
5.0157	3.098804987
5.0166	3.099426949
5.0175	3.100027851
5.0184	3.100643431
5.0193	3.101291141
5.0202	3.101891923
5.0211	3.102456204
5.022	3.103021944
5.0229	3.103539155
5.0238	3.103974678
5.0247	3.104401875
5.0256	3.104777966
5.0265	3.105031849
5.0274	3.10521547
5.0283	3.105404522
5.0292	3.105580484
5.0301	3.10579761
5.031	3.10596178
5.0319	3.106170893
5.0328	3.10642192
5.0337	3.106643326
5.0346	3.106834372
5.0355	3.106993079
5.0364	3.107135266
5.0373	3.107238894
5.0382	3.107367901
5.0391	3.107435271
5.04	3.107422587
5.0409	3.107502317
5.0418	3.107575277
5.0427	3.107580326
5.0436	3.107624679
5.0445	3.10767876
5.0454	3.107707226
5.0463	3.107695059
5.0472	3.107639906
5.0481	3.107517262
5.049	3.107318576
5.0499	3.107212023
5.0508	3.107213641
5.0517	3.107197981
5.0526	3.107219439
5.0535	3.107230088
5.0544	3.107202294
5.0553	3.107138974
5.0562	3.107012152
5.0571	3.106840633
5.058	3.106579511
5.0589	3.106334649
5.0598	3.106058952
5.0607	3.105739646
5.0616	3.105387987
5.0625	3.10497948
5.0634	3.104540013
5.0643	3.104049917
5.0652	3.103543032
5.0661	3.103071204
5.067	3.10254773
5.0679	3.102032799
5.0688	3.101510409
5.0697	3.100985744
5.0706	3.100492112
5.0715	3.100033924
5.0724	3.099534379
5.0733	3.098974069
5.0742	3.098379959
5.0751	3.0977341
5.076	3.097100382
5.0769	3.096481616
5.0778	3.095845893
5.0787	3.095221153
5.0796	3.094572462
5.0805	3.093964302
5.0814	3.093368967
5.0823	3.092715568
5.0832	3.092011509
5.0841	3.09120775
5.085	3.090332734
5.0859	3.089326265
5.0868	3.088489873
5.0877	3.087698114
5.0886	3.086904262
5.0895	3.086162128
5.0904	3.085470461
5.0913	3.084850445
5.0922	3.084208968
5.0931	3.083520655
5.094	3.082836308
5.0949	3.082234049
5.0958	3.08168641
5.0967	3.081117679
5.0976	3.080548681
5.0985	3.079984881
5.0994	3.079416622
5.1003	3.078888517
5.1012	3.078299194
5.1021	3.077719999
5.103	3.077173366
5.1039	3.076739337
5.1048	3.076317471
5.1057	3.075901132
5.1066	3.075474468
5.1075	3.075056761
5.1084	3.074666838
5.1093	3.074261255
5.1102	3.073881369
5.1111	3.073502126
5.112	3.073176053
5.1129	3.072919163
5.1138	3.072670514
5.1147	3.072423335
5.1156	3.072153261
5.1165	3.07189096
5.1174	3.0715904
5.1183	3.071309919
5.1192	3.071035597
5.1201	3.070806921
5.121	3.070603756
5.1219	3.070358585
5.1228	3.070156289
5.1237	3.069998336
5.1246	3.069829579
5.1255	3.069706868
5.1264	3.0695877
5.1273	3.06945574
5.1282	3.069326838
5.1291	3.069205412
5.13	3.069309224
5.1309	3.069433913
5.1318	3.069551284
5.1327	3.069661226
5.1336	3.069792296
5.1345	3.069932649
5.1354	3.070100776
5.1363	3.070333167
5.1372	3.070543711
5.1381	3.070785353
5.139	3.071018412
5.1399	3.071227486
5.1408	3.071319279
5.1417	3.071197064
5.1426	3.07122487
5.1435	3.071320518
5.1444	3.071430107
5.1453	3.071589226
5.1462	3.071780509
5.1471	3.071985829
5.148	3.072212775
5.1489	3.072492892
5.1498	3.07280913
5.1507	3.073129295
5.1516	3.073450287
5.1525	3.073895185
5.1534	3.074394184
5.1543	3.074803591
5.1552	3.075221086
5.1561	3.075702359
5.157	3.076227719
5.1579	3.076759877
5.1588	3.077240659
5.1597	3.077689531
5.1606	3.078161193
5.1615	3.078763956
5.1624	3.079451383
5.1633	3.080173931
5.1642	3.080890491
5.1651	3.081586166
5.166	3.082256612
5.1669	3.082881772
5.1678	3.083482027
5.1687	3.084069549
5.1696	3.084691078
5.1705	3.085379572
5.1714	3.08600292
5.1723	3.086521509
5.1732	3.087012175
5.1741	3.087485137
5.175	3.088004974
5.1759	3.088748545
5.1768	3.089457888
5.1777	3.090132476
5.1786	3.090772597
5.1795	3.091403636
5.1804	3.092053153
5.1813	3.092750159
5.1822	3.093474794
5.1831	3.094230497
5.184	3.095014913
5.1849	3.095796979
5.1858	3.096552021
5.1867	3.097379674
5.1876	3.098255369
5.1885	3.09910101
5.1894	3.099953587
5.1903	3.100822068
5.1912	3.101629646
5.1921	3.102302003
5.193	3.102928761
5.1939	3.103613334
5.1948	3.10431995
5.1957	3.105062075
5.1966	3.105785749
5.1975	3.106380969
5.1984	3.106931575
5.1993	3.107480793
5.2002	3.107993882
5.2011	3.108467658
5.202	3.108911441
5.2029	3.109370741
5.2038	3.109774474
5.2047	3.110145281
5.2056	3.110539333
5.2065	3.110896698
5.2074	3.111241587
5.2083	3.111594581
5.2092	3.111824491
5.2101	3.112029746
5.211	3.112063436
5.2119	3.112103315
5.2128	3.112184227
5.2137	3.112200063
5.2146	3.112183999
5.2155	3.11207814
5.2164	3.111989042
5.2173	3.111902628
5.2182	3.111830554
5.2191	3.111737616
5.22	3.11168424
5.2209	3.111636653
5.2218	3.111521737
5.2227	3.11138427
5.2236	3.111190008
5.2245	3.110981693
5.2254	3.110763036
5.2263	3.110536722
5.2272	3.110386495
5.2281	3.110141762
5.229	3.10980505
5.2299	3.109484944
5.2308	3.109200365
5.2317	3.108916702
5.2326	3.108602489
5.2335	3.108239352
5.2344	3.107924583
5.2353	3.107629263
5.2362	3.107338693
5.2371	3.107014052
5.238	3.106690636
5.2389	3.106312978
5.2398	3.105956401
5.2407	3.105581175
5.2416	3.105178253
5.2425	3.104741678
5.2434	3.104249231
5.2443	3.103738655
5.2452	3.103226121
5.2461	3.102675835
5.247	3.10212614
5.2479	3.10153811
5.2488	3.100907236
5.2497	3.10029595
5.2506	3.099644593
5.2515	3.098996276
5.2524	3.098338132
5.2533	3.097631543
5.2542	3.096928563
5.2551	3.096247302
5.256	3.095559941
5.2569	3.094889897
5.2578	3.094216188
5.2587	3.093550394
5.2596	3.092865171
5.2605	3.092147369
5.2614	3.091408371
5.2623	3.090664435
5.2632	3.089930931
5.2641	3.089152005
5.265	3.088375371
5.2659	3.087634995
5.2668	3.086877691
5.2677	3.086092254
5.2686	3.085317575
5.2695	3.084546186
5.2704	3.083785307
5.2713	3.083026739
5.2722	3.082323716
5.2731	3.0816302
5.274	3.080980725
5.2749	3.080411416
5.2758	3.079873783
5.2767	3.079331145
5.2776	3.078794357
5.2785	3.078232848
5.2794	3.077649746
5.2803	3.077028457
5.2812	3.076389279
5.2821	3.075759632
5.283	3.07513289
5.2839	3.074598303
5.2848	3.074183102
5.2857	3.073870478
5.2866	3.073478203
5.2875	3.073067092
5.2884	3.072726069
5.2893	3.072389809
5.2902	3.071996937
5.2911	3.071598553
5.292	3.071249307
5.2929	3.070954576
5.2938	3.070691092
5.2947	3.07042677
5.2956	3.070091731
5.2965	3.069685585
5.2974	3.069286531
5.2983	3.068930963
5.2992	3.068620163
5.3001	3.068357066
5.301	3.068192309
5.3019	3.068089644
5.3028	3.06802472
5.3037	3.067972956
5.3046	3.067893342
5.3055	3.067797538
5.3064	3.067756447
5.3073	3.067723656
5.3082	3.067666712
5.3091	3.067665569
5.31	3.067666716
5.3109	3.067667429
5.3118	3.067678816
5.3127	3.067678234
5.3136	3.067765068
5.3145	3.067916887
5.3154	3.068132081
5.3163	3.068326217
5.3172	3.068574382
5.3181	3.068876058
5.319	3.069216521
5.3199	3.069576533
5.3208	3.069996818
5.3217	3.070413668
5.3226	3.070806118
5.3235	3.071214398
5.3244	3.071661151
5.3253	3.07208775
5.3262	3.072470818
5.3271	3.072807455
5.328	3.073210731
5.3289	3.073640509
5.3298	3.074075132
5.3307	3.074518425
5.3316	3.075012132
5.3325	3.075559602
5.3334	3.076151212
5.3343	3.076781634
5.3352	3.077320535
5.3361	3.077856291
5.337	3.078403603
5.3379	3.079018626
5.3388	3.079615733
5.3397	3.080213952
5.3406	3.080841818
5.3415	3.081500224
5.3424	3.082219427
5.3433	3.082996728
5.3442	3.083691188
5.3451	3.084404199
5.346	3.085068634
5.3469	3.085701428
5.3478	3.086346721
5.3487	3.087007978
5.3496	3.087700235
5.3505	3.088399606
5.3514	3.089190725
5.3523	3.089982246
5.3532	3.090775948
5.3541	3.091520875
5.355	3.092254494
5.3559	3.093000205
5.3568	3.093753642
5.3577	3.094550917
5.3586	3.095376101
5.3595	3.096171795
5.3604	3.097010062
5.3613	3.097791015
5.3622	3.098497823
5.3631	3.099138685
5.364	3.099751978
5.3649	3.100356253
5.3658	3.100983063
5.3667	3.101623789
5.3676	3.10220865
5.3685	3.102773923
5.3694	3.103334959
5.3703	3.103821175
5.3712	3.104261569
5.3721	3.104676605
5.373	3.105029403
5.3739	3.105259206
5.3748	3.105438909
5.3757	3.105613753
5.3766	3.1058053
5.3775	3.106000902
5.3784	3.106168299
5.3793	3.106394224
5.3802	3.106638219
5.3811	3.106851408
5.382	3.107045551
5.3829	3.107189253
5.3838	3.107316922
5.3847	3.107432385
5.3856	3.107559169
5.3865	3.10758523
5.3874	3.107598089
5.3883	3.107687303
5.3892	3.107736531
5.3901	3.107749728
5.391	3.107789533
5.3919	3.107863526
5.3928	3.107868317
5.3937	3.107854139
5.3946	3.107768458
5.3955	3.107629185
5.3964	3.10742749
5.3973	3.10737452
5.3982	3.107364749
5.3991	3.107360541
5.4	3.107379647
5.4009	3.107381983
5.4018	3.107348255
5.4027	3.107260472
5.4036	3.107123162
5.4045	3.106931941
5.4054	3.106658877
5.4063	3.106421083
5.4072	3.106123686
5.4081	3.105793227
5.409	3.105430664
5.4099	3.105012295
5.4108	3.104560156
5.4117	3.104071332
5.4126	3.103560725
5.4135	3.103072929
5.4144	3.102547518
5.4153	3.102035738
5.4162	3.10150587
5.4171	3.100976473
5.418	3.100506937
5.4189	3.100033546
5.4198	3.099528297
5.4207	3.098950346
5.4216	3.098343311
5.4225	3.097697038
5.4234	3.097061463
5.4243	3.096448477
5.4252	3.095809825
5.4261	3.095180646
5.427	3.094532567
5.4279	3.09393644
5.4288	3.093328029
5.4297	3.092671065
5.4306	3.091928307
5.4315	3.09110816
5.4324	3.090202464
5.4333	3.089216009
5.4342	3.088405477
5.4351	3.087615425
5.436	3.086819611
5.4369	3.08609376
5.4378	3.085418073
5.4387	3.084794739
5.4396	3.084146234
5.4405	3.083447386
5.4414	3.082766813
5.4423	3.082194875
5.4432	3.081639369
5.4441	3.081071546
5.445	3.080506638
5.4459	3.079940534
5.4468	3.079383654
5.4477	3.078848245
5.4486	3.078248378
5.4495	3.077681455
5.4504	3.0771488
5.4513	3.076742474
5.4522	3.076319378
5.4531	3.075887505
5.454	3.075462414
5.4549	3.075052575
5.4558	3.074657678
5.4567	3.074256175
5.4576	3.073874149
5.4585	3.073508028
5.4594	3.073198346
5.4603	3.072950114
5.4612	3.072703144
5.4621	3.072453578
5.463	3.072175839
5.4639	3.071910833
5.4648	3.071613271
5.4657	3.071333417
5.4666	3.071067448
5.4675	3.070847917
5.4684	3.070633086
5.4693	3.070389976
5.4702	3.070201391
5.4711	3.070050494
5.472	3.069891005
5.4729	3.069769365
5.4738	3.069651246
5.4747	3.06952205
5.4756	3.069394795
5.4765	3.069309352
5.4774	3.069421951
5.4783	3.06955303
5.4792	3.069676424
5.4801	3.069781746
5.481	3.069926036
5.4819	3.070073213
5.4828	3.070252757
5.4837	3.070486329
5.4846	3.070701315
5.4855	3.070943638
5.4864	3.071173563
5.4873	3.071370502
5.4882	3.071392155
5.4891	3.071302569
5.49	3.071359202
5.4909	3.071460131
5.4918	3.071573434
5.4927	3.071748652
5.4936	3.071943615
5.4945	3.072147102
5.4954	3.072387077
5.4963	3.072676205
5.4972	3.072999093
5.4981	3.073314598
5.499	3.07364088
5.4999	3.074125329
5.5008	3.074608528
5.5017	3.075011298
5.5026	3.075444578
5.5035	3.075942623
5.5044	3.076466898
5.5053	3.076998421
5.5062	3.077469419
5.5071	3.077909933
5.508	3.078419556
5.5089	3.079031342
5.5098	3.079747101
5.5107	3.08046651
5.5116	3.081180361
5.5125	3.081866987
5.5134	3.082531358
5.5143	3.083145139
5.5152	3.083746599
5.5161	3.084329648
5.517	3.084974134
5.5179	3.085657975
5.5188	3.086268543
5.5197	3.086757486
5.5206	3.087251069
5.5215	3.087723787
5.5224	3.088300761
5.5233	3.089061461
5.5242	3.089746716
5.5251	3.090419028
5.526	3.091048269
5.5269	3.091685285
5.5278	3.092338011
5.5287	3.09305671
5.5296	3.09377855
5.5305	3.094543148
5.5314	3.095340151
5.5323	3.096103925
5.5332	3.096863096
5.5341	3.097725912
5.535	3.098595136
5.5359	3.099439028
5.5368	3.100300197
5.5377	3.101155534
5.5386	3.101934424
5.5395	3.102585701
5.5404	3.10321968
5.5413	3.103910419
5.5422	3.104628426
5.5431	3.105371068
5.544	3.10606273
5.5449	3.10663791
5.5458	3.10719184
5.5467	3.107725411
5.5476	3.108240609
5.5485	3.108695959
5.5494	3.109150137
5.5503	3.109597371
5.5512	3.109990936
5.5521	3.110360323
5.553	3.110753636
5.5539	3.111101312
5.5548	3.111457413
5.5557	3.111766089
5.5566	3.112011289
5.5575	3.112156152
5.5584	3.112182726
5.5593	3.112235232
5.5602	3.112319427
5.5611	3.112310662
5.562	3.112267876
5.5629	3.112165118
5.5638	3.112069654
5.5647	3.111991253
5.5656	3.111913671
5.5665	3.111825618
5.5674	3.111783518
5.5683	3.111724626
5.5692	3.111598497
5.5701	3.111442559
5.571	3.111235795
5.5719	3.111035644
5.5728	3.110809182
5.5737	3.110610695
5.5746	3.110450988
5.5755	3.110163426
5.5764	3.109830423
5.5773	3.109513558
5.5782	3.109237942
5.5791	3.108941348
5.58	3.108617653
5.5809	3.108255179
5.5818	3.107952298
5.5827	3.107652045
5.5836	3.107355897
5.5845	3.10702687
5.5854	3.106692506
5.5863	3.106315495
5.5872	3.105968087
5.5881	3.105577426
5.589	3.105163892
5.5899	3.10471582
5.5908	3.104212898
5.5917	3.103702261
5.5926	3.103183387
5.5935	3.102623955
5.5944	3.102075454
5.5953	3.101470006
5.5962	3.100842442
5.5971	3.10022113
5.598	3.099562838
5.5989	3.098921388
5.5998	3.098248921
5.6007	3.097533671
5.6016	3.096844875
5.6025	3.096152137
5.6034	3.095471563
5.6043	3.094795463
5.6052	3.094126124
5.6061	3.093454004
5.607	3.092766195
5.6079	3.092037284
5.6088	3.09129193
5.6097	3.09055374
5.6106	3.089805833
5.6115	3.089026953
5.6124	3.088254951
5.6133	3.087519669
5.6142	3.086750005
5.6151	3.085963767
5.616	3.085195593
5.6169	3.08442569
5.6178	3.083665886
5.6187	3.082913305
5.6196	3.082216224
5.6205	3.081529419
5.6214	3.080892475
5.6223	3.080338454
5.6232	3.079807373
5.6241	3.079268115
5.625	3.078723707
5.6259	3.07814564
5.6268	3.077567496
5.6277	3.07694525
5.6286	3.07629976
5.6295	3.075673239
5.6304	3.075046692
5.6313	3.074559191
5.6322	3.074158956
5.6331	3.073851244
5.634	3.073438515
5.6349	3.073043796
5.6358	3.072707362
5.6367	3.072355963
5.6376	3.071956115
5.6385	3.071569829
5.6394	3.071228905
5.6403	3.070944328
5.6412	3.070689342
5.6421	3.07042244
5.643	3.070049661
5.6439	3.069644653
5.6448	3.069259469
5.6457	3.068918319
5.6466	3.068607946
5.6475	3.068375941
5.6484	3.068224203
5.6493	3.068136098
5.6502	3.068076726
5.6511	3.068021912
5.652	3.067940435
5.6529	3.06784469
5.6538	3.06782015
5.6547	3.067770073
5.6556	3.067734526
5.6565	3.067730001
5.6574	3.067736185
5.6583	3.067742734
5.6592	3.067741101
5.6601	3.067763413
5.661	3.067874654
5.6619	3.068037237
5.6628	3.06826083
5.6637	3.068457068
5.6646	3.068721677
5.6655	3.069026356
5.6664	3.06938213
5.6673	3.069744605
5.6682	3.070177608
5.6691	3.070585103
5.67	3.070981626
5.6709	3.0714009
5.6718	3.071849766
5.6727	3.072267047
5.6736	3.072628302
5.6745	3.072977364
5.6754	3.073397387
5.6763	3.07383051
5.6772	3.074260566
5.6781	3.074715601
5.679	3.075224018
5.6799	3.075783309
5.6808	3.076394775
5.6817	3.076995978
5.6826	3.077536727
5.6835	3.078069888
5.6844	3.078630606
5.6853	3.079256143
5.6862	3.079840461
5.6871	3.080452686
5.688	3.081089466
5.6889	3.081752493
5.6898	3.082504578
5.6907	3.083262466
5.6916	3.083941341
5.6925	3.084663111
5.6934	3.085312492
5.6943	3.085946661
5.6952	3.086593217
5.6961	3.087267412
5.697	3.087960464
5.6979	3.088686708
5.6988	3.08947457
5.6997	3.090273615
5.7006	3.091058306
5.7015	3.091789576
5.7024	3.09253161
5.7033	3.09328273
5.7042	3.094037731
5.7051	3.094849948
5.706	3.095666738
5.7069	3.096473012
5.7078	3.097301677
5.7087	3.098071951
5.7096	3.098746904
5.7105	3.099386133
5.7114	3.099992933
5.7123	3.100604396
5.7132	3.101237923
5.7141	3.10186863
5.715	3.102439483
5.7159	3.103006923
5.7168	3.103559247
5.7177	3.104022151
5.7186	3.104456722
5.7195	3.104862215
5.7204	3.105182799
5.7213	3.10539372
5.7222	3.105575801
5.7231	3.105740816
5.724	3.105947544
5.7249	3.106122133
5.7258	3.106296818
5.7267	3.106539341
5.7276	3.106772635
5.7285	3.106975838
5.7294	3.107160968
5.7303	3.107307508
5.7312	3.107425103
5.7321	3.10755029
5.733	3.107671682
5.7339	3.107664029
5.7348	3.107702496
5.7357	3.107786296
5.7366	3.107815034
5.7375	3.107838123
5.7384	3.10787572
5.7393	3.107946112
5.7402	3.107944774
5.7411	3.107919136
5.742	3.107817774
5.7429	3.107653736
5.7438	3.10746517
5.7447	3.107459832
5.7456	3.107437229
5.7465	3.107443687
5.7474	3.107459196
5.7483	3.107451357
5.7492	3.107408017
5.7501	3.107302751
5.751	3.107154079
5.7519	3.10693347
5.7528	3.106670612
5.7537	3.106418008
5.7546	3.106113815
5.7555	3.105771424
5.7564	3.105396595
5.7573	3.104970866
5.7582	3.104503173
5.7591	3.104011127
5.76	3.103506311
5.7609	3.103003099
5.7618	3.102480194
5.7627	3.101968144
5.7636	3.101433704
5.7645	3.100909756
5.7654	3.100454901
5.7663	3.099965514
5.7672	3.099446591
5.7681	3.098860163
5.769	3.098234938
5.7699	3.097594163
5.7708	3.09695876
5.7717	3.096347519
5.7726	3.095706769
5.7735	3.095072628
5.7744	3.094435293
5.7753	3.093841329
5.7762	3.093217506
5.7771	3.09255156
5.778	3.09177625
5.7789	3.090935257
5.7798	3.089996028
5.7807	3.089049582
5.7816	3.0882585
5.7825	3.087468703
5.7834	3.086675164
5.7843	3.08596496
5.7852	3.085313196
5.7861	3.084682757
5.787	3.084027517
5.7879	3.083320532
5.7888	3.082657115
5.7897	3.08210483
5.7906	3.081538961
5.7915	3.080974747
5.7924	3.080411263
5.7933	3.079840678
5.7942	3.079297202
5.7951	3.078744006
5.796	3.078143064
5.7969	3.077582661
5.7978	3.077088845
5.7987	3.076680018
5.7996	3.076262671
5.8005	3.075824725
5.8014	3.075400256
5.8023	3.074998361
5.8032	3.074597009
5.8041	3.074205691
5.805	3.073818031
5.8059	3.073469846
5.8068	3.073175114
5.8077	3.07292913
5.8086	3.072685988
5.8095	3.07243291
5.8104	3.072150685
5.8113	3.071879069
5.8122	3.07158673
5.8131	3.0713074
5.814	3.07105272
5.8149	3.070846363
5.8158	3.070616146
5.8167	3.07038489
5.8176	3.070210379
5.8185	3.070049686
5.8194	3.06990654
5.8203	3.06978554
5.8212	3.069662773
5.8221	3.069536985
5.823	3.069407024
5.8239	3.069377501
5.8248	3.069492547
5.8257	3.069627728
5.8266	3.069749605
5.8275	3.06985896
5.8284	3.070007201
5.8293	3.070164261
5.8302	3.070361588
5.8311	3.070586412
5.832	3.070811636
5.8329	3.071057909
5.8338	3.071279481
5.8347	3.071453191
5.8356	3.071415604
5.8365	3.071365832
5.8374	3.071435719
5.8383	3.07154048
5.8392	3.071664264
5.8401	3.071850132
5.841	3.072050605
5.8419	3.072257559
5.8428	3.072510334
5.8437	3.072809786
5.8446	3.073135664
5.8455	3.073448535
5.8464	3.073806678
5.8473	3.074304032
5.8482	3.074762699
5.8491	3.075165399
5.85	3.075615895
5.8509	3.076131805
5.8518	3.076658639
5.8527	3.077173468
5.8536	3.077644874
5.8545	3.078080029
5.8554	3.078629913
5.8563	3.079265095
5.8572	3.079986515
5.8581	3.080708275
5.859	3.081417069
5.8599	3.082096172
5.8608	3.082756408
5.8617	3.083355488
5.8626	3.083953412
5.8635	3.084538901
5.8644	3.085205483
5.8653	3.085872451
5.8662	3.086464584
5.8671	3.086942873
5.868	3.087429448
5.8689	3.087909497
5.8698	3.088550891
5.8707	3.089313386
5.8716	3.089979501
5.8725	3.090643849
5.8734	3.091269235
5.8743	3.091912768
5.8752	3.092569304
5.8761	3.09329717
5.877	3.094037656
5.8779	3.094802349
5.8788	3.095606351
5.8797	3.096364005
5.8806	3.097132245
5.8815	3.098016288
5.8824	3.098875078
5.8833	3.09971825
5.8842	3.100588958
5.8851	3.10142551
5.886	3.102170769
5.8869	3.102810045
5.8878	3.103455507
5.8887	3.104149604
5.8896	3.104882044
5.8905	3.105623716
5.8914	3.106280447
5.8923	3.106835774
5.8932	3.107394839
5.8941	3.107914331
5.895	3.108427381
5.8959	3.108868193
5.8968	3.109328473
5.8977	3.109758199
5.8986	3.110140332
5.8995	3.110525761
5.9004	3.110905227
5.9013	3.111242747
5.9022	3.111611654
5.9031	3.111878122
5.904	3.112133248
5.9049	3.112219946
5.9058	3.112244588
5.9067	3.112307701
5.9076	3.112377972
5.9085	3.11236374
5.9094	3.112290799
5.9103	3.112195893
5.9112	3.112097247
5.9121	3.112024335
5.913	3.111945975
5.9139	3.111861698
5.9148	3.111823173
5.9157	3.11174674
5.9166	3.111625588
5.9175	3.111447236
5.9184	3.111237345
5.9193	3.111029161
5.9202	3.110795805
5.9211	3.110624602
5.922	3.110453581
5.9229	3.110129551
5.9238	3.109797132
5.9247	3.109480707
5.9256	3.109214714
5.9265	3.108910176
5.9274	3.108573381
5.9283	3.108218943
5.9292	3.107923473
5.9301	3.10762634
5.931	3.10731806
5.9319	3.106992947
5.9328	3.106642043
5.9337	3.106259805
5.9346	3.105913464
5.9355	3.105520507
5.9364	3.105096705
5.9373	3.104637099
5.9382	3.104124533
5.9391	3.103615346
5.94	3.103085217
5.9409	3.102530124
5.9418	3.101966903
5.9427	3.101345074
5.9436	3.100725054
5.9445	3.100093861
5.9454	3.099435275
5.9463	3.098790941
5.9472	3.098107909
5.9481	3.097389909
5.949	3.096708558
5.9499	3.096014055
5.9508	3.095334693
5.9517	3.094658308
5.9526	3.093992389
5.9535	3.093315106
5.9544	3.092618634
5.9553	3.091883462
5.9562	3.091135978
5.9571	3.090401698
5.958	3.089640526
5.9589	3.088863328
5.9598	3.088101881
5.9607	3.087360897
5.9616	3.08658106
5.9625	3.08579737
5.9634	3.085029532
5.9643	3.084262857
5.9652	3.083503657
5.9661	3.082763403
5.967	3.082071468
5.9679	3.081392648
5.9688	3.080781956
5.9697	3.080228987
5.9706	3.079697272
5.9715	3.079158292
5.9724	3.07861302
5.9733	3.078028247
5.9742	3.07744379
5.9751	3.076817141
5.976	3.07616823
5.9769	3.075547006
5.9778	3.074921517
5.9787	3.074484763
5.9796	3.074123875
5.9805	3.073784402
5.9814	3.07335896
5.9823	3.07298242
5.9832	3.072653316
5.9841	3.072286527
5.985	3.07188246
5.9859	3.071509356
5.9868	3.071181164
5.9877	3.070906388
5.9886	3.070649369
5.9895	3.070377476
5.9904	3.069974561
5.9913	3.069569076
5.9922	3.069193758
5.9931	3.068867496
5.994	3.068567679
5.9949	3.068362212
5.9958	3.068223609
5.9967	3.068149748
5.9976	3.068095889
5.9985	3.068036328
5.9994	3.067945805
6.0003	3.067867656
6.0012	3.067850109
6.0021	3.067784039
6.003	3.067766162
6.0039	3.067762088
6.0048	3.067770576
6.0057	3.067783252
6.0066	3.067770774
6.0075	3.067815408
6.0084	3.067946339
6.0093	3.068127924
6.0102	3.068341406
6.0111	3.068553698
6.012	3.068834673
6.0129	3.069143906
6.0138	3.06950999
6.0147	3.069889472
6.0156	3.070320809
6.0165	3.070722307
6.0174	3.071122464
6.0183	3.071550148
6.0192	3.072001615
6.0201	3.072408315
6.021	3.072749157
6.0219	3.073120963
6.0228	3.073541835
6.0237	3.073984398
6.0246	3.074411977
6.0255	3.074879772
6.0264	3.075399677
6.0273	3.075971128
6.0282	3.076601909
6.0291	3.077173371
6.03	3.07771467
6.0309	3.07824758
6.0318	3.07883265
6.0327	3.079448192
6.0336	3.080032788
6.0345	3.080653004
6.0354	3.081296945
6.0363	3.081974999
6.0372	3.082749477
6.0381	3.083487699
6.039	3.0841685
6.0399	3.084875621
6.0408	3.085517426
6.0417	3.086155975
6.0426	3.086804031
6.0435	3.087488084
6.0444	3.088181742
6.0453	3.088942529
6.0462	3.089716902
6.0471	3.090523661
6.048	3.091296142
6.0489	3.092022734
6.0498	3.092768643
6.0507	3.093521984
6.0516	3.094285815
6.0525	3.095106509
6.0534	3.095915321
6.0543	3.096735562
6.0552	3.097545119
6.0561	3.098310455
6.057	3.098955964
6.0579	3.099588159
6.0588	3.100190233
6.0597	3.100806369
6.0606	3.101451599
6.0615	3.102069238
6.0624	3.102631189
6.0633	3.103194467
6.0642	3.10373238
6.0651	3.104176924
6.066	3.104611687
6.0669	3.104997795
6.0678	3.105283574
6.0687	3.105477106
6.0696	3.105660031
6.0705	3.10583071
6.0714	3.106038564
6.0723	3.106205574
6.0732	3.106392942
6.0741	3.106640603
6.075	3.106867132
6.0759	3.107064418
6.0768	3.107237535
6.0777	3.107382616
6.0786	3.107493846
6.0795	3.107626316
6.0804	3.10773118
6.0813	3.107704688
6.0822	3.107765774
6.0831	3.107840517
6.084	3.107858021
6.0849	3.107890086
6.0858	3.107936104
6.0867	3.10798142
6.0876	3.107973049
6.0885	3.107935328
6.0894	3.107821059
6.0903	3.107635294
6.0912	3.107482437
6.0921	3.107494794
6.093	3.107468982
6.0939	3.107486083
6.0948	3.107498267
6.0957	3.10747654
6.0966	3.107423116
6.0975	3.107304986
6.0984	3.107143075
6.0993	3.106894126
6.1002	3.106639321
6.1011	3.106377033
6.102	3.106064176
6.1029	3.105713666
6.1038	3.105322497
6.1047	3.104888893
6.1056	3.104404189
6.1065	3.103903147
6.1074	3.103416066
6.1083	3.102897562
6.1092	3.102376966
6.1101	3.1018604
6.111	3.101326302
6.1119	3.100817412
6.1128	3.10036866
6.1137	3.099866723
6.1146	3.099326526
6.1155	3.098734168
6.1164	3.098096103
6.1173	3.097457958
6.1182	3.096831489
6.1191	3.096209581
6.12	3.095569374
6.1209	3.094938439
6.1218	3.094309162
6.1227	3.093713019
6.1236	3.093072846
6.1245	3.092384736
6.1254	3.09159207
6.1263	3.090732414
6.1272	3.089753149
6.1281	3.088869729
6.129	3.088076245
6.1299	3.087281776
6.1308	3.086510365
6.1317	3.085811056
6.1326	3.085180128
6.1335	3.084539175
6.1344	3.08386736
6.1353	3.083170165
6.1362	3.082529065
6.1371	3.081981405
6.138	3.081413331
6.1389	3.080851495
6.1398	3.080288908
6.1407	3.079715755
6.1416	3.079184308
6.1425	3.078610908
6.1434	3.078016549
6.1443	3.077460138
6.1452	3.077010045
6.1461	3.076585507
6.147	3.076171494
6.1479	3.075737626
6.1488	3.075316272
6.1497	3.074927175
6.1506	3.074512796
6.1515	3.074127309
6.1524	3.073740314
6.1533	3.073409367
6.1542	3.073136364
6.1551	3.072885267
6.156	3.072643661
6.1569	3.072384019
6.1578	3.072106343
6.1587	3.071824298
6.1596	3.071537129
6.1605	3.071257917
6.1614	3.071016064
6.1623	3.070822225
6.1632	3.070574337
6.1641	3.070357979
6.165	3.070197478
6.1659	3.070025439
6.1668	3.069898106
6.1677	3.069778015
6.1686	3.069650754
6.1695	3.069526934
6.1704	3.06939052
6.1713	3.069426885
6.1722	3.069549793
6.1731	3.06967989
6.174	3.069798882
6.1749	3.069920675
6.1758	3.070064474
6.1767	3.070230559
6.1776	3.070447176
6.1785	3.070659629
6.1794	3.070896891
6.1803	3.071142894
6.1812	3.07135823
6.1821	3.071508367
6.183	3.071414798
6.1839	3.071403993
6.1848	3.071485265
6.1857	3.071592424
6.1866	3.071733934
6.1875	3.071922655
6.1884	3.072130183
6.1893	3.072343803
6.1902	3.072609823
6.1911	3.072920532
6.192	3.073242609
6.1929	3.07355994
6.1938	3.073958614
6.1947	3.074458748
6.1956	3.074892725
6.1965	3.075299759
6.1974	3.075770891
6.1983	3.076295941
6.1992	3.076825623
6.2001	3.077322849
6.201	3.077785263
6.2019	3.07822876
6.2028	3.078817551
6.2037	3.079476281
6.2046	3.080203167
6.2055	3.08091988
6.2064	3.081628468
6.2073	3.082299696
6.2082	3.082942904
6.2091	3.08354077
6.21	3.084132249
6.2109	3.084732169
6.2118	3.085412024
6.2127	3.086062468
6.2136	3.086617543
6.2145	3.087102745
6.2154	3.087577565
6.2163	3.088074427
6.2172	3.088777888
6.2181	3.089518203
6.219	3.090188549
6.2199	3.090841886
6.2208	3.091466795
6.2217	3.092113054
6.2226	3.092792736
6.2235	3.093515513
6.2244	3.094269297
6.2253	3.095042048
6.2262	3.095838823
6.2271	3.096597878
6.228	3.097388128
6.2289	3.098277784
6.2298	3.099123421
6.2307	3.099971104
6.2316	3.100841718
6.2325	3.101662564
6.2334	3.102367354
6.2343	3.102999721
6.2352	3.103666902
6.2361	3.104363328
6.237	3.105104475
6.2379	3.105841453
6.2388	3.106460111
6.2397	3.107007264
6.2406	3.107567057
6.2415	3.10808014
6.2424	3.108579755
6.2433	3.109012854
6.2442	3.109474384
6.2451	3.109889267
6.246	3.110261805
6.2469	3.110652924
6.2478	3.111025324
6.2487	3.111360302
6.2496	3.111728922
6.2505	3.111963545
6.2514	3.112211075
6.2523	3.112251375
6.2532	3.112283425
6.2541	3.112354707
6.255	3.112396825
6.2559	3.112384426
6.2568	3.112289567
6.2577	3.112204197
6.2586	3.112103938
6.2595	3.11204332
6.2604	3.111946969
6.2613	3.111877317
6.2622	3.111833334
6.2631	3.111737839
6.264	3.111606699
6.2649	3.111421737
6.2658	3.111212155
6.2667	3.110996302
6.2676	3.110759414
6.2685	3.110609276
6.2694	3.110402374
6.2703	3.110065922
6.2712	3.109741133
6.2721	3.10943494
6.273	3.109161367
6.2739	3.10885322
6.2748	3.108499877
6.2757	3.108162952
6.2766	3.107866986
6.2775	3.107575471
6.2784	3.107255389
6.2793	3.106938838
6.2802	3.106562512
6.2811	3.106193504
6.282	3.105831983
6.2829	3.105436563
6.2838	3.105003954
6.2847	3.104525821
6.2856	3.104012904
6.2865	3.103503581
6.2874	3.102962498
6.2883	3.102409505
6.2892	3.101830634
6.2901	3.101200143
6.291	3.100585048
6.2919	3.099942443
6.2928	3.099287663
6.2937	3.098636868
6.2946	3.097941975
6.2955	3.09722907
6.2964	3.096546935
6.2973	3.095847013
6.2982	3.095176797
6.2991	3.0944997
6.3	3.093839229
6.3009	3.093154025
6.3018	3.092445996
6.3027	3.091708209
6.3036	3.090961851
6.3045	3.09022495
6.3054	3.089454287
6.3063	3.08867891
6.3072	3.087927051
6.3081	3.08717773
6.309	3.086395661
6.3099	3.085613932
6.3108	3.084842549
6.3117	3.084078806
6.3126	3.083313606
6.3135	3.082598102
6.3144	3.081904998
6.3153	3.081242613
6.3162	3.080647627
6.3171	3.080104083
6.318	3.07956597
6.3189	3.079031341
6.3198	3.07848653
6.3207	3.077895933
6.3216	3.077291744
6.3225	3.076661708
6.3234	3.076022019
6.3243	3.075391558
6.3252	3.074805084
6.3261	3.074395002
6.327	3.07406816
6.3279	3.073696608
6.3288	3.073268525
6.3297	3.072910081
6.3306	3.072580576
6.3315	3.07219539
6.3324	3.071793503
6.3333	3.071433767
6.3342	3.07112445
6.3351	3.070854932
6.336	3.070593287
6.3369	3.070293691
6.3378	3.069887904
6.3387	3.069480934
6.3396	3.069115877
6.3405	3.068800799
6.3414	3.068514467
6.3423	3.068335375
6.3432	3.068216042
6.3441	3.06815024
6.345	3.06809958
6.3459	3.068029709
6.3468	3.067934728
6.3477	3.06787755
6.3486	3.067858492
6.3495	3.067790799
6.3504	3.067780974
6.3513	3.067781863
6.3522	3.067783279
6.3531	3.067800896
6.354	3.067789063
6.3549	3.067856462
6.3558	3.068002979
6.3567	3.068207949
6.3576	3.068405836
6.3585	3.068639378
6.3594	3.068934917
6.3603	3.069257517
6.3612	3.069620051
6.3621	3.070024938
6.363	3.070450196
6.3639	3.070844505
6.3648	3.07124979
6.3657	3.071689861
6.3666	3.07212945
6.3675	3.07253141
6.3684	3.072858114
6.3693	3.07324771
6.3702	3.07367336
6.3711	3.074113691
6.372	3.074548223
6.3729	3.075031997
6.3738	3.075566664
6.3747	3.07614405
6.3756	3.076788704
6.3765	3.077334828
6.3774	3.077873409
6.3783	3.078412534
6.3792	3.079015626
6.3801	3.07962261
6.381	3.080213574
6.3819	3.08083661
6.3828	3.081489132
6.3837	3.082189621
6.3846	3.082969993
6.3855	3.083685579
6.3864	3.084382987
6.3873	3.08506716
6.3882	3.085703105
6.3891	3.08634663
6.39	3.086998402
6.3909	3.087688976
6.3918	3.088386097
6.3927	3.089166251
6.3936	3.089951319
6.3945	3.09075319
6.3954	3.09151005
6.3963	3.09223898
6.3972	3.092987577
6.3981	3.093743005
6.399	3.09452215
6.3999	3.095349448
6.4008	3.096145554
6.4017	3.096977377
6.4026	3.097771214
6.4035	3.098505483
6.4044	3.099147463
6.4053	3.099769099
6.4062	3.100372854
6.4071	3.100993634
6.408	3.101640312
6.4089	3.102240602
6.4098	3.102802408
6.4107	3.103367984
6.4116	3.103880441
6.4125	3.10431432
6.4134	3.104737905
6.4143	3.105110946
6.4152	3.105361298
6.4161	3.105543072
6.417	3.105726358
6.4179	3.105904126
6.4188	3.10610819
6.4197	3.106268828
6.4206	3.106477491
6.4215	3.10672709
6.4224	3.106947437
6.4233	3.107138831
6.4242	3.107296414
6.4251	3.107441541
6.426	3.107544478
6.4269	3.107678642
6.4278	3.107739241
6.4287	3.107727101
6.4296	3.107810264
6.4305	3.107871021
6.4314	3.107877842
6.4323	3.107921489
6.4332	3.107983368
6.4341	3.108002191
6.435	3.107991314
6.4359	3.107928475
6.4368	3.107804192
6.4377	3.107604693
6.4386	3.107505785
6.4395	3.10750448
6.4404	3.107488651
6.4413	3.107507531
6.4422	3.107517848
6.4431	3.107484465
6.444	3.10741601
6.4449	3.107284897
6.4458	3.107108091
6.4467	3.106842891
6.4476	3.10659622
6.4485	3.106314693
6.4494	3.105992404
6.4503	3.105639639
6.4512	3.105227486
6.4521	3.104785665
6.453	3.104295153
6.4539	3.103777222
6.4548	3.103302793
6.4557	3.102775505
6.4566	3.10225991
6.4575	3.101733222
6.4584	3.10120266
6.4593	3.100711832
6.4602	3.100252278
6.4611	3.099752132
6.462	3.099187223
6.4629	3.09859048
6.4638	3.097940517
6.4647	3.097305794
6.4656	3.0966875
6.4665	3.096052323
6.4674	3.095423753
6.4683	3.094779724
6.4692	3.094168503
6.4701	3.093570801
6.471	3.092912711
6.4719	3.092199006
6.4728	3.091393276
6.4737	3.090513815
6.4746	3.089510443
6.4755	3.088670474
6.4764	3.087880561
6.4773	3.087083038
6.4782	3.086338936
6.4791	3.08564731
6.48	3.08502469
6.4809	3.084381062
6.4818	3.08368979
6.4827	3.083003706
6.4836	3.082393859
6.4845	3.081844276
6.4854	3.081272378
6.4863	3.080712715
6.4872	3.080152156
6.4881	3.079585936
6.489	3.079056501
6.4899	3.078464171
6.4908	3.077885162
6.4917	3.077341306
6.4926	3.076916641
6.4935	3.076488538
6.4944	3.076066589
6.4953	3.075638663
6.4962	3.075220488
6.4971	3.07483129
6.498	3.074420364
6.4989	3.074038502
6.4998	3.073663886
6.5007	3.073339564
6.5016	3.073086362
6.5025	3.072834747
6.5034	3.072589209
6.5043	3.072319544
6.5052	3.072052062
6.5061	3.071758337
6.507	3.071476052
6.5079	3.071199407
6.5088	3.070969891
6.5097	3.070767263
6.5106	3.070519072
6.5115	3.070323396
6.5124	3.070166731
6.5133	3.069998651
6.5142	3.069877046
6.5151	3.069760477
6.516	3.069631947
6.5169	3.069506335
6.5178	3.069370694
6.5187	3.069472605
6.5196	3.069604338
6.5205	3.069728213
6.5214	3.069839407
6.5223	3.069974938
6.5232	3.070121949
6.5241	3.070290543
6.525	3.07052281
6.5259	3.070732517
6.5268	3.070973982
6.5277	3.071210573
6.5286	3.071422761
6.5295	3.071527152
6.5304	3.071405096
6.5313	3.071432686
6.5322	3.071526673
6.5331	3.071635863
6.534	3.071795893
6.5349	3.071988796
6.5358	3.07219397
6.5367	3.072421717
6.5376	3.072702746
6.5385	3.073019222
6.5394	3.073336779
6.5403	3.073659737
6.5412	3.074103419
6.5421	3.074605035
6.543	3.075013569
6.5439	3.075434413
6.5448	3.075919856
6.5457	3.076447244
6.5466	3.076979901
6.5475	3.077461553
6.5484	3.077910851
6.5493	3.078387327
6.5502	3.078992305
6.5511	3.079683447
6.552	3.08040556
6.5529	3.081122939
6.5538	3.081818913
6.5547	3.08248905
6.5556	3.083112595
6.5565	3.083713001
6.5574	3.084299575
6.5583	3.084923066
6.5592	3.085612305
6.5601	3.086236061
6.561	3.086755504
6.5619	3.08724532
6.5628	3.087716837
6.5637	3.088246087
6.5646	3.088993035
6.5655	3.089707433
6.5664	3.090381636
6.5673	3.091020788
6.5682	3.091651099
6.5691	3.092300977
6.57	3.093002618
6.5709	3.093726424
6.5718	3.094484474
6.5727	3.095269673
6.5736	3.096051078
6.5745	3.096806193
6.5754	3.097640279
6.5763	3.098517026
6.5772	3.099360828
6.5781	3.100214491
6.579	3.101080836
6.5799	3.101884305
6.5808	3.102552387
6.5817	3.103180431
6.5826	3.103865731
6.5835	3.104571028
6.5844	3.105311369
6.5853	3.106032086
6.5862	3.10662207
6.5871	3.107170618
6.588	3.107715903
6.5889	3.108232656
6.5898	3.108705705
6.5907	3.109150174
6.5916	3.109607785
6.5925	3.110008428
6.5934	3.110375892
6.5943	3.110771244
6.5952	3.11112668
6.5961	3.111471649
6.597	3.111815707
6.5979	3.11204825
6.5988	3.112243008
6.5997	3.112275762
6.6006	3.112315407
6.6015	3.112395284
6.6024	3.112409436
6.6033	3.112390478
6.6042	3.112280475
6.6051	3.112189075
6.606	3.112103331
6.6069	3.11203033
6.6078	3.11193513
6.6087	3.111882081
6.6096	3.111831017
6.6105	3.111712327
6.6114	3.111573011
6.6123	3.111376477
6.6132	3.111172921
6.6141	3.110951549
6.615	3.11073221
6.6159	3.110579725
6.6168	3.110329002
6.6177	3.109994379
6.6186	3.109673058
6.6195	3.109380756
6.6204	3.109095065
6.6213	3.108779491
6.6222	3.108414575
6.6231	3.1080999
6.624	3.107800171
6.6249	3.107508334
6.6258	3.107180518
6.6267	3.10685602
6.6276	3.106476041
6.6285	3.106122753
6.6294	3.105741861
6.6303	3.105337615
6.6312	3.104898271
6.6321	3.104403173
6.633	3.103891308
6.6339	3.103377688
6.6348	3.102823091
6.6357	3.102272687
6.6366	3.101680352
6.6375	3.101049073
6.6384	3.100434286
6.6393	3.099778381
6.6402	3.099130601
6.6411	3.098469377
6.642	3.097759879
6.6429	3.097056712
6.6438	3.096372623
6.6447	3.095681739
6.6456	3.095009881
6.6465	3.094336939
6.6474	3.093669712
6.6483	3.092983669
6.6492	3.092263135
6.6501	3.091522023
6.651	3.090775351
6.6519	3.090037728
6.6528	3.089257956
6.6537	3.088479165
6.6546	3.087740528
6.6555	3.086979913
6.6564	3.086194109
6.6573	3.085420968
6.6582	3.084650155
6.6591	3.083886709
6.66	3.083128854
6.6609	3.082423957
6.6618	3.081731262
6.6627	3.081082967
6.6636	3.080512489
6.6645	3.07997567
6.6654	3.079435201
6.6663	3.078895475
6.6672	3.078332408
6.6681	3.077753109
6.669	3.077131682
6.6699	3.076500859
6.6708	3.075868854
6.6717	3.075237996
6.6726	3.074703998
6.6735	3.074290092
6.6744	3.073992166
6.6753	3.073591714
6.6762	3.07317668
6.6771	3.072834169
6.678	3.072494068
6.6789	3.072097739
6.6798	3.071702688
6.6807	3.071352343
6.6816	3.071059834
6.6825	3.070798647
6.6834	3.070531442
6.6843	3.070196572
6.6852	3.069790248
6.6861	3.069392826
6.687	3.069037981
6.6879	3.06872825
6.6888	3.068467838
6.6897	3.068305629
6.6906	3.068205957
6.6915	3.068143122
6.6924	3.068092896
6.6933	3.068015495
6.6942	3.067920072
6.6951	3.067880552
6.696	3.067845016
6.6969	3.067792026
6.6978	3.067792879
6.6987	3.067793802
6.6996	3.067796822
6.7005	3.067805922
6.7014	3.067809558
6.7023	3.067900988
6.7032	3.068059481
6.7041	3.068277752
6.705	3.068471339
6.7059	3.068721722
6.7068	3.069025088
6.7077	3.069368272
6.7086	3.069725579
6.7095	3.070149165
6.7104	3.070565765
6.7113	3.070959778
6.7122	3.07137023
6.7131	3.071818025
6.714	3.072245769
6.7149	3.072624461
6.7158	3.072963817
6.7167	3.073371066
6.7176	3.073800595
6.7185	3.074235303
6.7194	3.074681538
6.7203	3.075179041
6.7212	3.075728233
6.7221	3.076323021
6.723	3.076950123
6.7239	3.077489623
6.7248	3.078025046
6.7257	3.078573799
6.7266	3.079190476
6.7275	3.079785748
6.7284	3.080388311
6.7293	3.081018185
6.7302	3.081677258
6.7311	3.082399127
6.732	3.083178607
6.7329	3.08387183
6.7338	3.084585376
6.7347	3.085249442
6.7356	3.085882142
6.7365	3.086527694
6.7374	3.087190845
6.7383	3.087882694
6.7392	3.088583264
6.7401	3.089382022
6.741	3.090176301
6.7419	3.090968876
6.7428	3.091712517
6.7437	3.092448664
6.7446	3.093195511
6.7455	3.093948224
6.7464	3.094749389
6.7473	3.095572698
6.7482	3.096367494
6.7491	3.097206893
6.75	3.097986276
6.7509	3.098688239
6.7518	3.099330089
6.7527	3.099941421
6.7536	3.100550883
6.7545	3.101177604
6.7554	3.101816217
6.7563	3.102398851
6.7572	3.102963645
6.7581	3.103523332
6.759	3.104004
6.7599	3.104443531
6.7608	3.104856431
6.7617	3.105202877
6.7626	3.105429953
6.7635	3.105608841
6.7644	3.105779166
6.7653	3.105972355
6.7662	3.10616016
6.7671	3.106326391
6.768	3.106555167
6.7689	3.106797022
6.7698	3.107007743
6.7707	3.107202088
6.7716	3.107344903
6.7725	3.107471201
6.7734	3.107589448
6.7743	3.10771745
6.7752	3.107737457
6.7761	3.107755725
6.777	3.107842592
6.7779	3.107883477
6.7788	3.10789924
6.7797	3.107937541
6.7806	3.108013549
6.7815	3.108015711
6.7824	3.108000171
6.7833	3.107909543
6.7842	3.107767217
6.7851	3.107563611
6.786	3.107521407
6.7869	3.107509496
6.7878	3.107506157
6.7887	3.107524037
6.7896	3.107524486
6.7905	3.107486788
6.7914	3.107394
6.7923	3.107253584
6.7932	3.107056023
6.7941	3.106782564
6.795	3.106541077
6.7959	3.106242366
6.7968	3.105907843
6.7977	3.105544066
6.7986	3.105123039
6.7995	3.104666835
6.8004	3.104178885
6.8013	3.103661918
6.8022	3.103172798
6.8031	3.10264528
6.804	3.1021325
6.8049	3.101600446
6.8058	3.101067987
6.8067	3.100602614
6.8076	3.100126701
6.8085	3.099617701
6.8094	3.099038592
6.8103	3.098426842
6.8112	3.097780644
6.8121	3.097144449
6.813	3.096532333
6.8139	3.095893214
6.8148	3.095262012
6.8157	3.094615889
6.8166	3.094019735
6.8175	3.093406687
6.8184	3.092748965
6.8193	3.091996287
6.8202	3.091171779
6.8211	3.090264992
6.822	3.089279494
6.8229	3.088471857
6.8238	3.087681647
6.8247	3.086885001
6.8256	3.08615919
6.8265	3.085488105
6.8274	3.084861469
6.8283	3.084211423
6.8292	3.083510204
6.8301	3.082829457
6.831	3.082257633
6.8319	3.081699909
6.8328	3.08113217
6.8337	3.080572142
6.8346	3.080005677
6.8355	3.07945055
6.8364	3.078912742
6.8373	3.07831106
6.8382	3.077744057
6.8391	3.077217555
6.84	3.07681729
6.8409	3.076392544
6.8418	3.075956157
6.8427	3.075530652
6.8436	3.075120958
6.8445	3.074726246
6.8454	3.074323856
6.8463	3.073940412
6.8472	3.07357731
6.8481	3.073271097
6.849	3.073024206
6.8499	3.072777439
6.8508	3.07252808
6.8517	3.072248006
6.8526	3.071983322
6.8535	3.071687169
6.8544	3.071406535
6.8553	3.071141273
6.8562	3.070923046
6.8571	3.070705878
6.858	3.070465045
6.8589	3.070278559
6.8598	3.070128284
6.8607	3.069971234
6.8616	3.069850478
6.8625	3.069734262
6.8634	3.06960578
6.8643	3.069480206
6.8652	3.069393741
6.8661	3.069505845
6.867	3.069640903
6.8679	3.069767223
6.8688	3.06987331
6.8697	3.070021116
6.8706	3.070172095
6.8715	3.070354062
6.8724	3.070586334
6.8733	3.070802214
6.8742	3.07104397
6.8751	3.071276476
6.876	3.071472432
6.8769	3.071490195
6.8778	3.071404889
6.8787	3.071465575
6.8796	3.071566385
6.8805	3.071679949
6.8814	3.071856786
6.8823	3.07205398
6.8832	3.072257179
6.8841	3.072500086
6.885	3.072789637
6.8859	3.073112994
6.8868	3.073427487
6.8877	3.073757419
6.8886	3.074243642
6.8895	3.074723011
6.8904	3.075127541
6.8913	3.07556543
6.8922	3.076066707
6.8931	3.076592631
6.894	3.077121503
6.8949	3.077593156
6.8958	3.078033503
6.8967	3.078550425
6.8976	3.079164917
6.8985	3.079883637
6.8994	3.080603848
6.9003	3.081316644
6.9012	3.082002585
6.9021	3.082666948
6.903	3.083277754
6.9039	3.083878863
6.9048	3.084462125
6.9057	3.085110275
6.9066	3.085792078
6.9075	3.086403269
6.9084	3.086888176
6.9093	3.087381058
6.9102	3.087854222
6.9111	3.088444161
6.912	3.08920647
6.9129	3.089891099
6.9138	3.090562212
6.9147	3.091190347
6.9156	3.091827654
6.9165	3.092480428
6.9174	3.093203856
6.9183	3.093925271
6.9192	3.094691891
6.9201	3.095490799
6.921	3.096252156
6.9219	3.097015257
6.9228	3.097882149
6.9237	3.098750522
6.9246	3.09959395
6.9255	3.100456587
6.9264	3.101308843
6.9273	3.102081978
6.9282	3.10272907
6.9291	3.103364315
6.93	3.104056851
6.9309	3.10477508
6.9318	3.105517476
6.9327	3.106202855
6.9336	3.106772892
6.9345	3.107327672
6.9354	3.107857365
6.9363	3.108373987
6.9372	3.108827714
6.9381	3.109282777
6.939	3.109726385
6.9399	3.110117088
6.9408	3.110488383
6.9417	3.110880051
6.9426	3.111223981
6.9435	3.111583157
6.9444	3.111882154
6.9453	3.112129381
6.9462	3.112262383
6.9471	3.112288178
6.948	3.112342359
6.9489	3.112426065
6.9498	3.112413386
6.9507	3.112363587
6.9516	3.112262821
6.9525	3.112165822
6.9534	3.112087669
6.9543	3.112010002
6.9552	3.111922248
6.9561	3.111879996
6.957	3.111817223
6.9579	3.111692337
6.9588	3.111530876
6.9597	3.111321729
6.9606	3.111122981
6.9615	3.110894699
6.9624	3.110703527
6.9633	3.110540819
6.9642	3.110247609
6.9651	3.109913942
6.966	3.109595673
6.9669	3.10931823
6.9678	3.109020057
6.9687	3.108694029
6.9696	3.108331674
6.9705	3.108029692
6.9714	3.107727912
6.9723	3.107429325
6.9732	3.10709923
6.9741	3.106763375
6.975	3.106384262
6.9759	3.106037597
6.9768	3.105645027
6.9777	3.105229419
6.9786	3.104778582
6.9795	3.104273369
6.9804	3.103762792
6.9813	3.103239923
6.9822	3.102681765
6.9831	3.102130741
6.984	3.101520934
6.9849	3.10089356
6.9858	3.100268896
6.9867	3.09960846
6.9876	3.098967482
6.9885	3.098292465
6.9894	3.097575482
6.9903	3.096888437
6.9912	3.096194192
6.9921	3.095511096
6.993	3.094834359
6.9939	3.094165783
6.9948	3.093492217
6.9957	3.092802698
6.9966	3.092071919
6.9975	3.091324467
6.9984	3.090586451
6.9993	3.089835078
7.0002	3.089056352
7.0011	3.088285395
7.002	3.087548841
7.0029	3.086776963
7.0038	3.085990897
7.0047	3.085222817
7.0056	3.084453717
7.0065	3.083694177
7.0074	3.082942619
7.0083	3.082245156
7.0092	3.081559105
7.0101	3.080926232
7.011	3.080372218
7.0119	3.079841867
7.0128	3.079303122
7.0137	3.07875734
7.0146	3.078177217
7.0155	3.077600657
7.0164	3.076981677
7.0173	3.076334546
7.0182	3.075708022
7.0191	3.075079104
7.02	3.074599145
7.0209	3.074211681
7.0218	3.073896931
7.0227	3.073478474
7.0236	3.073085483
7.0245	3.07274989
7.0254	3.072395292
7.0263	3.071994421
7.0272	3.071610015
7.0281	3.071270724
7.029	3.070989241
7.0299	3.070734129
7.0308	3.070466217
7.0317	3.07008928
7.0326	3.069684184
7.0335	3.069300512
7.0344	3.068962219
7.0353	3.068653787
7.0362	3.068426083
7.0371	3.068277028
7.038	3.068191706
7.0389	3.068134202
7.0398	3.068079225
7.0407	3.067998513
7.0416	3.067904725
7.0425	3.06788173
7.0434	3.067828537
7.0443	3.067797816
7.0452	3.067793168
7.0461	3.067799392
7.047	3.067808404
7.0479	3.067804128
7.0488	3.067831529
7.0497	3.067947194
7.0506	3.068114523
7.0515	3.068340068
7.0524	3.068536372
7.0533	3.068804392
7.0542	3.069110253
7.0551	3.069467076
7.056	3.069832194
7.0569	3.070266179
7.0578	3.070672988
7.0587	3.071070693
7.0596	3.071491923
7.0605	3.071942084
7.0614	3.072357887
7.0623	3.072714669
7.0632	3.073068918
7.0641	3.073489382
7.065	3.073923918
7.0659	3.074353886
7.0668	3.074812186
7.0677	3.075323546
7.0686	3.07588476
7.0695	3.076500277
7.0704	3.077096425
7.0713	3.077637286
7.0722	3.078170429
7.0731	3.0787353
7.074	3.079359
7.0749	3.079942838
7.0758	3.080558408
7.0767	3.081196676
7.0776	3.081861618
7.0785	3.082620222
7.0794	3.083374274
7.0803	3.084051403
7.0812	3.08477354
7.0821	3.085421705
7.083	3.086056962
7.0839	3.08670395
7.0848	3.087379934
7.0857	3.088071837
7.0866	3.088807778
7.0875	3.089593361
7.0884	3.090395352
7.0893	3.091177417
7.0902	3.091907757
7.0911	3.092651905
7.092	3.09340324
7.0929	3.094160465
7.0938	3.094974053
7.0947	3.095788901
7.0956	3.096597979
7.0965	3.097422793
7.0974	3.098192214
7.0983	3.098860977
7.0992	3.099500071
7.1001	3.100105358
7.101	3.100719248
7.1019	3.101355408
7.1028	3.101983553
7.1037	3.102552172
7.1046	3.103118017
7.1055	3.10366791
7.1064	3.104126295
7.1073	3.104560364
7.1082	3.104962456
7.1091	3.105275947
7.11	3.105482345
7.1109	3.10566351
7.1118	3.10582916
7.1127	3.106035352
7.1136	3.106206196
7.1145	3.106381957
7.1154	3.106626476
7.1163	3.106858231
7.1172	3.107060589
7.1181	3.107244021
7.119	3.107389515
7.1199	3.107506328
7.1208	3.107634127
7.1217	3.107753755
7.1226	3.107740171
7.1235	3.10778375
7.1244	3.10786532
7.1253	3.107889297
7.1262	3.10791424
7.1271	3.107954851
7.128	3.10801911
7.1289	3.108015421
7.1298	3.107987889
7.1307	3.10788281
7.1316	3.107714852
7.1325	3.107531856
7.1334	3.107533473
7.1343	3.107508256
7.1352	3.107516464
7.1361	3.107530843
7.137	3.10751992
7.1379	3.107473945
7.1388	3.107365061
7.1397	3.10721328
7.1406	3.106985707
7.1415	3.106724425
7.1424	3.106468858
7.1433	3.106162358
7.1442	3.105817592
7.1451	3.105440042
7.146	3.105012163
7.1469	3.104542297
7.1478	3.104044363
7.1487	3.103544107
7.1496	3.103035228
7.1505	3.102513182
7.1514	3.102000307
7.1523	3.101463392
7.1532	3.100941958
7.1541	3.100488901
7.155	3.099997031
7.1559	3.099473655
7.1568	3.098885369
7.1577	3.098256839
7.1586	3.097616276
7.1595	3.096981867
7.1604	3.096370992
7.1613	3.095728377
7.1622	3.095094112
7.1631	3.094459222
7.164	3.093863876
7.1649	3.093236133
7.1658	3.092564677
7.1667	3.091785181
7.1676	3.090940218
7.1685	3.08999512
7.1694	3.089058764
7.1703	3.088266954
7.1712	3.087475758
7.1721	3.086684483
7.173	3.085976195
7.1739	3.085329432
7.1748	3.08469667
7.1757	3.0840385
7.1766	3.083331927
7.1775	3.082669398
7.1784	3.082119181
7.1793	3.081552428
7.1802	3.080988511
7.1811	3.080426804
7.182	3.079855809
7.1829	3.079314875
7.1838	3.07875771
7.1847	3.078156572
7.1856	3.077596927
7.1865	3.077114619
7.1874	3.076701572
7.1883	3.076283587
7.1892	3.075845613
7.1901	3.075421673
7.191	3.075023084
7.1919	3.07461628
7.1928	3.074226866
7.1937	3.073839061
7.1946	3.0734949
7.1955	3.073205677
7.1964	3.072957235
7.1973	3.072715459
7.1982	3.072461925
7.1991	3.072178879
7.2	3.071907069
7.2009	3.07161461
7.2018	3.071334794
7.2027	3.071082074
7.2036	3.070879006
7.2045	3.070645322
7.2054	3.070416748
7.2063	3.070245578
7.2072	3.070082182
7.2081	3.069943423
7.209	3.069822469
7.2099	3.069699871
7.2108	3.069574327
7.2117	3.069444084
7.2126	3.069421289
7.2135	3.069539468
7.2144	3.06967516
7.2153	3.069797559
7.2162	3.069909361
7.2171	3.070056735
7.218	3.070217851
7.2189	3.070418794
7.2198	3.070641411
7.2207	3.070868856
7.2216	3.071116128
7.2225	3.071335392
7.2234	3.071507131
7.2243	3.071462406
7.2252	3.071419302
7.2261	3.071490647
7.227	3.071594517
7.2279	3.071722216
7.2288	3.071909305
7.2297	3.072111687
7.2306	3.07231923
7.2315	3.072574143
7.2324	3.072875837
7.2333	3.073202048
7.2342	3.073514223
7.2351	3.073879673
7.236	3.074377756
7.2369	3.074831603
7.2378	3.07523511
7.2387	3.075690915
7.2396	3.076209793
7.2405	3.076737607
7.2414	3.077248978
7.2423	3.077720767
7.2432	3.078156142
7.2441	3.078714219
7.245	3.079352438
7.2459	3.080076529
7.2468	3.080797544
7.2477	3.081506415
7.2486	3.082184093
7.2495	3.082843226
7.2504	3.083439817
7.2513	3.084036084
7.2522	3.08462428
7.2531	3.085293343
7.254	3.085957726
7.2549	3.086544192
7.2558	3.087023765
7.2567	3.087506868
7.2576	3.087990825
7.2585	3.088645755
7.2594	3.089405299
7.2603	3.090072452
7.2612	3.090734794
7.2621	3.091359621
7.263	3.092003382
7.2639	3.092665151
7.2648	3.093390541
7.2657	3.094135923
7.2666	3.094900597
7.2675	3.09570478
7.2684	3.096463015
7.2693	3.097231662
7.2702	3.098120817
7.2711	3.098977192
7.272	3.09982105
7.2729	3.100692358
7.2738	3.101525392
7.2747	3.102261845
7.2756	3.102900335
7.2765	3.103549528
7.2774	3.104243093
7.2783	3.104977821
7.2792	3.105719105
7.2801	3.106368571
7.281	3.106919234
7.2819	3.107478944
7.2828	3.107996841
7.2837	3.108508181
7.2846	3.10894685
7.2855	3.109407593
7.2864	3.109833676
7.2873	3.110213026
7.2882	3.110600888
7.2891	3.110978801
7.29	3.111314018
7.2909	3.111684498
7.2918	3.11194195
7.2927	3.112198782
7.2936	3.11227235
7.2945	3.112298102
7.2954	3.112362257
7.2963	3.112428068
7.2972	3.112415016
7.2981	3.11233562
7.299	3.112242332
7.2999	3.112141672
7.3008	3.11207354
7.3017	3.111990862
7.3026	3.11190887
7.3035	3.111869258
7.3044	3.111786846
7.3053	3.111665394
7.3062	3.111485264
7.3071	3.111275996
7.308	3.111065586
7.3089	3.110830426
7.3098	3.110665127
7.3107	3.110487181
7.3116	3.11016064
7.3125	3.109828713
7.3134	3.109513145
7.3143	3.109245596
7.3152	3.10894015
7.3161	3.108599713
7.317	3.108247305
7.3179	3.107952339
7.3188	3.107655745
7.3197	3.107344188
7.3206	3.107022879
7.3215	3.10666475
7.3224	3.106280477
7.3233	3.105934782
7.3242	3.105541706
7.3251	3.105115678
7.326	3.104652319
7.3269	3.104138618
7.3278	3.103629803
7.3287	3.103096541
7.3296	3.102542824
7.3305	3.101974653
7.3314	3.101351087
7.3323	3.100731619
7.3332	3.100097778
7.3341	3.099439807
7.335	3.0987933
7.3359	3.098107894
7.3368	3.097389844
7.3377	3.096708508
7.3386	3.096011373
7.3395	3.095333664
7.3404	3.094655799
7.3413	3.093992509
7.3422	3.093313537
7.3431	3.092614903
7.344	3.09187824
7.3449	3.091130453
7.3458	3.090394868
7.3467	3.089631375
7.3476	3.088854664
7.3485	3.08809451
7.3494	3.087352722
7.3503	3.086571858
7.3512	3.085787888
7.3521	3.08501979
7.353	3.084253507
7.3539	3.083493465
7.3548	3.082756138
7.3557	3.082064878
7.3566	3.081389041
7.3575	3.080780335
7.3584	3.080229812
7.3593	3.079696558
7.3602	3.079158982
7.3611	3.078612947
7.362	3.078029389
7.3629	3.077441564
7.3638	3.076814207
7.3647	3.076166573
7.3656	3.075542533
7.3665	3.074919918
7.3674	3.074492334
7.3683	3.074142529
7.3692	3.073795726
7.3701	3.073368749
7.371	3.07299398
7.3719	3.072664746
7.3728	3.072293628
7.3737	3.071890184
7.3746	3.071519253
7.3755	3.071194608
7.3764	3.070921272
7.3773	3.070663446
7.3782	3.07038959
7.3791	3.069982751
7.38	3.069576781
7.3809	3.069203436
7.3818	3.068879722
7.3827	3.068582369
7.3836	3.068382432
7.3845	3.068247039
7.3854	3.068176206
7.3863	3.068123665
7.3872	3.068062981
7.3881	3.067970884
7.389	3.067897729
7.3899	3.067880044
7.3908	3.067813113
7.3917	3.067797503
7.3926	3.067794359
7.3935	3.067801213
7.3944	3.067816189
7.3953	3.067802602
7.3962	3.067852022
7.3971	3.067986895
7.398	3.068176462
7.3989	3.068384366
7.3998	3.068601684
7.4007	3.068886026
7.4016	3.069196051
7.4025	3.069562923
7.4034	3.06994793
7.4043	3.070378565
7.4052	3.070778528
7.4061	3.071180077
7.407	3.071610763
7.4079	3.07206139
7.4088	3.072466929
7.4097	3.072802562
7.4106	3.073179654
7.4115	3.073601132
7.4124	3.074044664
7.4133	3.074472457
7.4142	3.07494329
7.4151	3.075466181
7.416	3.076039775
7.4169	3.076674627
7.4178	3.077240434
7.4187	3.077781417
7.4196	3.078314153
7.4205	3.078904209
7.4214	3.079518197
7.4223	3.080104546
7.4232	3.080724927
7.4241	3.081370852
7.425	3.082053483
7.4259	3.082830654
7.4268	3.083564614
7.4277	3.084247868
7.4286	3.084950652
7.4295	3.085591551
7.4304	3.08623078
7.4313	3.086879
7.4322	3.087565317
7.4331	3.088258937
7.434	3.089024838
7.4349	3.089801983
7.4358	3.090608438
7.4367	3.091377776
7.4376	3.092104481
7.4385	3.092852106
7.4394	3.093606035
7.4403	3.094372238
7.4412	3.095195083
7.4421	3.096001003
7.443	3.096823698
7.4439	3.09762976
7.4448	3.098390297
7.4457	3.099033348
7.4466	3.099663371
7.4475	3.100264942
7.4484	3.100883362
7.4493	3.101529482
7.4502	3.102143586
7.4511	3.102705355
7.452	3.103268222
7.4529	3.103800662
7.4538	3.104242714
7.4547	3.104674877
7.4556	3.105058456
7.4565	3.105335925
7.4574	3.105527182
7.4583	3.105709824
7.4592	3.105882177
7.4601	3.106088382
7.461	3.106253354
7.4619	3.106444147
7.4628	3.106692056
7.4637	3.106916964
7.4646	3.107112585
7.4655	3.107282757
7.4664	3.107428849
7.4673	3.10753839
7.4682	3.107672442
7.4691	3.107767843
7.47	3.107743347
7.4709	3.107809638
7.4718	3.107881891
7.4727	3.107895832
7.4736	3.107930141
7.4745	3.107978856
7.4754	3.108018161
7.4763	3.108009105
7.4772	3.107966709
7.4781	3.107849818
7.479	3.107660917
7.4799	3.107520292
7.4808	3.107529479
7.4817	3.107503541
7.4826	3.107523078
7.4835	3.107534852
7.4844	3.107509181
7.4853	3.10745281
7.4862	3.107331812
7.4871	3.107166957
7.488	3.10691149
7.4889	3.1066592
7.4898	3.106393654
7.4907	3.106078873
7.4916	3.105727762
7.4925	3.105331382
7.4934	3.104896113
7.4943	3.104409005
7.4952	3.103904365
7.4961	3.103419775
7.497	3.10289811
7.4979	3.102378725
7.4988	3.101858305
7.4997	3.101325548
7.5006	3.100819744
7.5015	3.100370645
7.5024	3.099867917
7.5033	3.099322852
7.5042	3.09872848
7.5051	3.098087285
7.506	3.097449952
7.5069	3.096825279
7.5078	3.096199981
7.5087	3.095561267
7.5096	3.09492933
7.5105	3.094303396
7.5114	3.09370697
7.5123	3.093061658
7.5132	3.092369273
7.5141	3.091572827
7.515	3.090708575
7.5159	3.089721758
7.5168	3.088850427
7.5177	3.088055977
7.5186	3.087261102
7.5195	3.086495459
7.5204	3.085797077
7.5213	3.085168917
7.5222	3.084526312
7.5231	3.083849782
7.524	3.083155871
7.5249	3.082518819
7.5258	3.081971129
7.5267	3.081401673
7.5276	3.080841146
7.5285	3.080279931
7.5294	3.079706739
7.5303	3.079177446
7.5312	3.078599464
7.5321	3.07800763
7.533	3.077454379
7.5339	3.077009447
7.5348	3.076582415
7.5357	3.076168242
7.5366	3.075735892
7.5375	3.075314856
7.5384	3.074925881
7.5393	3.07451124
7.5402	3.074126149
7.5411	3.073742969
7.542	3.073412905
7.5429	3.073144865
7.5438	3.072892482
7.5447	3.07265096
7.5456	3.072389532
7.5465	3.072113307
7.5474	3.071829297
7.5483	3.071543187
7.5492	3.071263891
7.5501	3.071024545
7.551	3.070829482
7.5519	3.070581057
7.5528	3.070368681
7.5537	3.070210519
7.5546	3.070037744
7.5555	3.069912401
7.5564	3.069793172
7.5573	3.069666034
7.5582	3.069542127
7.5591	3.069404846
7.56	3.069454018
7.5609	3.069577964
7.5618	3.069707756
7.5627	3.069825925
7.5636	3.069951333
7.5645	3.070096358
7.5654	3.070262649
7.5663	3.07048342
7.5672	3.070692993
7.5681	3.070932633
7.569	3.071178291
7.5699	3.071392934
7.5708	3.071538434
7.5717	3.071435284
7.5726	3.071432424
7.5735	3.071516052
7.5744	3.071623494
7.5753	3.071768842
7.5762	3.071958444
7.5771	3.072165459
7.578	3.07238192
7.5789	3.072651603
7.5798	3.072963069
7.5807	3.07328401
7.5816	3.073603055
7.5825	3.07401025
7.5834	3.074510893
7.5843	3.074939767
7.5852	3.075350004
7.5861	3.075824703
7.587	3.076350853
7.5879	3.076881434
7.5888	3.077375284
7.5897	3.077835216
7.5906	3.078283414
7.5915	3.078878441
7.5924	3.07954361
7.5933	3.080269627
7.5942	3.080986192
7.5951	3.081692557
7.596	3.082363837
7.5969	3.083002372
7.5978	3.083600971
7.5987	3.084191523
7.5996	3.084796321
7.6005	3.085477939
7.6014	3.086123701
7.6023	3.086671491
7.6032	3.087157629
7.6041	3.087631337
7.605	3.08813276
7.6059	3.088848163
7.6068	3.089584634
7.6077	3.090255729
7.6086	3.090906388
7.6095	3.091531694
7.6104	3.092178214
7.6113	3.092863169
7.6122	3.093586256
7.6131	3.094340823
7.614	3.095116609
7.6149	3.095910842
7.6158	3.09666893
7.6167	3.097467626
7.6176	3.098356056
7.6185	3.099200328
7.6194	3.100048713
7.6203	3.100918827
7.6212	3.101735949
7.6221	3.10243252
7.623	3.103062336
7.6239	3.10373505
7.6248	3.104432482
7.6257	3.105173677
7.6266	3.105907569
7.6275	3.106519826
7.6284	3.107066735
7.6293	3.107623198
7.6302	3.1081374
7.6311	3.108631339
7.632	3.109067014
7.6329	3.10952795
7.6338	3.1099395
7.6347	3.110309988
7.6356	3.110702487
7.6365	3.111071064
7.6374	3.111406802
7.6383	3.111774264
7.6392	3.11200366
7.6401	3.112242971
7.641	3.1122783
7.6419	3.112313166
7.6428	3.112386256
7.6437	3.112421838
7.6446	3.112409004
7.6455	3.112310006
7.6464	3.11222446
7.6473	3.112125901
7.6482	3.112063931
7.6491	3.111967003
7.65	3.111899632
7.6509	3.111853849
7.6518	3.111753583
7.6527	3.111620931
7.6536	3.111433363
7.6545	3.111225685
7.6554	3.111008164
7.6563	3.110774922
7.6572	3.110624683
7.6581	3.110408709
7.659	3.110071693
7.6599	3.109748164
7.6608	3.109444223
7.6617	3.109167852
7.6626	3.108858449
7.6635	3.10850152
7.6644	3.10816948
7.6653	3.107872309
7.6662	3.107580761
7.6671	3.107259019
7.668	3.106942421
7.6689	3.106561782
7.6698	3.106197347
7.6707	3.105831102
7.6716	3.105434151
7.6725	3.105000108
7.6734	3.104518031
7.6743	3.104005169
7.6752	3.103494708
7.6761	3.102951002
7.677	3.102398267
7.6779	3.101816101
7.6788	3.101184674
7.6797	3.100569882
7.6806	3.099923815
7.6815	3.099270037
7.6824	3.098617733
7.6833	3.097919074
7.6842	3.097208362
7.6851	3.09652612
7.686	3.095825444
7.6869	3.095156384
7.6878	3.09447974
7.6887	3.093819806
7.6896	3.093132313
7.6905	3.092421642
7.6914	3.091683265
7.6923	3.090936666
7.6932	3.09020066
7.6941	3.089426298
7.695	3.088651247
7.6959	3.087900957
7.6968	3.087149297
7.6977	3.08636586
7.6986	3.0855863
7.6995	3.084814225
7.7004	3.084051423
7.7013	3.083283391
7.7022	3.082574064
7.7031	3.081880808
7.704	3.081221813
7.7049	3.080631929
7.7058	3.080089083
7.7067	3.079549233
7.7076	3.079015503
7.7085	3.078466168
7.7094	3.077878416
7.7103	3.077269961
7.7112	3.076641448
7.7121	3.076003444
7.713	3.075371961
7.7139	3.074796222
7.7148	3.074387221
7.7157	3.074067676
7.7166	3.073687359
7.7175	3.073261235
7.7184	3.072906388
7.7193	3.072575586
7.7202	3.072187126
7.7211	3.071785508
7.722	3.071428448
7.7229	3.071123953
7.7238	3.070855685
7.7247	3.07059266
7.7256	3.070285572
7.7265	3.069879921
7.7274	3.069474212
7.7283	3.069111406
7.7292	3.068798036
7.7301	3.068516226
7.731	3.068341399
7.7319	3.068226767
7.7328	3.068161796
7.7337	3.068112295
7.7346	3.06804046
7.7355	3.06794517
7.7364	3.067891667
7.7373	3.067870243
7.7382	3.067804779
7.7391	3.067798301
7.74	3.067799465
7.7409	3.06779978
7.7418	3.067816
7.7427	3.067806667
7.7436	3.067879464
7.7445	3.068030063
7.7454	3.068237941
7.7463	3.068434835
7.7472	3.068672055
7.7481	3.068969914
7.749	3.069296875
7.7499	3.069658124
7.7508	3.070067846
7.7517	3.070491081
7.7526	3.070885245
7.7535	3.071291586
7.7544	3.071733636
7.7553	3.072170803
7.7562	3.072567477
7.7571	3.072896939
7.758	3.073290584
7.7589	3.073717166
7.7598	3.074156247
7.7607	3.074593551
7.7616	3.075080641
7.7625	3.075618298
7.7634	3.076197428
7.7643	3.076841306
7.7652	3.07738597
7.7661	3.07792377
7.767	3.078464557
7.7679	3.07907084
7.7688	3.079674628
7.7697	3.080268936
7.7706	3.080892948
7.7715	3.081547326
7.7724	3.082252266
7.7733	3.083033202
7.7742	3.083743638
7.7751	3.084445072
7.776	3.085125142
7.7769	3.085759157
7.7778	3.086404293
7.7787	3.087058572
7.7796	3.087748667
7.7805	3.088446515
7.7814	3.089231396
7.7823	3.090018854
7.7832	3.090819213
7.7841	3.091573246
7.785	3.092304003
7.7859	3.093051951
7.7868	3.093806277
7.7877	3.09459094
7.7886	3.095417195
7.7895	3.09621247
7.7904	3.097046921
7.7913	3.097837508
7.7922	3.09856431
7.7931	3.099206207
7.794	3.099825459
7.7949	3.100430852
7.7958	3.101053042
7.7967	3.101698391
7.7976	3.102294558
7.7985	3.102856453
7.7994	3.103421778
7.8003	3.103926436
7.8012	3.104361901
7.8021	3.104782278
7.803	3.105152057
7.8039	3.105394498
7.8048	3.10557489
7.8057	3.105754843
7.8066	3.105937397
7.8075	3.10613715
7.8084	3.106297224
7.8093	3.106511404
7.8102	3.106761111
7.8111	3.106979074
7.812	3.107170879
7.8129	3.10732394
7.8138	3.107465709
7.8147	3.107571197
7.8156	3.107704298
7.8165	3.107755502
7.8174	3.107748634
7.8183	3.107835047
7.8192	3.107890512
7.8201	3.107899254
7.821	3.10794234
7.8219	3.108009799
7.8228	3.108020961
7.8237	3.108010893
7.8246	3.107940057
7.8255	3.107814697
7.8264	3.107611058
7.8273	3.107525288
7.8282	3.107521439
7.8291	3.107508778
7.83	3.10752728
7.8309	3.107535877
7.8318	3.107500827
7.8327	3.107427386
7.8336	3.107293763
7.8345	3.107112785
7.8354	3.106844978
7.8363	3.106599584
7.8372	3.106313699
7.8381	3.105988438
7.839	3.105633427
7.8399	3.105218877
7.8408	3.104774001
7.8417	3.104284148
7.8426	3.103765397
7.8435	3.10328789
7.8444	3.10275991
7.8453	3.102245655
7.8462	3.101716859
7.8471	3.101185672
7.848	3.100700623
7.8489	3.100237755
7.8498	3.099737538
7.8507	3.09916676
7.8516	3.098568289
7.8525	3.097916898
7.8534	3.097282082
7.8543	3.096666073
7.8552	3.096029096
7.8561	3.095400269
7.857	3.094755615
7.8579	3.094147823
7.8588	3.093546438
7.8597	3.092888324
7.8606	3.092166485
7.8615	3.091358741
7.8624	3.090474707
7.8633	3.089467462
7.8642	3.088635278
7.8651	3.087846647
7.866	3.08704876
7.8669	3.086310071
7.8678	3.0856224
7.8687	3.084998869
7.8696	3.084353648
7.8705	3.083659971
7.8714	3.082975697
7.8723	3.082373075
7.8732	3.081821832
7.8741	3.081250611
7.875	3.080691093
7.8759	3.080130025
7.8768	3.079566133
7.8777	3.079036222
7.8786	3.078439859
7.8795	3.077864473
7.8804	3.077323509
7.8813	3.076905222
7.8822	3.076476965
7.8831	3.076051508
7.884	3.07562427
7.8849	3.075207353
7.8858	3.074817804
7.8867	3.074407827
7.8876	3.074025695
7.8885	3.073653991
7.8894	3.073333375
7.8903	3.073083252
7.8912	3.072831973
7.8921	3.072585129
7.893	3.072312992
7.8939	3.072045938
7.8948	3.071752041
7.8957	3.071470051
7.8966	3.071194893
7.8975	3.070968421
7.8984	3.070762719
7.8993	3.070514146
7.9002	3.070324174
7.9011	3.070167677
7.902	3.070001774
7.9029	3.069880868
7.9038	3.069765346
7.9047	3.069636711
7.9056	3.069510414
7.9065	3.069384226
7.9074	3.06948843
7.9083	3.069621632
7.9092	3.069746646
7.9101	3.069856067
7.911	3.069994629
7.9119	3.070143031
7.9128	3.070313739
7.9137	3.070547225
7.9146	3.070757953
7.9155	3.070999607
7.9164	3.071234715
7.9173	3.071444147
7.9182	3.071531014
7.9191	3.071416431
7.92	3.071451137
7.9209	3.071546642
7.9218	3.071656468
7.9227	3.07182039
7.9236	3.07201392
7.9245	3.072218923
7.9254	3.07244932
7.9263	3.072732367
7.9272	3.073050686
7.9281	3.073367801
7.929	3.073691706
7.9299	3.074144916
7.9308	3.074643062
7.9317	3.07505009
7.9326	3.075474312
7.9335	3.075963294
7.9344	3.076490467
7.9353	3.077023012
7.9362	3.077502278
7.9371	3.077949264
7.938	3.078434549
7.9389	3.079041147
7.9398	3.07973963
7.9407	3.080460821
7.9416	3.081177527
7.9425	3.081871613
7.9434	3.082540021
7.9443	3.083161273
7.9452	3.083761669
7.9461	3.084346924
7.947	3.084975969
7.9479	3.085666332
7.9488	3.086285111
7.9497	3.086797514
7.9506	3.087287826
7.9515	3.087758148
7.9524	3.088300274
7.9533	3.089053279
7.9542	3.089760761
7.9551	3.090434673
7.956	3.091070802
7.9569	3.091702958
7.9578	3.092353745
7.9587	3.093060163
7.9596	3.093783214
7.9605	3.094543479
7.9614	3.095331608
7.9623	3.096108542
7.9632	3.096863441
7.9641	3.097707149
7.965	3.098581082
7.9659	3.099425159
7.9668	3.10028074
7.9677	3.101144568
7.9686	3.101941253
7.9695	3.10260448
7.9704	3.103234362
7.9713	3.103920553
7.9722	3.104628013
7.9731	3.105369571
7.974	3.106082523
7.9749	3.106667878
7.9758	3.107217781
7.9767	3.107759777
7.9776	3.108276554
7.9785	3.108745176
7.9794	3.10919212
7.9803	3.10964731
7.9812	3.110045473
7.9821	3.110412741
7.983	3.110808355
7.9839	3.111160778
7.9848	3.111509049
7.9857	3.111841982
7.9866	3.112077573
7.9875	3.112260007
7.9884	3.112290578
7.9893	3.112333179
7.9902	3.112413989
7.9911	3.112422151
7.992	3.11240019
7.9929	3.112287748
7.9938	3.112193763
7.9947	3.112111338
7.9956	3.112036723
7.9965	3.111941476
7.9974	3.111892881
7.9983	3.111839814
7.9992	3.111717627
8.0001	3.111574758
8.001	3.111375064
8.0019	3.11117314
8.0028	3.110950203
8.0037	3.110736851
8.0046	3.110582741
8.0055	3.110321123
8.0064	3.109987871
8.0073	3.109667353
8.0082	3.109377495
8.0091	3.109088897
8.01	3.108771185
8.0109	3.108405959
8.0118	3.108094618
8.0127	3.107793806
8.0136	3.107500727
8.0145	3.107172168
8.0154	3.106845026
8.0163	3.106465601
8.0172	3.10611447
8.0181	3.105730028
8.019	3.105323439
8.0199	3.104881159
8.0208	3.104383984
8.0217	3.103871844
8.0226	3.103357703
8.0235	3.102799527
8.0244	3.1022507
8.0253	3.101653946
8.0262	3.101023773
8.0271	3.10040732
8.028	3.099749317
8.0289	3.099103244
8.0298	3.098439017
8.0307	3.097727098
8.0316	3.097026747
8.0325	3.096340236
8.0334	3.095652297
8.0343	3.094979035
8.0352	3.094307616
8.0361	3.093637918
8.037	3.092952613
8.0379	3.092228089
8.0388	3.091485913
8.0397	3.090740286
8.0406	3.08999968
8.0415	3.089219705
8.0424	3.088441186
8.0433	3.087705786
8.0442	3.086941801
8.0451	3.086155905
8.046	3.085384267
8.0469	3.0846139
8.0478	3.083850469
8.0487	3.08309486
8.0496	3.082390504
8.0505	3.08169968
8.0514	3.081053788
8.0523	3.080487843
8.0532	3.079952672
8.0541	3.079413069
8.055	3.078870513
8.0559	3.078304715
8.0568	3.077727053
8.0577	3.077104336
8.0586	3.07647146
8.0595	3.075840317
8.0604	3.075210875
8.0613	3.074687479
8.0622	3.074275264
8.0631	3.073980222
8.064	3.073574705
8.0649	3.073163841
8.0658	3.072822593
8.0667	3.072478988
8.0676	3.072081148
8.0685	3.071688702
8.0694	3.071340965
8.0703	3.071050153
8.0712	3.070791459
8.0721	3.070523717
8.073	3.070179954
8.0739	3.0697733
8.0748	3.069379487
8.0757	3.06902832
8.0766	3.068718017
8.0775	3.068465047
8.0784	3.068305883
8.0793	3.068209788
8.0802	3.068147995
8.0811	3.068097085
8.082	3.068018865
8.0829	3.0679235
8.0838	3.067887861
8.0847	3.067848315
8.0856	3.067800535
8.0865	3.067800022
8.0874	3.067802259
8.0883	3.067806528
8.0892	3.067812641
8.0901	3.06782196
8.091	3.067918638
8.0919	3.068079586
8.0928	3.068299567
8.0937	3.068493798
8.0946	3.068748534
8.0955	3.069051874
8.0964	3.069400243
8.0973	3.069756329
8.0982	3.070183009
8.0991	3.070597525
8.1	3.070992443

==> data/CoarseliftRe100.txt <==
0.0207	0.00773227
0.0216	0.00742214
0.0225	0.00734148
0.0234	0.007510963
0.0243	0.007265135
0.0252	0.005837329
0.0261	0.004941246
0.027	0.00533534
0.0279	0.005245832
0.0288	0.004629142
0.0297	0.004419377
0.0306	0.004368113
0.0315	0.004287027
0.0324	0.003849302
0.0333	0.003788807
0.0342	0.003733833
0.0351	0.002542751
0.036	0.001535931
0.0369	0.000749318
0.0378	-0.000340352
0.0387	-0.000882081
0.0396	-0.001512366
0.0405	-0.002257264
0.0414	-0.002807212
0.0423	-0.002888872
0.0432	-0.002610898
0.0441	-0.003045762
0.045	-0.003715583
0.0459	-0.00454615
0.0468	-0.005033238
0.0477	-0.005143908
0.0486	-0.005063396
0.0495	-0.00511199
0.0504	-0.005118106
0.0513	-0.004942849
0.0522	-0.004741101
0.0531	-0.004781744
0.054	-0.005085888
0.0549	-0.005672549
0.0558	-0.006268686
0.0567	-0.006871988
0.0576	-0.007234336
0.0585	-0.007664499
0.0594	-0.008169414
0.0603	-0.008173266
0.0612	-0.00783159
0.0621	-0.007374792
0.063	-0.007278458
0.0639	-0.007552482
0.0648	-0.007870518
0.0657	-0.007622592
0.0666	-0.007242818
0.0675	-0.006989199
0.0684	-0.007257162
0.0693	-0.007480285
0.0702	-0.007586282
0.0711	-0.007602016
0.072	-0.007947266
0.0729	-0.008386347
0.0738	-0.008862604
0.0747	-0.009350258
0.0756	-0.009654621
0.0765	-0.009787324
0.0774	-0.009925817
0.0783	-0.010037106
0.0792	-0.009886974
0.0801	-0.009856573
0.081	-0.009906134
0.0819	-0.009935674
0.0828	-0.00998242
0.0837	-0.010013132
0.0846	-0.009958383
0.0855	-0.009898266
0.0864	-0.010295344
0.0873	-0.010679356
0.0882	-0.011081287
0.0891	-0.011534699
0.09	-0.011855282
0.0909	-0.012129141
0.0918	-0.012310454
0.0927	-0.012467671
0.0936	-0.012806894
0.0945	-0.013171152
0.0954	-0.013479417
0.0963	-0.013703961
0.0972	-0.01403756
0.0981	-0.014542607
0.099	-0.014888291
0.0999	-0.015039313
0.1008	-0.015383854
0.1017	-0.015816124
0.1026	-0.016355514
0.1035	-0.016750611
0.1044	-0.016932228
0.1053	-0.017067287
0.1062	-0.017161985
0.1071	-0.017300091
0.108	-0.017479412
0.1089	-0.017727052
0.1098	-0.018001416
0.1107	-0.018245237
0.1116	-0.018592352
0.1125	-0.018938088
0.1134	-0.019252766
0.1143	-0.019484992
0.1152	-0.019604069
0.1161	-0.019690242
0.117	-0.019787282
0.1179	-0.020037202
0.1188	-0.02031646
0.1197	-0.020593783
0.1206	-0.020827998
0.1215	-0.021016247
0.1224	-0.02129264
0.1233	-0.021513279
0.1242	-0.021679239
0.1251	-0.021791626
0.126	-0.021874884
0.1269	-0.022003656
0.1278	-0.022129232
0.1287	-0.02229531
0.1296	-0.022466818
0.1305	-0.022609
0.1314	-0.022770595
0.1323	-0.022870872
0.1332	-0.022902837
0.1341	-0.022944028
0.135	-0.022940494
0.1359	-0.022954411
0.1368	-0.022939351
0.1377	-0.022807089
0.1386	-0.022639223
0.1395	-0.022515289
0.1404	-0.022426717
0.1413	-0.022374461
0.1422	-0.022327764
0.1431	-0.02239796
0.144	-0.022462229
0.1449	-0.022501305
0.1458	-0.022509059
0.1467	-0.022526784
0.1476	-0.022530463
0.1485	-0.022483965
0.1494	-0.022465363
0.1503	-0.022497152
0.1512	-0.022552637
0.1521	-0.022607551
0.153	-0.022616901
0.1539	-0.022615146
0.1548	-0.022640288
0.1557	-0.022622013
0.1566	-0.02256041
0.1575	-0.02247448
0.1584	-0.022389191
0.1593	-0.02223565
0.1602	-0.021994625
0.1611	-0.021827597
0.162	-0.021720306
0.1629	-0.02170367
0.1638	-0.021630795
0.1647	-0.021571967
0.1656	-0.021492887
0.1665	-0.021437762
0.1674	-0.021359055
0.1683	-0.021279108
0.1692	-0.021180221
0.1701	-0.021178733
0.171	-0.021240424
0.1719	-0.0212684
0.1728	-0.02127958
0.1737	-0.02132641
0.1746	-0.021416221
0.1755	-0.021549967
0.1764	-0.021716493
0.1773	-0.021922643
0.1782	-0.022087406
0.1791	-0.022134603
0.18	-0.022211066
0.1809	-0.022321829
0.1818	-0.022464327
0.1827	-0.022675109
0.1836	-0.022872442
0.1845	-0.02318376
0.1854	-0.023517514
0.1863	-0.023834197
0.1872	-0.02402086
0.1881	-0.024166468
0.189	-0.024250951
0.1899	-0.024282757
0.1908	-0.024344112
0.1917	-0.024543373
0.1926	-0.024738092
0.1935	-0.024921776
0.1944	-0.025052714
0.1953	-0.025049702
0.1962	-0.025113297
0.1971	-0.025202861
0.198	-0.025267952
0.1989	-0.025336667
0.1998	-0.025410154
0.2007	-0.025500247
0.2016	-0.025679388
0.2025	-0.025839216
0.2034	-0.026053632
0.2043	-0.026213796
0.2052	-0.02641218
0.2061	-0.026662937
0.207	-0.02705815
0.2079	-0.027453816
0.2088	-0.027871558
0.2097	-0.028326743
0.2106	-0.028832669
0.2115	-0.029255376
0.2124	-0.029817047
0.2133	-0.030332491
0.2142	-0.030802186
0.2151	-0.031155075
0.216	-0.031457144
0.2169	-0.03172413
0.2178	-0.031989709
0.2187	-0.0322729
0.2196	-0.03261295
0.2205	-0.032939359
0.2214	-0.033173141
0.2223	-0.033352527
0.2232	-0.033558144
0.2241	-0.033795134
0.225	-0.034162674
0.2259	-0.034552993
0.2268	-0.034921875
0.2277	-0.035295136
0.2286	-0.035767323
0.2295	-0.036285406
0.2304	-0.036803876
0.2313	-0.037272675
0.2322	-0.037602665
0.2331	-0.037842234
0.234	-0.038042229
0.2349	-0.038275535
0.2358	-0.038518051
0.2367	-0.0387729
0.2376	-0.039061388
0.2385	-0.039395179
0.2394	-0.039795054
0.2403	-0.040227994
0.2412	-0.040682339
0.2421	-0.041085
0.243	-0.04140058
0.2439	-0.041578776
0.2448	-0.041799241
0.2457	-0.042053597
0.2466	-0.042324537
0.2475	-0.042659757
0.2484	-0.043018874
0.2493	-0.043388302
0.2502	-0.043797615
0.2511	-0.044190502
0.252	-0.044590298
0.2529	-0.044909145
0.2538	-0.045128753
0.2547	-0.045358051
0.2556	-0.045519384
0.2565	-0.045705964
0.2574	-0.045910681
0.2583	-0.046114021
0.2592	-0.046318285
0.2601	-0.04653802
0.261	-0.046795586
0.2619	-0.047103266
0.2628	-0.047489378
0.2637	-0.047911771
0.2646	-0.048250274
0.2655	-0.048565391
0.2664	-0.048917729
0.2673	-0.049253226
0.2682	-0.049621871
0.2691	-0.050006819
0.27	-0.050458876
0.2709	-0.050916719
0.2718	-0.051382029
0.2727	-0.051855757
0.2736	-0.052341534
0.2745	-0.052828352
0.2754	-0.053297965
0.2763	-0.053734492
0.2772	-0.054166334
0.2781	-0.054572885
0.279	-0.054993294
0.2799	-0.055384652
0.2808	-0.055751545
0.2817	-0.056038302
0.2826	-0.056309039
0.2835	-0.056604887
0.2844	-0.056909535
0.2853	-0.057263699
0.2862	-0.057632474
0.2871	-0.057995189
0.288	-0.058310666
0.2889	-0.058596659
0.2898	-0.05893675
0.2907	-0.05933302
0.2916	-0.059704886
0.2925	-0.060028885
0.2934	-0.060175653
0.2943	-0.060303309
0.2952	-0.060433906
0.2961	-0.06055231
0.297	-0.0606676
0.2979	-0.060768021
0.2988	-0.060866666
0.2997	-0.06097279
0.3006	-0.061078095
0.3015	-0.061214466
0.3024	-0.061403965
0.3033	-0.061590463
0.3042	-0.061765116
0.3051	-0.061926194
0.306	-0.062076119
0.3069	-0.062227178
0.3078	-0.06238449
0.3087	-0.062519974
0.3096	-0.062643377
0.3105	-0.062662708
0.3114	-0.062656422
0.3123	-0.062640609
0.3132	-0.062648006
0.3141	-0.062661212
0.315	-0.062684064
0.3159	-0.062731359
0.3168	-0.0627802
0.3177	-0.062801505
0.3186	-0.062803617
0.3195	-0.06281037
0.3204	-0.06281876
0.3213	-0.062828738
0.3222	-0.062852562
0.3231	-0.062880785
0.324	-0.062896286
0.3249	-0.06291631
0.3258	-0.062946317
0.3267	-0.062970554
0.3276	-0.062969056
0.3285	-0.062951433
0.3294	-0.062951205
0.3303	-0.062927795
0.3312	-0.062884088
0.3321	-0.062854197
0.333	-0.062835065
0.3339	-0.062776279
0.3348	-0.062694463
0.3357	-0.062596773
0.3366	-0.062496633
0.3375	-0.062397615
0.3384	-0.06230564
0.3393	-0.062205023
0.3402	-0.062085276
0.3411	-0.061942025
0.342	-0.061785257
0.3429	-0.061616271
0.3438	-0.061432738
0.3447	-0.061242074
0.3456	-0.061030094
0.3465	-0.060782689
0.3474	-0.060529308
0.3483	-0.060266369
0.3492	-0.060004419
0.3501	-0.059743985
0.351	-0.059481339
0.3519	-0.059216275
0.3528	-0.058958623
0.3537	-0.058695066
0.3546	-0.058433445
0.3555	-0.058163846
0.3564	-0.057895207
0.3573	-0.057624153
0.3582	-0.057329639
0.3591	-0.057026225
0.36	-0.056740273
0.3609	-0.056466187
0.3618	-0.056178691
0.3627	-0.055871548
0.3636	-0.055572456
0.3645	-0.055262058
0.3654	-0.054940227
0.3663	-0.054604131
0.3672	-0.054237438
0.3681	-0.053864843
0.369	-0.053500386
0.3699	-0.053134879
0.3708	-0.052769247
0.3717	-0.052395078
0.3726	-0.052023443
0.3735	-0.05164847
0.3744	-0.05124792
0.3753	-0.050821244
0.3762	-0.05038979
0.3771	-0.049952358
0.378	-0.049523664
0.3789	-0.049085993
0.3798	-0.04860963
0.3807	-0.04813054
0.3816	-0.047658516
0.3825	-0.047207887
0.3834	-0.046756748
0.3843	-0.046286079
0.3852	-0.045799226
0.3861	-0.045303173
0.387	-0.04479766
0.3879	-0.044283591
0.3888	-0.043764081
0.3897	-0.043233248
0.3906	-0.042696038
0.3915	-0.042147655
0.3924	-0.041582446
0.3933	-0.041018574
0.3942	-0.040451504
0.3951	-0.039879573
0.396	-0.039299339
0.3969	-0.038707561
0.3978	-0.038109508
0.3987	-0.037511234
0.3996	-0.036900677
0.4005	-0.036289958
0.4014	-0.035693496
0.4023	-0.03509169
0.4032	-0.034485242
0.4041	-0.03387659
0.405	-0.033271162
0.4059	-0.032686307
0.4068	-0.032118085
0.4077	-0.031527673
0.4086	-0.030901278
0.4095	-0.030254699
0.4104	-0.029591345
0.4113	-0.02891359
0.4122	-0.028263025
0.4131	-0.027581235
0.414	-0.02688729
0.4149	-0.026197235
0.4158	-0.025509546
0.4167	-0.024809629
0.4176	-0.024111413
0.4185	-0.023402785
0.4194	-0.022668536
0.4203	-0.021925228
0.4212	-0.021183092
0.4221	-0.020447772
0.423	-0.01970683
0.4239	-0.018960277
0.4248	-0.018209506
0.4257	-0.017454201
0.4266	-0.016681851
0.4275	-0.015928492
0.4284	-0.015183076
0.4293	-0.014429001
0.4302	-0.013663192
0.4311	-0.012889928
0.432	-0.01210813
0.4329	-0.011328112
0.4338	-0.010536222
0.4347	-0.009736927
0.4356	-0.008934341
0.4365	-0.008130595
0.4374	-0.00731532
0.4383	-0.006486104
0.4392	-0.005653253
0.4401	-0.004819173
0.441	-0.0039887
0.4419	-0.003168169
0.4428	-0.002356918
0.4437	-0.001557939
0.4446	-0.000758615
0.4455	3.83E-05
0.4464	0.000837838
0.4473	0.001629121
0.4482	0.002415024
0.4491	0.00321309
0.45	0.004011211
0.4509	0.004814772
0.4518	0.005624982
0.4527	0.006460569
0.4536	0.007297193
0.4545	0.008136282
0.4554	0.008972138
0.4563	0.009806481
0.4572	0.010633698
0.4581	0.011433558
0.459	0.012227374
0.4599	0.013015089
0.4608	0.013804191
0.4617	0.014582553
0.4626	0.015351571
0.4635	0.016121589
0.4644	0.016882525
0.4653	0.017628763
0.4662	0.018365075
0.4671	0.019089757
0.468	0.019813895
0.4689	0.020542297
0.4698	0.021257892
0.4707	0.021978864
0.4716	0.02270406
0.4725	0.023429157
0.4734	0.024154465
0.4743	0.024879931
0.4752	0.02562118
0.4761	0.026377717
0.477	0.027132758
0.4779	0.027882678
0.4788	0.028625
0.4797	0.029357732
0.4806	0.030070382
0.4815	0.030781156
0.4824	0.031492123
0.4833	0.032199859
0.4842	0.032912156
0.4851	0.033623534
0.486	0.034325792
0.4869	0.035016594
0.4878	0.035698393
0.4887	0.036361993
0.4896	0.03701106
0.4905	0.037589656
0.4914	0.038136319
0.4923	0.038694402
0.4932	0.039258237
0.4941	0.039825553
0.495	0.040406332
0.4959	0.040992591
0.4968	0.041557637
0.4977	0.04211725
0.4986	0.042665528
0.4995	0.043210877
0.5004	0.0437496
0.5013	0.044285996
0.5022	0.044808387
0.5031	0.045320742
0.504	0.04582005
0.5049	0.046304538
0.5058	0.046776849
0.5067	0.047232821
0.5076	0.047671168
0.5085	0.048098131
0.5094	0.048512024
0.5103	0.048914595
0.5112	0.049290857
0.5121	0.049654124
0.513	0.050023208
0.5139	0.050387605
0.5148	0.050742491
0.5157	0.051085026
0.5166	0.051426525
0.5175	0.051768282
0.5184	0.052098573
0.5193	0.052418421
0.5202	0.052725997
0.5211	0.053022411
0.522	0.053305259
0.5229	0.053571325
0.5238	0.053829207
0.5247	0.05407047
0.5256	0.054299716
0.5265	0.054517206
0.5274	0.054723236
0.5283	0.054917916
0.5292	0.055100667
0.5301	0.055277846
0.531	0.055450816
0.5319	0.055607519
0.5328	0.055750904
0.5337	0.055880797
0.5346	0.055997775
0.5355	0.05610021
0.5364	0.056190999
0.5373	0.056271484
0.5382	0.056341305
0.5391	0.056400617
0.54	0.056448584
0.5409	0.056484404
0.5418	0.056507108
0.5427	0.056528165
0.5436	0.056535974
0.5445	0.056527298
0.5454	0.056491383
0.5463	0.056442098
0.5472	0.056382235
0.5481	0.056312465
0.549	0.056233218
0.5499	0.05614464
0.5508	0.056046531
0.5517	0.055937937
0.5526	0.055818727
0.5535	0.055691093
0.5544	0.055554861
0.5553	0.055411962
0.5562	0.055256815
0.5571	0.055089613
0.558	0.054910073
0.5589	0.054718128
0.5598	0.054514302
0.5607	0.054301309
0.5616	0.054061379
0.5625	0.053809206
0.5634	0.053549025
0.5643	0.053268063
0.5652	0.052988196
0.5661	0.052704087
0.567	0.052401901
0.5679	0.052083619
0.5688	0.051754756
0.5697	0.051418521
0.5706	0.051068776
0.5715	0.050704816
0.5724	0.05032946
0.5733	0.049935771
0.5742	0.049530302
0.5751	0.049116461
0.576	0.048688228
0.5769	0.048244551
0.5778	0.047791235
0.5787	0.047326065
0.5796	0.046850551
0.5805	0.046363683
0.5814	0.045863785
0.5823	0.045352992
0.5832	0.044834855
0.5841	0.044309185
0.585	0.04377545
0.5859	0.043232233
0.5868	0.042679217
0.5877	0.042116605
0.5886	0.041544425
0.5895	0.040962261
0.5904	0.040368826
0.5913	0.039765537
0.5922	0.039148787
0.5931	0.038521441
0.594	0.037884127
0.5949	0.037237429
0.5958	0.036581971
0.5967	0.03591795
0.5976	0.035245183
0.5985	0.034562672
0.5994	0.033873078
0.6003	0.03317505
0.6012	0.032471268
0.6021	0.031758708
0.603	0.031036648
0.6039	0.030305059
0.6048	0.029562832
0.6057	0.028812151
0.6066	0.028055691
0.6075	0.027290617
0.6084	0.026516512
0.6093	0.025728926
0.6102	0.024931687
0.6111	0.024125313
0.612	0.023311005
0.6129	0.022488083
0.6138	0.021670067
0.6147	0.020844018
0.6156	0.020013776
0.6165	0.019179
0.6174	0.018335767
0.6183	0.017484726
0.6192	0.016624132
0.6201	0.015754034
0.621	0.014877753
0.6219	0.013992777
0.6228	0.013099361
0.6237	0.012196363
0.6246	0.011287431
0.6255	0.010373251
0.6264	0.009458386
0.6273	0.008538116
0.6282	0.007619342
0.6291	0.00669792
0.63	0.005771229
0.6309	0.004835113
0.6318	0.003897382
0.6327	0.002960997
0.6336	0.002021085
0.6345	0.001075168
0.6354	0.000118442
0.6363	-0.00084256
0.6372	-0.001804371
0.6381	-0.002768833
0.639	-0.003738044
0.6399	-0.004709088
0.6408	-0.00568257
0.6417	-0.006659141
0.6426	-0.007638634
0.6435	-0.008618
0.6444	-0.009598815
0.6453	-0.010581626
0.6462	-0.011563554
0.6471	-0.012546918
0.648	-0.013532533
0.6489	-0.01451742
0.6498	-0.015501985
0.6507	-0.016491099
0.6516	-0.017481362
0.6525	-0.018473017
0.6534	-0.019464371
0.6543	-0.020456262
0.6552	-0.0214488
0.6561	-0.022440906
0.657	-0.023431488
0.6579	-0.024424112
0.6588	-0.025421166
0.6597	-0.026416621
0.6606	-0.027412145
0.6615	-0.02840633
0.6624	-0.029399341
0.6633	-0.030389906
0.6642	-0.031377954
0.6651	-0.032363651
0.666	-0.033344972
0.6669	-0.034322576
0.6678	-0.035296896
0.6687	-0.036268356
0.6696	-0.037237351
0.6705	-0.038210121
0.6714	-0.039179858
0.6723	-0.040145568
0.6732	-0.04110711
0.6741	-0.042064046
0.675	-0.043008089
0.6759	-0.043949402
0.6768	-0.044892631
0.6777	-0.045830226
0.6786	-0.046759164
0.6795	-0.047682819
0.6804	-0.04859947
0.6813	-0.04951041
0.6822	-0.05041496
0.6831	-0.051313038
0.684	-0.052198223
0.6849	-0.053074998
0.6858	-0.053946882
0.6867	-0.054812767
0.6876	-0.05567258
0.6885	-0.056524884
0.6894	-0.057377087
0.6903	-0.058222099
0.6912	-0.059062183
0.6921	-0.059896451
0.693	-0.060722449
0.6939	-0.061540332
0.6948	-0.06234918
0.6957	-0.063148902
0.6966	-0.063941929
0.6975	-0.06472557
0.6984	-0.065499534
0.6993	-0.066262496
0.7002	-0.067014732
0.7011	-0.067758874
0.702	-0.068494358
0.7029	-0.069227107
0.7038	-0.06995105
0.7047	-0.070665033
0.7056	-0.071368538
0.7065	-0.072063045
0.7074	-0.072747353
0.7083	-0.073419974
0.7092	-0.074080925
0.7101	-0.07473334
0.711	-0.07537327
0.7119	-0.075999137
0.7128	-0.076599312
0.7137	-0.077184511
0.7146	-0.077760392
0.7155	-0.07832659
0.7164	-0.078878506
0.7173	-0.079419944
0.7182	-0.079949178
0.7191	-0.080467479
0.72	-0.080975302
0.7209	-0.081471726
0.7218	-0.081956528
0.7227	-0.082429352
0.7236	-0.082890197
0.7245	-0.083336948
0.7254	-0.083763694
0.7263	-0.084180117
0.7272	-0.084583662
0.7281	-0.084971005
0.729	-0.085344504
0.7299	-0.085705318
0.7308	-0.086054536
0.7317	-0.086391945
0.7326	-0.086716694
0.7335	-0.087028627
0.7344	-0.087329021
0.7353	-0.087620124
0.7362	-0.087898694
0.7371	-0.088165368
0.738	-0.088418386
0.7389	-0.08865686
0.7398	-0.088879631
0.7407	-0.089089345
0.7416	-0.089290412
0.7425	-0.089478029
0.7434	-0.089650098
0.7443	-0.089806478
0.7452	-0.089947447
0.7461	-0.090076209
0.747	-0.090190295
0.7479	-0.090288845
0.7488	-0.090373618
0.7497	-0.090444033
0.7506	-0.090499465
0.7515	-0.090540283
0.7524	-0.090566378
0.7533	-0.090578183
0.7542	-0.090575957
0.7551	-0.090558777
0.756	-0.090527416
0.7569	-0.090480236
0.7578	-0.090419031
0.7587	-0.090350479
0.7596	-0.090268099
0.7605	-0.090170912
0.7614	-0.090056937
0.7623	-0.089927007
0.7632	-0.089781013
0.7641	-0.089622575
0.765	-0.089448153
0.7659	-0.089258457
0.7668	-0.089053868
0.7677	-0.088831553
0.7686	-0.088594821
0.7695	-0.088342297
0.7704	-0.08807259
0.7713	-0.087782607
0.7722	-0.087476162
0.7731	-0.087154263
0.774	-0.086817806
0.7749	-0.086467109
0.7758	-0.086102653
0.7767	-0.085724342
0.7776	-0.085330896
0.7785	-0.08492061
0.7794	-0.084492575
0.7803	-0.084048285
0.7812	-0.083591461
0.7821	-0.083121689
0.783	-0.08263695
0.7839	-0.082141231
0.7848	-0.081633628
0.7857	-0.081112919
0.7866	-0.080577577
0.7875	-0.080024808
0.7884	-0.079456375
0.7893	-0.078875788
0.7902	-0.078284303
0.7911	-0.077682166
0.792	-0.077070398
0.7929	-0.076447309
0.7938	-0.075812867
0.7947	-0.075167056
0.7956	-0.074510554
0.7965	-0.073855734
0.7974	-0.073192336
0.7983	-0.072517955
0.7992	-0.07182988
0.8001	-0.071129827
0.801	-0.070419758
0.8019	-0.069699547
0.8028	-0.068969433
0.8037	-0.068231873
0.8046	-0.067484119
0.8055	-0.066727128
0.8064	-0.065966786
0.8073	-0.065195479
0.8082	-0.064416127
0.8091	-0.063627112
0.81	-0.062828771
0.8109	-0.062025442
0.8118	-0.06121287
0.8127	-0.060389602
0.8136	-0.05955541
0.8145	-0.058711384
0.8154	-0.057857302
0.8163	-0.056991347
0.8172	-0.056105504
0.8181	-0.055209849
0.819	-0.054307182
0.8199	-0.053414502
0.8208	-0.052513541
0.8217	-0.051601072
0.8226	-0.050667883
0.8235	-0.049722894
0.8244	-0.048768358
0.8253	-0.047804244
0.8262	-0.046831193
0.8271	-0.045849282
0.828	-0.044859586
0.8289	-0.043858851
0.8298	-0.042832347
0.8307	-0.041804271
0.8316	-0.040777063
0.8325	-0.039751062
0.8334	-0.038733566
0.8343	-0.037713233
0.8352	-0.036689619
0.8361	-0.035653788
0.837	-0.034601298
0.8379	-0.033553479
0.8388	-0.032510157
0.8397	-0.031464639
0.8406	-0.030415884
0.8415	-0.029364491
0.8424	-0.028315853
0.8433	-0.027268027
0.8442	-0.026214959
0.8451	-0.025163276
0.846	-0.024110339
0.8469	-0.023058895
0.8478	-0.021996207
0.8487	-0.020921026
0.8496	-0.01984148
0.8505	-0.018755881
0.8514	-0.017668297
0.8523	-0.016580934
0.8532	-0.015493682
0.8541	-0.014404768
0.855	-0.01331628
0.8559	-0.012228198
0.8568	-0.011143856
0.8577	-0.010065033
0.8586	-0.008986032
0.8595	-0.007911237
0.8604	-0.006844539
0.8613	-0.005769413
0.8622	-0.004693909
0.8631	-0.003623449
0.864	-0.002559261
0.8649	-0.001495501
0.8658	-0.000436068
0.8667	0.000617651
0.8676	0.001667239
0.8685	0.002713948
0.8694	0.003756398
0.8703	0.00479511
0.8712	0.005830495
0.8721	0.006860149
0.873	0.007883141
0.8739	0.008899729
0.8748	0.009921217
0.8757	0.0109336
0.8766	0.011939757
0.8775	0.012941588
0.8784	0.013940628
0.8793	0.01493356
0.8802	0.01591986
0.8811	0.016898928
0.882	0.01786556
0.8829	0.01882507
0.8838	0.01977549
0.8847	0.020712254
0.8856	0.021641402
0.8865	0.022558395
0.8874	0.023466549
0.8883	0.024366785
0.8892	0.02525742
0.8901	0.02613994
0.891	0.027013756
0.8919	0.02788119
0.8928	0.028741306
0.8937	0.029595285
0.8946	0.030441165
0.8955	0.03127935
0.8964	0.032105274
0.8973	0.032919103
0.8982	0.033722053
0.8991	0.034517674
0.9	0.035305891
0.9009	0.036087918
0.9018	0.036864248
0.9027	0.037634564
0.9036	0.038393272
0.9045	0.039142492
0.9054	0.039880532
0.9063	0.040606659
0.9072	0.041323417
0.9081	0.04202758
0.909	0.042718577
0.9099	0.043387118
0.9108	0.044039318
0.9117	0.044676932
0.9126	0.045299181
0.9135	0.045909342
0.9144	0.046507913
0.9153	0.047097864
0.9162	0.047674129
0.9171	0.048229496
0.918	0.048769721
0.9189	0.049296017
0.9198	0.049801357
0.9207	0.05028965
0.9216	0.050767362
0.9225	0.051230484
0.9234	0.051676381
0.9243	0.052102851
0.9252	0.052511824
0.9261	0.052895018
0.927	0.053263078
0.9279	0.053616121
0.9288	0.053951148
0.9297	0.054267645
0.9306	0.054568267
0.9315	0.054854497
0.9324	0.055125788
0.9333	0.055387498
0.9342	0.055639286
0.9351	0.055877519
0.936	0.05609966
0.9369	0.056305661
0.9378	0.056497796
0.9387	0.056672675
0.9396	0.056829901
0.9405	0.056962053
0.9414	0.057073237
0.9423	0.057160849
0.9432	0.057230044
0.9441	0.057282772
0.945	0.05731764
0.9459	0.057334746
0.9468	0.057320192
0.9477	0.057286856
0.9486	0.057237146
0.9495	0.057172239
0.9504	0.057085573
0.9513	0.056980469
0.9522	0.056865648
0.9531	0.056738487
0.954	0.056592667
0.9549	0.056426818
0.9558	0.056248248
0.9567	0.056054386
0.9576	0.055846156
0.9585	0.055617613
0.9594	0.055365038
0.9603	0.055096975
0.9612	0.054809106
0.9621	0.054500768
0.963	0.054169432
0.9639	0.053818206
0.9648	0.053450955
0.9657	0.053062347
0.9666	0.052653565
0.9675	0.052230082
0.9684	0.05179108
0.9693	0.051319904
0.9702	0.050820656
0.9711	0.050308093
0.972	0.049781653
0.9729	0.049240616
0.9738	0.048685191
0.9747	0.048126166
0.9756	0.047549605
0.9765	0.04695468
0.9774	0.046351485
0.9783	0.045731188
0.9792	0.045100237
0.9801	0.044450237
0.981	0.043789062
0.9819	0.043120267
0.9828	0.042432817
0.9837	0.041726277
0.9846	0.041005333
0.9855	0.040267329
0.9864	0.039511667
0.9873	0.038736954
0.9882	0.037945246
0.9891	0.037136507
0.99	0.03630449
0.9909	0.035451477
0.9918	0.034581936
0.9927	0.033688573
0.9936	0.032779569
0.9945	0.031853537
0.9954	0.030915893
0.9963	0.029971208
0.9972	0.02901114
0.9981	0.028034246
0.999	0.027043804
0.9999	0.026040739
1.0008	0.025028967
1.0017	0.024007897
1.0026	0.0229801
1.0035	0.021948795
1.0044	0.020903634
1.0053	0.019842288
1.0062	0.018772249
1.0071	0.017694725
1.008	0.016606763
1.0089	0.015507502
1.0098	0.014393327
1.0107	0.013265272
1.0116	0.012117535
1.0125	0.010954585
1.0134	0.009780471
1.0143	0.008597783
1.0152	0.007403096
1.0161	0.006198164
1.017	0.004978169
1.0179	0.003746041
1.0188	0.002516874
1.0197	0.001280128
1.0206	3.91E-05
1.0215	-0.001206814
1.0224	-0.002463633
1.0233	-0.00375692
1.0242	-0.005061079
1.0251	-0.006372918
1.026	-0.007702987
1.0269	-0.009045882
1.0278	-0.010393549
1.0287	-0.011739992
1.0296	-0.013087491
1.0305	-0.014448288
1.0314	-0.015810951
1.0323	-0.017175705
1.0332	-0.018530965
1.0341	-0.019888534
1.035	-0.021248541
1.0359	-0.022605687
1.0368	-0.023970372
1.0377	-0.025338433
1.0386	-0.026703143
1.0395	-0.028063908
1.0404	-0.029418709
1.0413	-0.030778829
1.0422	-0.032144806
1.0431	-0.033508623
1.044	-0.034875512
1.0449	-0.036244308
1.0458	-0.037616241
1.0467	-0.038993108
1.0476	-0.040363951
1.0485	-0.04172798
1.0494	-0.043100601
1.0503	-0.044480486
1.0512	-0.045860163
1.0521	-0.047244295
1.053	-0.048637614
1.0539	-0.050026512
1.0548	-0.051401744
1.0557	-0.052774278
1.0566	-0.054145742
1.0575	-0.055512175
1.0584	-0.056877021
1.0593	-0.058236275
1.0602	-0.059596362
1.0611	-0.060957788
1.062	-0.062319968
1.0629	-0.063677265
1.0638	-0.065027035
1.0647	-0.06636228
1.0656	-0.067688647
1.0665	-0.069024613
1.0674	-0.070357563
1.0683	-0.07168886
1.0692	-0.073012073
1.0701	-0.074346821
1.071	-0.07568752
1.0719	-0.077021736
1.0728	-0.078351413
1.0737	-0.079680703
1.0746	-0.080996387
1.0755	-0.082299097
1.0764	-0.083595203
1.0773	-0.084872636
1.0782	-0.086136288
1.0791	-0.087385914
1.08	-0.088620414
1.0809	-0.08983652
1.0818	-0.09102705
1.0827	-0.092213333
1.0836	-0.093394438
1.0845	-0.094572899
1.0854	-0.095743787
1.0863	-0.096905156
1.0872	-0.098063112
1.0881	-0.099209569
1.089	-0.100343066
1.0899	-0.101461727
1.0908	-0.102579392
1.0917	-0.103679934
1.0926	-0.104759802
1.0935	-0.105822781
1.0944	-0.106868935
1.0953	-0.10790207
1.0962	-0.108925106
1.0971	-0.109930789
1.098	-0.110925024
1.0989	-0.111903857
1.0998	-0.112850004
1.1007	-0.113773444
1.1016	-0.114676426
1.1025	-0.115563791
1.1034	-0.116443581
1.1043	-0.11730412
1.1052	-0.118151878
1.1061	-0.118979247
1.107	-0.119788062
1.1079	-0.120583821
1.1088	-0.121358301
1.1097	-0.122116277
1.1106	-0.12285421
1.1115	-0.12357171
1.1124	-0.124267187
1.1133	-0.124946891
1.1142	-0.125608694
1.1151	-0.126244694
1.116	-0.126849284
1.1169	-0.127432583
1.1178	-0.127996721
1.1187	-0.128546293
1.1196	-0.129081582
1.1205	-0.1295995
1.1214	-0.130095006
1.1223	-0.130563863
1.1232	-0.131009294
1.1241	-0.131437979
1.125	-0.131849373
1.1259	-0.132240981
1.1268	-0.132614145
1.1277	-0.132955667
1.1286	-0.133280497
1.1295	-0.133592769
1.1304	-0.133882886
1.1313	-0.134153208
1.1322	-0.134404898
1.1331	-0.134640138
1.134	-0.134849868
1.1349	-0.135041929
1.1358	-0.135211314
1.1367	-0.135350391
1.1376	-0.135467923
1.1385	-0.135553993
1.1394	-0.135604313
1.1403	-0.135627801
1.1412	-0.135631597
1.1421	-0.135617171
1.143	-0.135570461
1.1439	-0.135490891
1.1448	-0.135383285
1.1457	-0.135252001
1.1466	-0.135091774
1.1475	-0.134926728
1.1484	-0.134748662
1.1493	-0.134537654
1.1502	-0.134302849
1.1511	-0.134041194
1.152	-0.133757707
1.1529	-0.133454152
1.1538	-0.133128902
1.1547	-0.132773698
1.1556	-0.132400658
1.1565	-0.132015384
1.1574	-0.13160807
1.1583	-0.131180912
1.1592	-0.130731942
1.1601	-0.130261793
1.161	-0.129770664
1.1619	-0.129271516
1.1628	-0.128755862
1.1637	-0.128219273
1.1646	-0.12765664
1.1655	-0.127050155
1.1664	-0.126400544
1.1673	-0.125714608
1.1682	-0.124988582
1.1691	-0.124231193
1.17	-0.123445575
1.1709	-0.122636246
1.1718	-0.121817101
1.1727	-0.120982589
1.1736	-0.120124964
1.1745	-0.119239422
1.1754	-0.118329438
1.1763	-0.117411133
1.1772	-0.116469861
1.1781	-0.115503146
1.179	-0.114505196
1.1799	-0.113486631
1.1808	-0.112446753
1.1817	-0.111389719
1.1826	-0.110309746
1.1835	-0.109209835
1.1844	-0.108089802
1.1853	-0.106943498
1.1862	-0.105778474
1.1871	-0.104599981
1.188	-0.103410629
1.1889	-0.102209384
1.1898	-0.100989994
1.1907	-0.099753042
1.1916	-0.098503687
1.1925	-0.09724957
1.1934	-0.095975755
1.1943	-0.094684752
1.1952	-0.093370128
1.1961	-0.09204052
1.197	-0.090685258
1.1979	-0.089315478
1.1988	-0.087924862
1.1997	-0.086524302
1.2006	-0.085076141
1.2015	-0.083590631
1.2024	-0.082080477
1.2033	-0.080566124
1.2042	-0.079041786
1.2051	-0.077504683
1.206	-0.075947565
1.2069	-0.074387709
1.2078	-0.072812072
1.2087	-0.071196738
1.2096	-0.069566415
1.2105	-0.067922929
1.2114	-0.066264669
1.2123	-0.064594515
1.2132	-0.06289901
1.2141	-0.061192634
1.215	-0.059473176
1.2159	-0.057751529
1.2168	-0.05603385
1.2177	-0.054305127
1.2186	-0.052562674
1.2195	-0.050820021
1.2204	-0.049087833
1.2213	-0.047344714
1.2222	-0.045597009
1.2231	-0.043842732
1.224	-0.042088098
1.2249	-0.040342555
1.2258	-0.038593043
1.2267	-0.036804465
1.2276	-0.035003935
1.2285	-0.033205738
1.2294	-0.031402258
1.2303	-0.029596405
1.2312	-0.027796721
1.2321	-0.025982987
1.233	-0.024160853
1.2339	-0.022301952
1.2348	-0.020443425
1.2357	-0.018596022
1.2366	-0.016748003
1.2375	-0.01490195
1.2384	-0.013070464
1.2393	-0.011252317
1.2402	-0.009458307
1.2411	-0.00767291
1.242	-0.005889315
1.2429	-0.004109018
1.2438	-0.002333913
1.2447	-0.000552052
1.2456	0.001229027
1.2465	0.003006959
1.2474	0.004776659
1.2483	0.006536095
1.2492	0.008283603
1.2501	0.010024092
1.251	0.011771079
1.2519	0.013508632
1.2528	0.01522941
1.2537	0.016942981
1.2546	0.018645461
1.2555	0.020347666
1.2564	0.022042753
1.2573	0.023740182
1.2582	0.025432671
1.2591	0.027115318
1.26	0.028789652
1.2609	0.030455883
1.2618	0.032118702
1.2627	0.033768059
1.2636	0.035403132
1.2645	0.037040395
1.2654	0.038668311
1.2663	0.04028191
1.2672	0.04188244
1.2681	0.043457072
1.269	0.045028311
1.2699	0.04660041
1.2708	0.048185282
1.2717	0.049769944
1.2726	0.051350321
1.2735	0.052925249
1.2744	0.05449067
1.2753	0.056049651
1.2762	0.057612895
1.2771	0.059151085
1.278	0.060658489
1.2789	0.062144122
1.2798	0.063610329
1.2807	0.065042357
1.2816	0.066438205
1.2825	0.067808494
1.2834	0.069148824
1.2843	0.070459293
1.2852	0.071744866
1.2861	0.073047648
1.287	0.074362401
1.2879	0.075653232
1.2888	0.076910652
1.2897	0.078136397
1.2906	0.07934277
1.2915	0.080529284
1.2924	0.081711587
1.2933	0.082884294
1.2942	0.084045692
1.2951	0.085190982
1.296	0.086316957
1.2969	0.087428229
1.2978	0.088513735
1.2987	0.089569129
1.2996	0.09060035
1.3005	0.091610382
1.3014	0.092597939
1.3023	0.093549712
1.3032	0.09447936
1.3041	0.09537994
1.305	0.096248482
1.3059	0.097098727
1.3068	0.097916277
1.3077	0.098702681
1.3086	0.099469922
1.3095	0.100207944
1.3104	0.100907437
1.3113	0.101577494
1.3122	0.10221911
1.3131	0.10282239
1.314	0.103391654
1.3149	0.103939037
1.3158	0.104424848
1.3167	0.104898971
1.3176	0.105342989
1.3185	0.105754946
1.3194	0.106141122
1.3203	0.106495645
1.3212	0.106808463
1.3221	0.107079083
1.323	0.107325407
1.3239	0.107517925
1.3248	0.10769066
1.3257	0.10784717
1.3266	0.107971482
1.3275	0.108080062
1.3284	0.108158432
1.3293	0.108207834
1.3302	0.108224945
1.3311	0.108219138
1.332	0.108178562
1.3329	0.108105986
1.3338	0.108019639
1.3347	0.1079233
1.3356	0.107816873
1.3365	0.107674042
1.3374	0.107469478
1.3383	0.10723337
1.3392	0.106979032
1.3401	0.106708231
1.341	0.106403294
1.3419	0.106063581
1.3428	0.105680817
1.3437	0.105224623
1.3446	0.104719145
1.3455	0.104182643
1.3464	0.103601133
1.3473	0.102988905
1.3482	0.10234738
1.3491	0.101686799
1.35	0.100991061
1.3509	0.100258248
1.3518	0.099490309
1.3527	0.098683935
1.3536	0.097826405
1.3545	0.096923058
1.3554	0.095993612
1.3563	0.095008016
1.3572	0.093982592
1.3581	0.092956282
1.359	0.091895816
1.3599	0.090791346
1.3608	0.089632057
1.3617	0.088441162
1.3626	0.087255121
1.3635	0.086030738
1.3644	0.084759501
1.3653	0.083423755
1.3662	0.082052958
1.3671	0.08066213
1.368	0.079248896
1.3689	0.077810191
1.3698	0.076354061
1.3707	0.074870043
1.3716	0.073354124
1.3725	0.071812328
1.3734	0.070243281
1.3743	0.068649437
1.3752	0.067043289
1.3761	0.065413068
1.377	0.063773399
1.3779	0.062108624
1.3788	0.060425333
1.3797	0.058715233
1.3806	0.056984986
1.3815	0.055233648
1.3824	0.053450491
1.3833	0.051636964
1.3842	0.04980095
1.3851	0.047942952
1.386	0.046039925
1.3869	0.044160703
1.3878	0.042258934
1.3887	0.040331308
1.3896	0.038366248
1.3905	0.036374397
1.3914	0.034360139
1.3923	0.032300371
1.3932	0.030198187
1.3941	0.02807366
1.395	0.025895727
1.3959	0.023693213
1.3968	0.021498693
1.3977	0.019308954
1.3986	0.0171257
1.3995	0.014939058
1.4004	0.012733234
1.4013	0.010513684
1.4022	0.008273092
1.4031	0.006035402
1.404	0.00381425
1.4049	0.001573347
1.4058	-0.00068948
1.4067	-0.00297573
1.4076	-0.005271145
1.4085	-0.007584764
1.4094	-0.009924919
1.4103	-0.012268125
1.4112	-0.014612454
1.4121	-0.016958096
1.413	-0.019275245
1.4139	-0.02162563
1.4148	-0.024013203
1.4157	-0.026433728
1.4166	-0.02889886
1.4175	-0.031383094
1.4184	-0.03387104
1.4193	-0.03638344
1.4202	-0.03891649
1.4211	-0.041441824
1.422	-0.04395154
1.4229	-0.046462529
1.4238	-0.048983844
1.4247	-0.051520377
1.4256	-0.05406252
1.4265	-0.056597615
1.4274	-0.059120626
1.4283	-0.061631816
1.4292	-0.06414237
1.4301	-0.066669625
1.431	-0.069276068
1.4319	-0.071921447
1.4328	-0.074537127
1.4337	-0.077164782
1.4346	-0.079752266
1.4355	-0.082316158
1.4364	-0.084860408
1.4373	-0.087400191
1.4382	-0.089929249
1.4391	-0.09246283
1.44	-0.094991506
1.4409	-0.09752591
1.4418	-0.100057549
1.4427	-0.102586023
1.4436	-0.105100148
1.4445	-0.107629861
1.4454	-0.110138505
1.4463	-0.112621212
1.4472	-0.115090895
1.4481	-0.11753737
1.449	-0.119980541
1.4499	-0.122407107
1.4508	-0.124825041
1.4517	-0.12721213
1.4526	-0.129575563
1.4535	-0.131924752
1.4544	-0.134262348
1.4553	-0.136567578
1.4562	-0.138851818
1.4571	-0.14112824
1.458	-0.143399751
1.4589	-0.145680109
1.4598	-0.14792919
1.4607	-0.15014764
1.4616	-0.152342146
1.4625	-0.154497097
1.4634	-0.156600446
1.4643	-0.15866783
1.4652	-0.160706087
1.4661	-0.162724849
1.467	-0.164738391
1.4679	-0.166738895
1.4688	-0.16869011
1.4697	-0.170612112
1.4706	-0.172529796
1.4715	-0.174425717
1.4724	-0.176321111
1.4733	-0.178237074
1.4742	-0.180171676
1.4751	-0.182082328
1.476	-0.183974617
1.4769	-0.185842504
1.4778	-0.187685008
1.4787	-0.189505003
1.4796	-0.191306412
1.4805	-0.193060564
1.4814	-0.194748395
1.4823	-0.196365716
1.4832	-0.197955743
1.4841	-0.199523144
1.485	-0.201049729
1.4859	-0.202540763
1.4868	-0.203984807
1.4877	-0.20543852
1.4886	-0.206886501
1.4895	-0.208288169
1.4904	-0.209624708
1.4913	-0.210947446
1.4922	-0.21223127
1.4931	-0.21347448
1.494	-0.214676741
1.4949	-0.215843883
1.4958	-0.216995115
1.4967	-0.218128076
1.4976	-0.21919396
1.4985	-0.22017412
1.4994	-0.221135072
1.5003	-0.222098543
1.5012	-0.223034068
1.5021	-0.223922701
1.503	-0.224759743
1.5039	-0.22549257
1.5048	-0.226177056
1.5057	-0.226840668
1.5066	-0.227458953
1.5075	-0.228027077
1.5084	-0.228526108
1.5093	-0.22893657
1.5102	-0.229322247
1.5111	-0.229693159
1.512	-0.230018164
1.5129	-0.230301475
1.5138	-0.230544644
1.5147	-0.230749041
1.5156	-0.230911834
1.5165	-0.231003458
1.5174	-0.231040039
1.5183	-0.231043675
1.5192	-0.231017664
1.5201	-0.230961119
1.521	-0.230846021
1.5219	-0.230712576
1.5228	-0.230522029
1.5237	-0.230314442
1.5246	-0.230074057
1.5255	-0.229785285
1.5264	-0.229450189
1.5273	-0.229067214
1.5282	-0.228651833
1.5291	-0.228208718
1.53	-0.227759055
1.5309	-0.227330027
1.5318	-0.226848661
1.5327	-0.226289655
1.5336	-0.225653671
1.5345	-0.224912309
1.5354	-0.224142363
1.5363	-0.223349512
1.5372	-0.222518962
1.5381	-0.221646661
1.539	-0.220713007
1.5399	-0.21973655
1.5408	-0.218694837
1.5417	-0.217556507
1.5426	-0.216370599
1.5435	-0.215172163
1.5444	-0.213914641
1.5453	-0.212625006
1.5462	-0.211321959
1.5471	-0.209965146
1.548	-0.208574827
1.5489	-0.207141976
1.5498	-0.205674431
1.5507	-0.20419483
1.5516	-0.20267984
1.5525	-0.201095231
1.5534	-0.199448029
1.5543	-0.197737682
1.5552	-0.195916465
1.5561	-0.194055727
1.557	-0.192158336
1.5579	-0.190199663
1.5588	-0.188175649
1.5597	-0.186115145
1.5606	-0.184059434
1.5615	-0.181982801
1.5624	-0.179887683
1.5633	-0.177697971
1.5642	-0.175453777
1.5651	-0.17320155
1.566	-0.170887102
1.5669	-0.168545719
1.5678	-0.166208176
1.5687	-0.163826489
1.5696	-0.161363108
1.5705	-0.158823874
1.5714	-0.156238658
1.5723	-0.153635672
1.5732	-0.150995088
1.5741	-0.148336683
1.575	-0.145653169
1.5759	-0.143016766
1.5768	-0.140371709
1.5777	-0.137686188
1.5786	-0.134899873
1.5795	-0.132016335
1.5804	-0.129110765
1.5813	-0.126150025
1.5822	-0.123149797
1.5831	-0.120103784
1.584	-0.117003272
1.5849	-0.113962142
1.5858	-0.110971407
1.5867	-0.107870308
1.5876	-0.104728248
1.5885	-0.101572366
1.5894	-0.098368614
1.5903	-0.095131727
1.5912	-0.091884717
1.5921	-0.088556416
1.593	-0.085222035
1.5939	-0.081856631
1.5948	-0.078478227
1.5957	-0.07509708
1.5966	-0.071675849
1.5975	-0.068238903
1.5984	-0.064804554
1.5993	-0.061368304
1.6002	-0.057921043
1.6011	-0.054460748
1.602	-0.050977142
1.6029	-0.047490771
1.6038	-0.043987141
1.6047	-0.040503675
1.6056	-0.037023469
1.6065	-0.033529972
1.6074	-0.030039522
1.6083	-0.026546089
1.6092	-0.023042605
1.6101	-0.019546301
1.611	-0.01601224
1.6119	-0.012484361
1.6128	-0.008949097
1.6137	-0.005407538
1.6146	-0.001824124
1.6155	0.001784173
1.6164	0.005435312
1.6173	0.009094256
1.6182	0.012735947
1.6191	0.016359626
1.62	0.019952348
1.6209	0.023544057
1.6218	0.027129217
1.6227	0.0306809
1.6236	0.034196393
1.6245	0.037730367
1.6254	0.041346507
1.6263	0.044983088
1.6272	0.048621108
1.6281	0.052201133
1.629	0.055747766
1.6299	0.05926872
1.6308	0.062766686
1.6317	0.066250347
1.6326	0.069735677
1.6335	0.073195733
1.6344	0.076599849
1.6353	0.079969259
1.6362	0.083302521
1.6371	0.086588084
1.638	0.08980981
1.6389	0.093005041
1.6398	0.096189958
1.6407	0.099381419
1.6416	0.102530781
1.6425	0.105651399
1.6434	0.108758362
1.6443	0.111841321
1.6452	0.114933492
1.6461	0.118008858
1.647	0.12107334
1.6479	0.124131242
1.6488	0.127167451
1.6497	0.130190147
1.6506	0.133205054
1.6515	0.136203526
1.6524	0.139198328
1.6533	0.1421905
1.6542	0.14516577
1.6551	0.148129117
1.656	0.151082879
1.6569	0.15398964
1.6578	0.15684053
1.6587	0.159660192
1.6596	0.162421449
1.6605	0.165143911
1.6614	0.167825044
1.6623	0.170495446
1.6632	0.173098866
1.6641	0.175730744
1.665	0.17834248
1.6659	0.180877879
1.6668	0.183362014
1.6677	0.185789359
1.6686	0.188137404
1.6695	0.190437143
1.6704	0.192701406
1.6713	0.194933798
1.6722	0.197130731
1.6731	0.199283375
1.674	0.201378516
1.6749	0.203437321
1.6758	0.205503981
1.6767	0.207511137
1.6776	0.209456123
1.6785	0.211336497
1.6794	0.213168713
1.6803	0.214938135
1.6812	0.216606333
1.6821	0.218247932
1.683	0.219838152
1.6839	0.221323045
1.6848	0.222748264
1.6857	0.224109353
1.6866	0.22537386
1.6875	0.226559082
1.6884	0.227737179
1.6893	0.228913687
1.6902	0.230098017
1.6911	0.231296957
1.692	0.232459014
1.6929	0.23359922
1.6938	0.234673531
1.6947	0.235674783
1.6956	0.236619884
1.6965	0.237495084
1.6974	0.238305136
1.6983	0.239018946
1.6992	0.239650491
1.7001	0.240234955
1.701	0.24076414
1.7019	0.241183046
1.7028	0.241529967
1.7037	0.241824709
1.7046	0.242083778
1.7055	0.242278964
1.7064	0.242382574
1.7073	0.242410204
1.7082	0.242354709
1.7091	0.242169624
1.71	0.241920045
1.7109	0.241589172
1.7118	0.241176648
1.7127	0.24067129
1.7136	0.240103919
1.7145	0.239487752
1.7154	0.238819054
1.7163	0.238078875
1.7172	0.237259783
1.7181	0.236357252
1.719	0.235350382
1.7199	0.234248999
1.7208	0.233084972
1.7217	0.231871815
1.7226	0.23056185
1.7235	0.229255881
1.7244	0.227927222
1.7253	0.226493598
1.7262	0.225004964
1.7271	0.223498368
1.728	0.221943447
1.7289	0.22037302
1.7298	0.218710866
1.7307	0.216999446
1.7316	0.215230468
1.7325	0.21340535
1.7334	0.211476035
1.7343	0.209520401
1.7352	0.207495457
1.7361	0.205383612
1.737	0.203205188
1.7379	0.200985282
1.7388	0.198690948
1.7397	0.196311268
1.7406	0.193844154
1.7415	0.191304915
1.7424	0.188710245
1.7433	0.186089874
1.7442	0.183408455
1.7451	0.180649441
1.746	0.177784529
1.7469	0.17487332
1.7478	0.17184627
1.7487	0.16879671
1.7496	0.16561875
1.7505	0.162434759
1.7514	0.159228351
1.7523	0.155977724
1.7532	0.152712298
1.7541	0.149400305
1.755	0.146030044
1.7559	0.14256308
1.7568	0.139035436
1.7577	0.135472482
1.7586	0.131818567
1.7595	0.128129701
1.7604	0.1244353
1.7613	0.12070982
1.7622	0.116939273
1.7631	0.113079584
1.764	0.109126255
1.7649	0.105145403
1.7658	0.101103385
1.7667	0.096995411
1.7676	0.092840762
1.7685	0.088646545
1.7694	0.084436046
1.7703	0.080180486
1.7712	0.075960942
1.7721	0.07174464
1.773	0.067528966
1.7739	0.063290422
1.7748	0.059066399
1.7757	0.054842099
1.7766	0.05055729
1.7775	0.046193643
1.7784	0.041751572
1.7793	0.037304801
1.7802	0.032805402
1.7811	0.028298087
1.782	0.023797435
1.7829	0.019260414
1.7838	0.014731431
1.7847	0.010197439
1.7856	0.005672851
1.7865	0.00110678
1.7874	-0.003511849
1.7883	-0.008207267
1.7892	-0.012861657
1.7901	-0.017492345
1.791	-0.022187426
1.7919	-0.026907008
1.7928	-0.031618114
1.7937	-0.036351649
1.7946	-0.041146193
1.7955	-0.045977751
1.7964	-0.050781651
1.7973	-0.05555115
1.7982	-0.060345545
1.7991	-0.065131094
1.8	-0.069913818
1.8009	-0.074714105
1.8018	-0.079549312
1.8027	-0.084433198
1.8036	-0.089286259
1.8045	-0.094128705
1.8054	-0.098971019
1.8063	-0.103822734
1.8072	-0.10869536
1.8081	-0.113668999
1.809	-0.118718389
1.8099	-0.123789453
1.8108	-0.128884756
1.8117	-0.133991262
1.8126	-0.139017432
1.8135	-0.144145264
1.8144	-0.14922667
1.8153	-0.154303342
1.8162	-0.159368955
1.8171	-0.164399992
1.818	-0.169401416
1.8189	-0.174378171
1.8198	-0.179317757
1.8207	-0.184140718
1.8216	-0.188872233
1.8225	-0.193585729
1.8234	-0.198272818
1.8243	-0.202901814
1.8252	-0.207562449
1.8261	-0.212189367
1.827	-0.216815245
1.8279	-0.22139938
1.8288	-0.225903145
1.8297	-0.230311184
1.8306	-0.234722317
1.8315	-0.239208087
1.8324	-0.243696732
1.8333	-0.24805803
1.8342	-0.252364067
1.8351	-0.256584814
1.836	-0.260741253
1.8369	-0.264871693
1.8378	-0.268964094
1.8387	-0.273027028
1.8396	-0.277079617
1.8405	-0.281102379
1.8414	-0.285018979
1.8423	-0.288881266
1.8432	-0.292708791
1.8441	-0.296472437
1.845	-0.30011312
1.8459	-0.303730679
1.8468	-0.307346186
1.8477	-0.310956966
1.8486	-0.314539104
1.8495	-0.318074011
1.8504	-0.32151885
1.8513	-0.324895731
1.8522	-0.328179687
1.8531	-0.331436608
1.854	-0.334602383
1.8549	-0.337637675
1.8558	-0.340591221
1.8567	-0.3435183
1.8576	-0.346389777
1.8585	-0.349172729
1.8594	-0.351904424
1.8603	-0.35455771
1.8612	-0.357090642
1.8621	-0.359586697
1.863	-0.362030745
1.8639	-0.364366305
1.8648	-0.366599258
1.8657	-0.368800021
1.8666	-0.370927984
1.8675	-0.372977078
1.8684	-0.374973754
1.8693	-0.376924249
1.8702	-0.378811724
1.8711	-0.380641858
1.872	-0.382414462
1.8729	-0.384130868
1.8738	-0.385656025
1.8747	-0.38691661
1.8756	-0.388134693
1.8765	-0.389329503
1.8774	-0.390515576
1.8783	-0.391622176
1.8792	-0.392613396
1.8801	-0.393515991
1.881	-0.39435652
1.8819	-0.395084188
1.8828	-0.395729564
1.8837	-0.39629311
1.8846	-0.396781883
1.8855	-0.397136273
1.8864	-0.397408593
1.8873	-0.397608891
1.8882	-0.397714329
1.8891	-0.397700253
1.89	-0.397537693
1.8909	-0.397326363
1.8918	-0.397128195
1.8927	-0.396905839
1.8936	-0.396573051
1.8945	-0.396114145
1.8954	-0.395591596
1.8963	-0.394990901
1.8972	-0.394335262
1.8981	-0.393592652
1.899	-0.39271203
1.8999	-0.391724496
1.9008	-0.390667516
1.9017	-0.389491608
1.9026	-0.388217427
1.9035	-0.3869026
1.9044	-0.385523203
1.9053	-0.384044258
1.9062	-0.382433926
1.9071	-0.380748097
1.908	-0.379015789
1.9089	-0.377218266
1.9098	-0.375294138
1.9107	-0.373271631
1.9116	-0.371114826
1.9125	-0.36889778
1.9134	-0.366606167
1.9143	-0.364264434
1.9152	-0.361876205
1.9161	-0.359363524
1.917	-0.356794427
1.9179	-0.35409863
1.9188	-0.351352037
1.9197	-0.348655686
1.9206	-0.345824384
1.9215	-0.342897085
1.9224	-0.339851005
1.9233	-0.336663839
1.9242	-0.333404927
1.9251	-0.330116428
1.926	-0.326749801
1.9269	-0.323283823
1.9278	-0.319688132
1.9287	-0.315979914
1.9296	-0.312183368
1.9305	-0.308299638
1.9314	-0.304391872
1.9323	-0.300360146
1.9332	-0.296297025
1.9341	-0.292235982
1.935	-0.288108083
1.9359	-0.28385043
1.9368	-0.279497948
1.9377	-0.275055738
1.9386	-0.270410912
1.9395	-0.265607061
1.9404	-0.260682346
1.9413	-0.255663657
1.9422	-0.250534341
1.9431	-0.245239645
1.944	-0.239775592
1.9449	-0.234267496
1.9458	-0.228705081
1.9467	-0.223141908
1.9476	-0.217537133
1.9485	-0.211931561
1.9494	-0.206264983
1.9503	-0.200546729
1.9512	-0.194786633
1.9521	-0.189034824
1.953	-0.183254774
1.9539	-0.177430084
1.9548	-0.171551951
1.9557	-0.165642048
1.9566	-0.159650746
1.9575	-0.153490072
1.9584	-0.147264513
1.9593	-0.141024447
1.9602	-0.134813578
1.9611	-0.128680919
1.962	-0.122636735
1.9629	-0.116601965
1.9638	-0.110484599
1.9647	-0.104284926
1.9656	-0.098030833
1.9665	-0.091795096
1.9674	-0.085544325
1.9683	-0.079185086
1.9692	-0.072783389
1.9701	-0.06653242
1.971	-0.060316314
1.9719	-0.054095085
1.9728	-0.047807618
1.9737	-0.041386686
1.9746	-0.034886911
1.9755	-0.028295379
1.9764	-0.021705778
1.9773	-0.01516632
1.9782	-0.008625512
1.9791	-0.002142959
1.98	0.004234403
1.9809	0.010689696
1.9818	0.017200817
1.9827	0.02367488
1.9836	0.030212504
1.9845	0.036600269
1.9854	0.042938778
1.9863	0.049312853
1.9872	0.055724562
1.9881	0.062169055
1.989	0.06864521
1.9899	0.075140683
1.9908	0.081705331
1.9917	0.088338777
1.9926	0.094974111
1.9935	0.101554797
1.9944	0.108165709
1.9953	0.114711952
1.9962	0.121093912
1.9971	0.127417332
1.998	0.133723528
1.9989	0.139974469
1.9998	0.146195705
2.0007	0.152359216
2.0016	0.158515112
2.0025	0.164610706
2.0034	0.170682795
2.0043	0.176659164
2.0052	0.182623206
2.0061	0.18853107
2.007	0.194431322
2.0079	0.200329067
2.0088	0.206253473
2.0097	0.212115739
2.0106	0.217923799
2.0115	0.22371171
2.0124	0.229492935
2.0133	0.235241985
2.0142	0.240973709
2.0151	0.246628859
2.016	0.252133078
2.0169	0.257466433
2.0178	0.262747848
2.0187	0.267994719
2.0196	0.273208276
2.0205	0.278416332
2.0214	0.283550443
2.0223	0.288544811
2.0232	0.293461295
2.0241	0.29832549
2.025	0.303172655
2.0259	0.307957902
2.0268	0.312639503
2.0277	0.317211509
2.0286	0.321680759
2.0295	0.326075924
2.0304	0.33043081
2.0313	0.334736535
2.0322	0.339084099
2.0331	0.343327644
2.034	0.347448242
2.0349	0.351477299
2.0358	0.355375005
2.0367	0.359172769
2.0376	0.362979727
2.0385	0.366675423
2.0394	0.370185641
2.0403	0.373515868
2.0412	0.376718095
2.0421	0.379838542
2.043	0.382789258
2.0439	0.385615446
2.0448	0.388338965
2.0457	0.391081341
2.0466	0.393840901
2.0475	0.396544622
2.0484	0.399169183
2.0493	0.40164707
2.0502	0.403994866
2.0511	0.406179904
2.052	0.408155878
2.0529	0.409998108
2.0538	0.411742048
2.0547	0.413401318
2.0556	0.414949387
2.0565	0.416338048
2.0574	0.417684465
2.0583	0.418916647
2.0592	0.41998711
2.0601	0.420957822
2.061	0.421774479
2.0619	0.422435533
2.0628	0.422938039
2.0637	0.42327767
2.0646	0.423488029
2.0655	0.423703254
2.0664	0.423780623
2.0673	0.423787641
2.0682	0.423652777
2.0691	0.423447358
2.07	0.423152882
2.0709	0.422895868
2.0718	0.422496224
2.0727	0.421955817
2.0736	0.421294757
2.0745	0.420545255
2.0754	0.419626514
2.0763	0.418621212
2.0772	0.417557239
2.0781	0.416426922
2.079	0.41533407
2.0799	0.414081047
2.0808	0.412717071
2.0817	0.411182561
2.0826	0.409452575
2.0835	0.407602729
2.0844	0.405593136
2.0853	0.403421899
2.0862	0.401101074
2.0871	0.398644917
2.088	0.396124305
2.0889	0.393536162
2.0898	0.390815911
2.0907	0.388019512
2.0916	0.385075789
2.0925	0.38196263
2.0934	0.37870605
2.0943	0.375231406
2.0952	0.371636183
2.0961	0.3679244
2.097	0.364147738
2.0979	0.36029303
2.0988	0.356377923
2.0997	0.352358728
2.1006	0.348252856
2.1015	0.344028683
2.1024	0.33964663
2.1033	0.335188453
2.1042	0.330658802
2.1051	0.32601396
2.106	0.321247854
2.1069	0.31635895
2.1078	0.31136017
2.1087	0.306247105
2.1096	0.300951308
2.1105	0.295385404
2.1114	0.289555926
2.1123	0.283699673
2.1132	0.27776576
2.1141	0.271825012
2.115	0.265906497
2.1159	0.259897878
2.1168	0.253965078
2.1177	0.248015456
2.1186	0.24174984
2.1195	0.235411548
2.1204	0.229054698
2.1213	0.222674434
2.1222	0.216245954
2.1231	0.209708371
2.124	0.203107802
2.1249	0.196441127
2.1258	0.189745307
2.1267	0.182996147
2.1276	0.176185158
2.1285	0.169470217
2.1294	0.162487151
2.1303	0.155476313
2.1312	0.148378317
2.1321	0.141251305
2.133	0.134079148
2.1339	0.12688548
2.1348	0.119602242
2.1357	0.112268386
2.1366	0.104880233
2.1375	0.097440192
2.1384	0.089956799
2.1393	0.082504531
2.1402	0.075020467
2.1411	0.067501132
2.142	0.059933815
2.1429	0.052289676
2.1438	0.044491211
2.1447	0.036688393
2.1456	0.028979264
2.1465	0.021149049
2.1474	0.01324445
2.1483	0.005287682
2.1492	-0.002702404
2.1501	-0.010809762
2.151	-0.01897431
2.1519	-0.027006874
2.1528	-0.03500377
2.1537	-0.043023375
2.1546	-0.051204339
2.1555	-0.059312143
2.1564	-0.067267179
2.1573	-0.075176662
2.1582	-0.083291556
2.1591	-0.091445504
2.16	-0.099591879
2.1609	-0.107662895
2.1618	-0.115810678
2.1627	-0.123971557
2.1636	-0.132076922
2.1645	-0.140152848
2.1654	-0.148203046
2.1663	-0.156244117
2.1672	-0.16440041
2.1681	-0.172525468
2.169	-0.180682984
2.1699	-0.188807776
2.1708	-0.196902909
2.1717	-0.204952454
2.1726	-0.213113183
2.1735	-0.22130545
2.1744	-0.229328969
2.1753	-0.237258811
2.1762	-0.245110832
2.1771	-0.252840642
2.178	-0.260521311
2.1789	-0.268167134
2.1798	-0.275776499
2.1807	-0.283238385
2.1816	-0.290589057
2.1825	-0.297875268
2.1834	-0.305110772
2.1843	-0.312286104
2.1852	-0.31941332
2.1861	-0.32655291
2.187	-0.333602362
2.1879	-0.340654536
2.1888	-0.347681522
2.1897	-0.354626575
2.1906	-0.361512567
2.1915	-0.368200715
2.1924	-0.374748765
2.1933	-0.381322821
2.1942	-0.387885931
2.1951	-0.394427326
2.196	-0.400865075
2.1969	-0.407328297
2.1978	-0.413736287
2.1987	-0.420037067
2.1996	-0.42621085
2.2005	-0.432293637
2.2014	-0.438131743
2.2023	-0.443878946
2.2032	-0.449527396
2.2041	-0.455000362
2.205	-0.460312188
2.2059	-0.465564673
2.2068	-0.470821912
2.2077	-0.476017874
2.2086	-0.481116646
2.2095	-0.486137559
2.2104	-0.490960822
2.2113	-0.495575515
2.2122	-0.500040119
2.2131	-0.504452065
2.214	-0.50896114
2.2149	-0.513489462
2.2158	-0.517775026
2.2167	-0.521825399
2.2176	-0.525770302
2.2185	-0.529506514
2.2194	-0.533180998
2.2203	-0.536667362
2.2212	-0.5399771
2.2221	-0.543223177
2.223	-0.546420142
2.2239	-0.549412214
2.2248	-0.552181036
2.2257	-0.554841379
2.2266	-0.557427617
2.2275	-0.55989303
2.2284	-0.562142531
2.2293	-0.56428407
2.2302	-0.566248342
2.2311	-0.56815268
2.232	-0.570033948
2.2329	-0.571807151
2.2338	-0.573398365
2.2347	-0.574817458
2.2356	-0.576034551
2.2365	-0.577089244
2.2374	-0.578045703
2.2383	-0.578840412
2.2392	-0.579438
2.2401	-0.579862256
2.241	-0.580045917
2.2419	-0.580123242
2.2428	-0.580041781
2.2437	-0.579884108
2.2446	-0.579653928
2.2455	-0.579244298
2.2464	-0.578613107
2.2473	-0.577896033
2.2482	-0.577034936
2.2491	-0.57605292
2.25	-0.574955975
2.2509	-0.573623532
2.2518	-0.572143063
2.2527	-0.570565336
2.2536	-0.568883833
2.2545	-0.5670101
2.2554	-0.565026206
2.2563	-0.562873194
2.2572	-0.560570258
2.2581	-0.558187279
2.259	-0.555701716
2.2599	-0.553037186
2.2608	-0.550160525
2.2617	-0.547252095
2.2626	-0.544119432
2.2635	-0.540860797
2.2644	-0.537508103
2.2653	-0.534061614
2.2662	-0.530522739
2.2671	-0.526841536
2.268	-0.523075121
2.2689	-0.519178227
2.2698	-0.515212101
2.2707	-0.510979855
2.2716	-0.506781836
2.2725	-0.502342797
2.2734	-0.497810766
2.2743	-0.493150773
2.2752	-0.488360056
2.2761	-0.483448897
2.277	-0.478414285
2.2779	-0.473174119
2.2788	-0.467890718
2.2797	-0.462461051
2.2806	-0.456754153
2.2815	-0.45092695
2.2824	-0.444924748
2.2833	-0.438965868
2.2842	-0.432946985
2.2851	-0.42668785
2.286	-0.420271254
2.2869	-0.413849994
2.2878	-0.407270019
2.2887	-0.400586603
2.2896	-0.393804423
2.2905	-0.38696492
2.2914	-0.37998173
2.2923	-0.37282162
2.2932	-0.365540752
2.2941	-0.358226022
2.295	-0.350830798
2.2959	-0.34340842
2.2968	-0.335935641
2.2977	-0.328413849
2.2986	-0.320771688
2.2995	-0.313034934
2.3004	-0.305280577
2.3013	-0.297419567
2.3022	-0.289425765
2.3031	-0.28138939
2.304	-0.273301532
2.3049	-0.265029604
2.3058	-0.256590338
2.3067	-0.248006812
2.3076	-0.239352694
2.3085	-0.230640263
2.3094	-0.221936849
2.3103	-0.213223612
2.3112	-0.204341585
2.3121	-0.195235646
2.313	-0.186023919
2.3139	-0.176799152
2.3148	-0.167621549
2.3157	-0.15843613
2.3166	-0.149221292
2.3175	-0.140024799
2.3184	-0.130757963
2.3193	-0.12144513
2.3202	-0.11205882
2.3211	-0.102684258
2.322	-0.093262571
2.3229	-0.08367929
2.3238	-0.074127558
2.3247	-0.06458041
2.3256	-0.054962798
2.3265	-0.04538995
2.3274	-0.035921374
2.3283	-0.026479368
2.3292	-0.016991527
2.3301	-0.00752683
2.331	0.001918262
2.3319	0.011300523
2.3328	0.020646418
2.3337	0.029939538
2.3346	0.039227808
2.3355	0.048454837
2.3364	0.057569026
2.3373	0.066653178
2.3382	0.075614963
2.3391	0.084633839
2.34	0.093604165
2.3409	0.102617992
2.3418	0.111689721
2.3427	0.120771105
2.3436	0.129683151
2.3445	0.138601382
2.3454	0.147564262
2.3463	0.156634982
2.3472	0.165703053
2.3481	0.174837466
2.349	0.184000862
2.3499	0.193169503
2.3508	0.202345323
2.3517	0.211388742
2.3526	0.220399561
2.3535	0.229279469
2.3544	0.238081054
2.3553	0.246786154
2.3562	0.255418901
2.3571	0.264041686
2.358	0.272538798
2.3589	0.281113396
2.3598	0.289577421
2.3607	0.29792942
2.3616	0.306267932
2.3625	0.314574339
2.3634	0.322797262
2.3643	0.330985394
2.3652	0.339001226
2.3661	0.346924418
2.367	0.354802915
2.3679	0.362556557
2.3688	0.370259825
2.3697	0.377915569
2.3706	0.385387528
2.3715	0.392746299
2.3724	0.399873173
2.3733	0.406914446
2.3742	0.413693389
2.3751	0.420404324
2.376	0.427030698
2.3769	0.433497935
2.3778	0.439746998
2.3787	0.445909564
2.3796	0.451939786
2.3805	0.45776691
2.3814	0.463520508
2.3823	0.46911673
2.3832	0.474554093
2.3841	0.479888493
2.385	0.485069104
2.3859	0.490148516
2.3868	0.495156073
2.3877	0.500038976
2.3886	0.504820191
2.3895	0.509461508
2.3904	0.51398496
2.3913	0.518369619
2.3922	0.522769786
2.3931	0.527163519
2.394	0.531397487
2.3949	0.535425162
2.3958	0.539202187
2.3967	0.54266814
2.3976	0.545889455
2.3985	0.549063024
2.3994	0.552125299
2.4003	0.555089721
2.4012	0.557852937
2.4021	0.560438724
2.403	0.562783743
2.4039	0.564887571
2.4048	0.566789404
2.4057	0.568490897
2.4066	0.570107658
2.4075	0.571611815
2.4084	0.573075086
2.4093	0.574329278
2.4102	0.575417285
2.4111	0.576137425
2.412	0.576731511
2.4129	0.577185027
2.4138	0.577367337
2.4147	0.577509465
2.4156	0.577521198
2.4165	0.577398433
2.4174	0.577235312
2.4183	0.576973488
2.4192	0.576751928
2.4201	0.576359801
2.421	0.575731096
2.4219	0.574980363
2.4228	0.574097052
2.4237	0.57319923
2.4246	0.572282536
2.4255	0.571262297
2.4264	0.569731898
2.4273	0.567962741
2.4282	0.566098196
2.4291	0.564079217
2.43	0.561921411
2.4309	0.559475683
2.4318	0.556776937
2.4327	0.5539455
2.4336	0.551189271
2.4345	0.548277743
2.4354	0.545180394
2.4363	0.541881062
2.4372	0.538453752
2.4381	0.534941409
2.439	0.531226309
2.4399	0.52729001
2.4408	0.523247585
2.4417	0.519159199
2.4426	0.514865027
2.4435	0.510390999
2.4444	0.505766026
2.4453	0.500998116
2.4462	0.496118997
2.4471	0.491037757
2.448	0.485784103
2.4489	0.480327417
2.4498	0.474750538
2.4507	0.468938508
2.4516	0.462879957
2.4525	0.456709922
2.4534	0.45051192
2.4543	0.444384272
2.4552	0.438235531
2.4561	0.431950216
2.457	0.425526834
2.4579	0.41889088
2.4588	0.412069634
2.4597	0.405040171
2.4606	0.397874977
2.4615	0.390544714
2.4624	0.38295665
2.4633	0.375183048
2.4642	0.367285295
2.4651	0.359292383
2.466	0.351298023
2.4669	0.343237628
2.4678	0.335137804
2.4687	0.326831452
2.4696	0.318289062
2.4705	0.309674532
2.4714	0.301028954
2.4723	0.292314109
2.4732	0.283409832
2.4741	0.274368523
2.475	0.265245614
2.4759	0.255963339
2.4768	0.246797631
2.4777	0.237631565
2.4786	0.22824497
2.4795	0.21875773
2.4804	0.209312745
2.4813	0.199849997
2.4822	0.19031468
2.4831	0.180719094
2.484	0.1710124
2.4849	0.16116814
2.4858	0.151288523
2.4867	0.141495478
2.4876	0.13175651
2.4885	0.122048676
2.4894	0.112313604
2.4903	0.102567848
2.4912	0.092681371
2.4921	0.08266853
2.493	0.072655247
2.4939	0.0627219
2.4948	0.052751415
2.4957	0.042651566
2.4966	0.032421606
2.4975	0.022183584
2.4984	0.011937306
2.4993	0.001685006
2.5002	-0.008501472
2.5011	-0.018654115
2.502	-0.028765751
2.5029	-0.038936219
2.5038	-0.049147022
2.5047	-0.059366894
2.5056	-0.069617172
2.5065	-0.079780132
2.5074	-0.090016647
2.5083	-0.10021006
2.5092	-0.110361341
2.5101	-0.120595614
2.511	-0.130935899
2.5119	-0.141254702
2.5128	-0.151529107
2.5137	-0.161733934
2.5146	-0.171925456
2.5155	-0.182153628
2.5164	-0.192306829
2.5173	-0.202522007
2.5182	-0.212746178
2.5191	-0.222967977
2.52	-0.233200569
2.5209	-0.243403957
2.5218	-0.253567593
2.5227	-0.263803542
2.5236	-0.273984828
2.5245	-0.284156835
2.5254	-0.29425685
2.5263	-0.304287616
2.5272	-0.314234416
2.5281	-0.324152909
2.529	-0.334269049
2.5299	-0.344278148
2.5308	-0.354189125
2.5317	-0.363905934
2.5326	-0.373366795
2.5335	-0.382748009
2.5344	-0.39207773
2.5353	-0.401220952
2.5362	-0.410142512
2.5371	-0.418976687
2.538	-0.42778153
2.5389	-0.436363788
2.5398	-0.444670668
2.5407	-0.452934034
2.5416	-0.461121251
2.5425	-0.469124385
2.5434	-0.477153252
2.5443	-0.485059391
2.5452	-0.492918873
2.5461	-0.500703006
2.547	-0.508375523
2.5479	-0.515952641
2.5488	-0.523402355
2.5497	-0.530729051
2.5506	-0.537854103
2.5515	-0.544745336
2.5524	-0.551524303
2.5533	-0.558288251
2.5542	-0.564903463
2.5551	-0.571427594
2.556	-0.577734503
2.5569	-0.58374563
2.5578	-0.589707681
2.5587	-0.595514836
2.5596	-0.601227882
2.5605	-0.606859396
2.5614	-0.612355196
2.5623	-0.617529953
2.5632	-0.622462623
2.5641	-0.627268406
2.565	-0.631921054
2.5659	-0.636463512
2.5668	-0.640934582
2.5677	-0.645320689
2.5686	-0.649598126
2.5695	-0.653746007
2.5704	-0.657891376
2.5713	-0.661900053
2.5722	-0.665701921
2.5731	-0.669284
2.574	-0.67273687
2.5749	-0.675925749
2.5758	-0.679045283
2.5767	-0.68200234
2.5776	-0.684790879
2.5785	-0.68739176
2.5794	-0.689790891
2.5803	-0.692032662
2.5812	-0.693943179
2.5821	-0.695675435
2.583	-0.697213272
2.5839	-0.698606516
2.5848	-0.699783674
2.5857	-0.700658466
2.5866	-0.701264044
2.5875	-0.701634532
2.5884	-0.701782168
2.5893	-0.701723185
2.5902	-0.701481259
2.5911	-0.701071691
2.592	-0.700480919
2.5929	-0.699659475
2.5938	-0.698774691
2.5947	-0.697802736
2.5956	-0.696888002
2.5965	-0.69590361
2.5974	-0.694830286
2.5983	-0.693614105
2.5992	-0.692185833
2.6001	-0.690530183
2.601	-0.688656785
2.6019	-0.686504436
2.6028	-0.684101365
2.6037	-0.681515335
2.6046	-0.678784061
2.6055	-0.675934327
2.6064	-0.672981866
2.6073	-0.669944022
2.6082	-0.666788915
2.6091	-0.663460917
2.61	-0.659817288
2.6109	-0.655994288
2.6118	-0.651740323
2.6127	-0.647255921
2.6136	-0.642774393
2.6145	-0.638186044
2.6154	-0.633483345
2.6163	-0.628582724
2.6172	-0.623502701
2.6181	-0.618328059
2.619	-0.613022617
2.6199	-0.607348437
2.6208	-0.601407601
2.6217	-0.595383713
2.6226	-0.589153813
2.6235	-0.582769543
2.6244	-0.576285122
2.6253	-0.569675437
2.6262	-0.562997007
2.6271	-0.556316329
2.628	-0.54954596
2.6289	-0.542645092
2.6298	-0.535616304
2.6307	-0.528332425
2.6316	-0.520887571
2.6325	-0.513333839
2.6334	-0.505723213
2.6343	-0.497776949
2.6352	-0.489662703
2.6361	-0.481441104
2.637	-0.473148178
2.6379	-0.464747135
2.6388	-0.45622769
2.6397	-0.447672014
2.6406	-0.438960437
2.6415	-0.430171948
2.6424	-0.421502586
2.6433	-0.412691949
2.6442	-0.403752049
2.6451	-0.394622393
2.646	-0.385345549
2.6469	-0.375838448
2.6478	-0.366198649
2.6487	-0.356533943
2.6496	-0.346894664
2.6505	-0.337145627
2.6514	-0.327378926
2.6523	-0.317560463
2.6532	-0.307715192
2.6541	-0.297758749
2.655	-0.287744123
2.6559	-0.277609657
2.6568	-0.267441927
2.6577	-0.257128009
2.6586	-0.246516006
2.6595	-0.235772549
2.6604	-0.224978899
2.6613	-0.21416634
2.6622	-0.20325791
2.6631	-0.192218453
2.664	-0.181260878
2.6649	-0.170231976
2.6658	-0.159181087
2.6667	-0.148069668
2.6676	-0.136985492
2.6685	-0.125878813
2.6694	-0.114686081
2.6703	-0.103418903
2.6712	-0.092088063
2.6721	-0.080693737
2.673	-0.06923813
2.6739	-0.057763213
2.6748	-0.046367532
2.6757	-0.034932839
2.6766	-0.023435539
2.6775	-0.011975992
2.6784	-0.000459886
2.6793	0.011052556
2.6802	0.022551072
2.6811	0.033931392
2.682	0.045244806
2.6829	0.056544142
2.6838	0.067761205
2.6847	0.07891378
2.6856	0.089956857
2.6865	0.100984914
2.6874	0.111854116
2.6883	0.122526366
2.6892	0.133105587
2.6901	0.143619994
2.691	0.154146609
2.6919	0.164694691
2.6928	0.175232431
2.6937	0.185852389
2.6946	0.196483528
2.6955	0.207078194
2.6964	0.217731047
2.6973	0.228391341
2.6982	0.238817727
2.6991	0.249377798
2.7	0.259917915
2.7009	0.270200863
2.7018	0.28018797
2.7027	0.290180757
2.7036	0.300175923
2.7045	0.310185985
2.7054	0.320146485
2.7063	0.330062741
2.7072	0.339884555
2.7081	0.349582024
2.709	0.359193821
2.7099	0.368826503
2.7108	0.378422438
2.7117	0.387929926
2.7126	0.397306326
2.7135	0.406630771
2.7144	0.415903187
2.7153	0.425096059
2.7162	0.434079027
2.7171	0.442920303
2.718	0.451731733
2.7189	0.460420141
2.7198	0.468993018
2.7207	0.477406187
2.7216	0.485722876
2.7225	0.493865595
2.7234	0.501708675
2.7243	0.50940956
2.7252	0.516833936
2.7261	0.52409837
2.727	0.531257024
2.7279	0.538337022
2.7288	0.545117589
2.7297	0.551817512
2.7306	0.558234646
2.7315	0.564465301
2.7324	0.570637424
2.7333	0.576642953
2.7342	0.582365036
2.7351	0.587989453
2.736	0.593495183
2.7369	0.598929603
2.7378	0.60424128
2.7387	0.609273612
2.7396	0.61415569
2.7405	0.618874149
2.7414	0.623314173
2.7423	0.627553342
2.7432	0.631613657
2.7441	0.635490972
2.745	0.639084109
2.7459	0.642531315
2.7468	0.645843371
2.7477	0.649046736
2.7486	0.652067216
2.7495	0.655020262
2.7504	0.657747825
2.7513	0.660282065
2.7522	0.662546927
2.7531	0.664639218
2.754	0.666296747
2.7549	0.667689269
2.7558	0.668943673
2.7567	0.670014025
2.7576	0.67091673
2.7585	0.671649086
2.7594	0.672245029
2.7603	0.672739023
2.7612	0.67295591
2.7621	0.672916637
2.763	0.672726003
2.7639	0.672386649
2.7648	0.671754599
2.7657	0.670954443
2.7666	0.670165019
2.7675	0.669393418
2.7684	0.668574582
2.7693	0.667583693
2.7702	0.666478277
2.7711	0.665142397
2.772	0.663580738
2.7729	0.661870802
2.7738	0.659987024
2.7747	0.658037252
2.7756	0.655905862
2.7765	0.653624297
2.7774	0.651029
2.7783	0.648172232
2.7792	0.645105248
2.7801	0.64181568
2.781	0.638407064
2.7819	0.6348551
2.7828	0.631199081
2.7837	0.627373024
2.7846	0.623338565
2.7855	0.619101932
2.7864	0.614661935
2.7873	0.610125272
2.7882	0.60545259
2.7891	0.600445275
2.79	0.595239464
2.7909	0.589872602
2.7918	0.58434484
2.7927	0.578654914
2.7936	0.572746652
2.7945	0.566634197
2.7954	0.5603604
2.7963	0.55393302
2.7972	0.547403482
2.7981	0.540740009
2.799	0.533994208
2.7999	0.527225305
2.8008	0.520193268
2.8017	0.512959421
2.8026	0.505607556
2.8035	0.498088262
2.8044	0.490403294
2.8053	0.482683365
2.8062	0.474921409
2.8071	0.467048107
2.808	0.459068407
2.8089	0.450852764
2.8098	0.442468028
2.8107	0.433884181
2.8116	0.424846454
2.8125	0.415678667
2.8134	0.406411977
2.8143	0.397021934
2.8152	0.387705716
2.8161	0.378282681
2.817	0.368719479
2.8179	0.359076725
2.8188	0.349233434
2.8197	0.339292272
2.8206	0.329264125
2.8215	0.319128332
2.8224	0.308981386
2.8233	0.298743061
2.8242	0.288455387
2.8251	0.27811135
2.826	0.267684139
2.8269	0.257101323
2.8278	0.246376645
2.8287	0.235594896
2.8296	0.224640266
2.8305	0.213498278
2.8314	0.202292486
2.8323	0.191031642
2.8332	0.17959467
2.8341	0.168015723
2.835	0.15652487
2.8359	0.14505062
2.8368	0.133730696
2.8377	0.122448717
2.8386	0.111060824
2.8395	0.099845732
2.8404	0.088543194
2.8413	0.077254477
2.8422	0.066027784
2.8431	0.054887107
2.844	0.043751638
2.8449	0.032619664
2.8458	0.021369736
2.8467	0.01006511
2.8476	-0.001261427
2.8485	-0.012600664
2.8494	-0.024034327
2.8503	-0.035586515
2.8512	-0.04718312
2.8521	-0.058797106
2.853	-0.070404685
2.8539	-0.081986574
2.8548	-0.093582235
2.8557	-0.1051828
2.8566	-0.116784702
2.8575	-0.128316217
2.8584	-0.13979809
2.8593	-0.151348691
2.8602	-0.162936122
2.8611	-0.174457959
2.862	-0.185957467
2.8629	-0.197436887
2.8638	-0.208894276
2.8647	-0.22032164
2.8656	-0.231784453
2.8665	-0.243324897
2.8674	-0.254858032
2.8683	-0.26625016
2.8692	-0.277483516
2.8701	-0.288803238
2.871	-0.300149883
2.8719	-0.311341195
2.8728	-0.322430589
2.8737	-0.333560143
2.8746	-0.344546247
2.8755	-0.355297843
2.8764	-0.365987593
2.8773	-0.376710315
2.8782	-0.387235311
2.8791	-0.397818047
2.88	-0.408340292
2.8809	-0.418794182
2.8818	-0.429158495
2.8827	-0.439375372
2.8836	-0.449576331
2.8845	-0.459705603
2.8854	-0.469564059
2.8863	-0.479058557
2.8872	-0.488375175
2.8881	-0.497658957
2.889	-0.506937998
2.8899	-0.516177339
2.8908	-0.525269509
2.8917	-0.534188066
2.8926	-0.54296985
2.8935	-0.551536102
2.8944	-0.559890898
2.8953	-0.568048566
2.8962	-0.576143333
2.8971	-0.584149585
2.898	-0.591990856
2.8989	-0.599594076
2.8998	-0.607088138
2.9007	-0.614453175
2.9016	-0.621697477
2.9025	-0.628867004
2.9034	-0.635766396
2.9043	-0.642463682
2.9052	-0.649068872
2.9061	-0.655543705
2.907	-0.661890326
2.9079	-0.668108961
2.9088	-0.674172662
2.9097	-0.679960775
2.9106	-0.685495752
2.9115	-0.690680883
2.9124	-0.69558934
2.9133	-0.700397233
2.9142	-0.705150172
2.9151	-0.709814731
2.916	-0.71433156
2.9169	-0.718554164
2.9178	-0.722691961
2.9187	-0.726811293
2.9196	-0.730752897
2.9205	-0.73452919
2.9214	-0.738212965
2.9223	-0.741691626
2.9232	-0.744916204
2.9241	-0.747950732
2.925	-0.750799925
2.9259	-0.753377307
2.9268	-0.755787789
2.9277	-0.757982041
2.9286	-0.759949809
2.9295	-0.761859647
2.9304	-0.763699342
2.9313	-0.765376822
2.9322	-0.766803984
2.9331	-0.767752141
2.934	-0.768475788
2.9349	-0.769020611
2.9358	-0.769418
2.9367	-0.769606151
2.9376	-0.76961453
2.9385	-0.769299916
2.9394	-0.768663944
2.9403	-0.767747373
2.9412	-0.76665631
2.9421	-0.765351164
2.943	-0.763946038
2.9439	-0.762559001
2.9448	-0.760982798
2.9457	-0.75925734
2.9466	-0.757395857
2.9475	-0.755340867
2.9484	-0.753253044
2.9493	-0.750947129
2.9502	-0.74828931
2.9511	-0.745527461
2.952	-0.742570924
2.9529	-0.739505071
2.9538	-0.736240864
2.9547	-0.732795903
2.9556	-0.729134431
2.9565	-0.725117555
2.9574	-0.720864187
2.9583	-0.716410905
2.9592	-0.711784435
2.9601	-0.707010889
2.961	-0.702010845
2.9619	-0.696893868
2.9628	-0.69146113
2.9637	-0.685687228
2.9646	-0.679877368
2.9655	-0.673959767
2.9664	-0.667769239
2.9673	-0.661436491
2.9682	-0.654857372
2.9691	-0.648249004
2.97	-0.641569823
2.9709	-0.634739849
2.9718	-0.627839052
2.9727	-0.62068538
2.9736	-0.613368621
2.9745	-0.605939184
2.9754	-0.598487903
2.9763	-0.590874502
2.9772	-0.582943881
2.9781	-0.574847644
2.979	-0.566565234
2.9799	-0.558014569
2.9808	-0.549250207
2.9817	-0.54041137
2.9826	-0.531475008
2.9835	-0.522400602
2.9844	-0.513147173
2.9853	-0.503771157
2.9862	-0.494450134
2.9871	-0.485092185
2.988	-0.475803562
2.9889	-0.466289647
2.9898	-0.456400627
2.9907	-0.446375298
2.9916	-0.436413565
2.9925	-0.426338991
2.9934	-0.416143601
2.9943	-0.405959935
2.9952	-0.395651731
2.9961	-0.385212242
2.997	-0.374756711
2.9979	-0.364143063
2.9988	-0.35334762
2.9997	-0.342420252
3.0006	-0.331438824
3.0015	-0.320431158
3.0024	-0.309312591
3.0033	-0.298079265
3.0042	-0.286857402
3.0051	-0.275597003
3.006	-0.264302084
3.0069	-0.252853035
3.0078	-0.241227989
3.0087	-0.229583298
3.0096	-0.218014184
3.0105	-0.206226248
3.0114	-0.1942461
3.0123	-0.182182101
3.0132	-0.170084374
3.0141	-0.157988584
3.015	-0.145905752
3.0159	-0.133863841
3.0168	-0.121745091
3.0177	-0.109528406
3.0186	-0.097267029
3.0195	-0.084992347
3.0204	-0.07265545
3.0213	-0.060164459
3.0222	-0.047672412
3.0231	-0.035260319
3.024	-0.02275624
3.0249	-0.01024542
3.0258	0.002174592
3.0267	0.014625076
3.0276	0.027184561
3.0285	0.039672976
3.0294	0.051995519
3.0303	0.064184483
3.0312	0.076336939
3.0321	0.088420351
3.033	0.100493693
3.0339	0.11253768
3.0348	0.12448552
3.0357	0.136318924
3.0366	0.148044993
3.0375	0.159609235
3.0384	0.170961979
3.0393	0.182327888
3.0402	0.193719437
3.0411	0.205089462
3.042	0.216336454
3.0429	0.227583861
3.0438	0.238887537
3.0447	0.250249346
3.0456	0.26163898
3.0465	0.273006
3.0474	0.284310515
3.0483	0.295503451
3.0492	0.306580703
3.0501	0.317609861
3.051	0.328691121
3.0519	0.339620314
3.0528	0.350217555
3.0537	0.360517456
3.0546	0.370799576
3.0555	0.38105262
3.0564	0.391286875
3.0573	0.401540591
3.0582	0.411767869
3.0591	0.421832818
3.06	0.431802501
3.0609	0.441750139
3.0618	0.451649359
3.0627	0.461504164
3.0636	0.47127524
3.0645	0.480862863
3.0654	0.490299417
3.0663	0.499594686
3.0672	0.5087306
3.0681	0.51769425
3.069	0.526541186
3.0699	0.535174469
3.0708	0.543671215
3.0717	0.551817683
3.0726	0.55987264
3.0735	0.567667908
3.0744	0.575191853
3.0753	0.582594247
3.0762	0.589803272
3.0771	0.596892893
3.078	0.603769804
3.0789	0.610336306
3.0798	0.616841159
3.0807	0.623163581
3.0816	0.629278905
3.0825	0.635273036
3.0834	0.641217695
3.0843	0.647143833
3.0852	0.652999737
3.0861	0.658492991
3.087	0.663822054
3.0879	0.668844225
3.0888	0.673474357
3.0897	0.677830979
3.0906	0.682003732
3.0915	0.685995399
3.0924	0.689650806
3.0933	0.69309408
3.0942	0.696333525
3.0951	0.699320947
3.096	0.702087184
3.0969	0.70483193
3.0978	0.707642037
3.0987	0.71032558
3.0996	0.712676877
3.1005	0.714779436
3.1014	0.716637637
3.1023	0.718114894
3.1032	0.719333742
3.1041	0.720290975
3.105	0.72109925
3.1059	0.721737981
3.1068	0.722227658
3.1077	0.722529957
3.1086	0.722636728
3.1095	0.722533217
3.1104	0.722213887
3.1113	0.721714916
3.1122	0.721101385
3.1131	0.720427556
3.114	0.719748682
3.1149	0.71883165
3.1158	0.717686698
3.1167	0.716355293
3.1176	0.714862096
3.1185	0.713070955
3.1194	0.711139409
3.1203	0.709060734
3.1212	0.706764312
3.1221	0.704316047
3.123	0.701836799
3.1239	0.699372745
3.1248	0.696755844
3.1257	0.693663746
3.1266	0.690497269
3.1275	0.687073803
3.1284	0.683434644
3.1293	0.679525213
3.1302	0.675363288
3.1311	0.67111034
3.132	0.666799397
3.1329	0.66227242
3.1338	0.657490412
3.1347	0.652456785
3.1356	0.647204486
3.1365	0.641584597
3.1374	0.635833211
3.1383	0.629897557
3.1392	0.623748056
3.1401	0.617500039
3.141	0.611105529
3.1419	0.604570083
3.1428	0.597870363
3.1437	0.590919556
3.1446	0.583804525
3.1455	0.57651829
3.1464	0.569211058
3.1473	0.561683313
3.1482	0.554068418
3.1491	0.546412725
3.15	0.538568441
3.1509	0.53049488
3.1518	0.522366591
3.1527	0.514114626
3.1536	0.505820245
3.1545	0.497406054
3.1554	0.488793128
3.1563	0.479965929
3.1572	0.470984164
3.1581	0.461863978
3.159	0.452562303
3.1599	0.442857772
3.1608	0.4330446
3.1617	0.423086657
3.1626	0.413088346
3.1635	0.403022341
3.1644	0.392848914
3.1653	0.382630222
3.1662	0.372300361
3.1671	0.361779428
3.168	0.351151151
3.1689	0.340386998
3.1698	0.329523791
3.1707	0.318630443
3.1716	0.307689523
3.1725	0.296705239
3.1734	0.285639754
3.1743	0.27454902
3.1752	0.263273997
3.1761	0.251749337
3.177	0.240052668
3.1779	0.228315634
3.1788	0.216466692
3.1797	0.20450316
3.1806	0.192526995
3.1815	0.180455645
3.1824	0.168206784
3.1833	0.156084379
3.1842	0.144101135
3.1851	0.1320039
3.186	0.119860611
3.1869	0.107728014
3.1878	0.095537421
3.1887	0.083385269
3.1896	0.071138138
3.1905	0.05893764
3.1914	0.04675692
3.1923	0.034721202
3.1932	0.022887957
3.1941	0.011176425
3.195	-0.000624131
3.1959	-0.012503032
3.1968	-0.02456436
3.1977	-0.036703985
3.1986	-0.048810052
3.1995	-0.060851927
3.2004	-0.072968218
3.2013	-0.085105555
3.2022	-0.097336258
3.2031	-0.109639104
3.204	-0.122005999
3.2049	-0.134347399
3.2058	-0.146668374
3.2067	-0.159018485
3.2076	-0.171278354
3.2085	-0.183555384
3.2094	-0.195699762
3.2103	-0.207839601
3.2112	-0.219913692
3.2121	-0.231939426
3.213	-0.243936177
3.2139	-0.256004394
3.2148	-0.26807776
3.2157	-0.280103835
3.2166	-0.292006244
3.2175	-0.30376901
3.2184	-0.315533371
3.2193	-0.327367649
3.2202	-0.339078547
3.2211	-0.350663654
3.222	-0.362213099
3.2229	-0.373649109
3.2238	-0.384992563
3.2247	-0.396267053
3.2256	-0.407209729
3.2265	-0.417986429
3.2274	-0.428739654
3.2283	-0.439682663
3.2292	-0.450537279
3.2301	-0.461178304
3.231	-0.471681389
3.2319	-0.482284633
3.2328	-0.49269034
3.2337	-0.502911577
3.2346	-0.512807067
3.2355	-0.522631632
3.2364	-0.532251369
3.2373	-0.541676514
3.2382	-0.55105546
3.2391	-0.560417569
3.24	-0.569574993
3.2409	-0.578579499
3.2418	-0.587345248
3.2427	-0.596015635
3.2436	-0.604513851
3.2445	-0.612845438
3.2454	-0.620992564
3.2463	-0.628975209
3.2472	-0.636783315
3.2481	-0.644522943
3.249	-0.652155742
3.2499	-0.659594265
3.2508	-0.666893704
3.2517	-0.67406177
3.2526	-0.681094454
3.2535	-0.687917305
3.2544	-0.694539629
3.2553	-0.700858619
3.2562	-0.707078492
3.2571	-0.713159069
3.258	-0.71910507
3.2589	-0.724624709
3.2598	-0.72989613
3.2607	-0.73477787
3.2616	-0.739434559
3.2625	-0.744060171
3.2634	-0.748547581
3.2643	-0.752935069
3.2652	-0.757208462
3.2661	-0.76127541
3.267	-0.765264637
3.2679	-0.76912701
3.2688	-0.772779735
3.2697	-0.776252152
3.2706	-0.779500974
3.2715	-0.782582455
3.2724	-0.785407196
3.2733	-0.788125059
3.2742	-0.790535939
3.2751	-0.792679632
3.276	-0.794617968
3.2769	-0.796371015
3.2778	-0.797967011
3.2787	-0.799543451
3.2796	-0.800895129
3.2805	-0.802055801
3.2814	-0.803068547
3.2823	-0.803653031
3.2832	-0.803918415
3.2841	-0.804000309
3.285	-0.803920766
3.2859	-0.803644337
3.2868	-0.803079679
3.2877	-0.802207871
3.2886	-0.801107443
3.2895	-0.79976416
3.2904	-0.798276872
3.2913	-0.796773323
3.2922	-0.795146934
3.2931	-0.793300616
3.294	-0.791154467
3.2949	-0.788828492
3.2958	-0.786278959
3.2967	-0.783527464
3.2976	-0.780667172
3.2985	-0.777643773
3.2994	-0.774523033
3.3003	-0.771219988
3.3012	-0.767751323
3.3021	-0.76406034
3.303	-0.760083093
3.3039	-0.755835657
3.3048	-0.751409503
3.3057	-0.74671185
3.3066	-0.741751601
3.3075	-0.736565416
3.3084	-0.731231994
3.3093	-0.725747619
3.3102	-0.72002773
3.3111	-0.714115861
3.312	-0.707885904
3.3129	-0.701409021
3.3138	-0.694929528
3.3147	-0.68840734
3.3156	-0.68159083
3.3165	-0.67458264
3.3174	-0.667430411
3.3183	-0.660106839
3.3192	-0.652764306
3.3201	-0.645339428
3.321	-0.637796355
3.3219	-0.630115039
3.3228	-0.622125499
3.3237	-0.613879429
3.3246	-0.605549122
3.3255	-0.597089937
3.3264	-0.588520646
3.3273	-0.579517294
3.3282	-0.570378644
3.3291	-0.561018921
3.33	-0.551700519
3.3309	-0.542266992
3.3318	-0.532629845
3.3327	-0.52284336
3.3336	-0.512923993
3.3345	-0.50309123
3.3354	-0.493229083
3.3363	-0.483266796
3.3372	-0.47308841
3.3381	-0.462765347
3.339	-0.452302218
3.3399	-0.441674961
3.3408	-0.430995563
3.3417	-0.420301974
3.3426	-0.409470503
3.3435	-0.3984607
3.3444	-0.387367215
3.3453	-0.37612213
3.3462	-0.364779722
3.3471	-0.353403679
3.348	-0.341808093
3.3489	-0.330157098
3.3498	-0.318540911
3.3507	-0.306863821
3.3516	-0.295188463
3.3525	-0.283465389
3.3534	-0.271666067
3.3543	-0.259744265
3.3552	-0.247603898
3.3561	-0.235433302
3.357	-0.223354501
3.3579	-0.21131233
3.3588	-0.199015351
3.3597	-0.18649272
3.3606	-0.173840345
3.3615	-0.161245568
3.3624	-0.148703697
3.3633	-0.136131649
3.3642	-0.123630281
3.3651	-0.110993207
3.366	-0.098307787
3.3669	-0.085523287
3.3678	-0.072674925
3.3687	-0.059736909
3.3696	-0.046734034
3.3705	-0.033700176
3.3714	-0.02075519
3.3723	-0.007827938
3.3732	0.005154256
3.3741	0.01805233
3.375	0.030848795
3.3759	0.043723441
3.3768	0.056510155
3.3777	0.069219898
3.3786	0.081886143
3.3795	0.094469917
3.3804	0.107014732
3.3813	0.11952109
3.3822	0.131997717
3.3831	0.144287222
3.384	0.156500784
3.3849	0.168643941
3.3858	0.18071053
3.3867	0.192707642
3.3876	0.204577785
3.3885	0.216287052
3.3894	0.228066331
3.3903	0.23984737
3.3912	0.251523558
3.3921	0.26312634
3.393	0.274683212
3.3939	0.286309353
3.3948	0.29795027
3.3957	0.309482475
3.3966	0.320900415
3.3975	0.332182436
3.3984	0.343410911
3.3993	0.354601206
3.4002	0.365831286
3.4011	0.377098189
3.402	0.388048111
3.4029	0.398644965
3.4038	0.409168428
3.4047	0.419788022
3.4056	0.430235049
3.4065	0.440525952
3.4074	0.450756669
3.4083	0.460933837
3.4092	0.47101555
3.4101	0.481044795
3.411	0.491003661
3.4119	0.500878035
3.4128	0.510615703
3.4137	0.520216773
3.4146	0.529576357
3.4155	0.538780463
3.4164	0.54780607
3.4173	0.556686202
3.4182	0.565496594
3.4191	0.57396396
3.42	0.582247909
3.4209	0.590282702
3.4218	0.598120733
3.4227	0.605831008
3.4236	0.613256832
3.4245	0.620426351
3.4254	0.627401732
3.4263	0.634162927
3.4272	0.640756819
3.4281	0.647174222
3.429	0.653476317
3.4299	0.659580398
3.4308	0.665555623
3.4317	0.671601329
3.4326	0.677535132
3.4335	0.683274627
3.4344	0.688675443
3.4353	0.693824674
3.4362	0.698820707
3.4371	0.703587873
3.438	0.708016509
3.4389	0.711896875
3.4398	0.715404533
3.4407	0.718769933
3.4416	0.7219977
3.4425	0.724964533
3.4434	0.727809267
3.4443	0.730512057
3.4452	0.733033574
3.4461	0.735250861
3.447	0.737629636
3.4479	0.739807403
3.4488	0.741770708
3.4497	0.743440217
3.4506	0.744564431
3.4515	0.745498998
3.4524	0.746237239
3.4533	0.746788823
3.4542	0.747161182
3.4551	0.747321626
3.456	0.747251694
3.4569	0.747131134
3.4578	0.746690497
3.4587	0.746141839
3.4596	0.745518413
3.4605	0.744766138
3.4614	0.743875391
3.4623	0.742886948
3.4632	0.741665209
3.4641	0.740197108
3.465	0.738515416
3.4659	0.736651075
3.4668	0.734518445
3.4677	0.732215906
3.4686	0.729782179
3.4695	0.727153811
3.4704	0.724380694
3.4713	0.721751349
3.4722	0.718870417
3.4731	0.715726868
3.474	0.712394256
3.4749	0.70880026
3.4758	0.704995466
3.4767	0.700973598
3.4776	0.696742996
3.4785	0.692252152
3.4794	0.687669653
3.4803	0.682971215
3.4812	0.678107125
3.4821	0.672987316
3.483	0.667471312
3.4839	0.661622635
3.4848	0.655397849
3.4857	0.649035458
3.4866	0.642576197
3.4875	0.635921805
3.4884	0.629193398
3.4893	0.622320545
3.4902	0.615318693
3.4911	0.608083445
3.492	0.600565775
3.4929	0.593052576
3.4938	0.585483869
3.4947	0.577773474
3.4956	0.569919058
3.4965	0.561969242
3.4974	0.5537961
3.4983	0.545444197
3.4992	0.537041556
3.5001	0.528573582
3.501	0.520069348
3.5019	0.511441005
3.5028	0.502583311
3.5037	0.493435854
3.5046	0.484099549
3.5055	0.474677879
3.5064	0.464907158
3.5073	0.454909033
3.5082	0.444758265
3.5091	0.43450023
3.51	0.424240743
3.5109	0.413980367
3.5118	0.403554739
3.5127	0.393010797
3.5136	0.382332658
3.5145	0.371595876
3.5154	0.360655983
3.5163	0.349625721
3.5172	0.338491443
3.5181	0.327278857
3.519	0.316065635
3.5199	0.304731314
3.5208	0.293281842
3.5217	0.281754014
3.5226	0.270014775
3.5235	0.258096938
3.5244	0.246191561
3.5253	0.234148307
3.5262	0.22207418
3.5271	0.209769685
3.528	0.197394336
3.5289	0.185017607
3.5298	0.172564533
3.5307	0.160047041
3.5316	0.147597527
3.5325	0.135219433
3.5334	0.12284207
3.5343	0.110253703
3.5352	0.097685136
3.5361	0.085114572
3.537	0.072467088
3.5379	0.059884724
3.5388	0.04734881
3.5397	0.034820508
3.5406	0.022307608
3.5415	0.010025852
3.5424	-0.00216607
3.5433	-0.014255884
3.5442	-0.026530823
3.5451	-0.038913312
3.546	-0.051316063
3.5469	-0.063771549
3.5478	-0.076175319
3.5487	-0.088512034
3.5496	-0.100884594
3.5505	-0.11337692
3.5514	-0.126015793
3.5523	-0.138663804
3.5532	-0.15132799
3.5541	-0.164002666
3.555	-0.176624326
3.5559	-0.189189797
3.5568	-0.201758904
3.5577	-0.214247924
3.5586	-0.226588301
3.5595	-0.23893497
3.5604	-0.251213135
3.5613	-0.263567388
3.5622	-0.275937505
3.5631	-0.288205286
3.564	-0.300509503
3.5649	-0.312599068
3.5658	-0.324642576
3.5667	-0.33663266
3.5676	-0.348630899
3.5685	-0.360510534
3.5694	-0.372271073
3.5703	-0.383968297
3.5712	-0.395566922
3.5721	-0.407067708
3.573	-0.418503271
3.5739	-0.42957976
3.5748	-0.440478582
3.5757	-0.45146554
3.5766	-0.462506452
3.5775	-0.473448428
3.5784	-0.484062369
3.5793	-0.494728503
3.5802	-0.505363157
3.5811	-0.515801496
3.582	-0.525975437
3.5829	-0.535914354
3.5838	-0.545818519
3.5847	-0.555510494
3.5856	-0.565054772
3.5865	-0.574520004
3.5874	-0.5838283
3.5883	-0.592958009
3.5892	-0.601946693
3.5901	-0.6107988
3.591	-0.619532614
3.5919	-0.628035827
3.5928	-0.636305309
3.5937	-0.644425111
3.5946	-0.652345777
3.5955	-0.660212263
3.5964	-0.667986563
3.5973	-0.675624428
3.5982	-0.683161656
3.5991	-0.690481222
3.6	-0.69756255
3.6009	-0.704489795
3.6018	-0.711159252
3.6027	-0.717656633
3.6036	-0.724034925
3.6045	-0.730197905
3.6054	-0.736131331
3.6063	-0.741834062
3.6072	-0.747132385
3.6081	-0.752315511
3.609	-0.757035661
3.6099	-0.761655043
3.6108	-0.766138496
3.6117	-0.770525188
3.6126	-0.774772928
3.6135	-0.778872743
3.6144	-0.782766551
3.6153	-0.786545027
3.6162	-0.790187032
3.6171	-0.793641851
3.618	-0.79682414
3.6189	-0.799817377
3.6198	-0.80278795
3.6207	-0.8054508
3.6216	-0.807869537
3.6225	-0.8100647
3.6234	-0.8119742
3.6243	-0.813722679
3.6252	-0.815274057
3.6261	-0.81668818
3.627	-0.817987325
3.6279	-0.819092751
3.6288	-0.819960894
3.6297	-0.820590895
3.6306	-0.820909339
3.6315	-0.820924823
3.6324	-0.82073193
3.6333	-0.820331264
3.6342	-0.819730238
3.6351	-0.818874453
3.636	-0.817743704
3.6369	-0.816390459
3.6378	-0.814864082
3.6387	-0.813207926
3.6396	-0.811456447
3.6405	-0.809625953
3.6414	-0.807475196
3.6423	-0.805012547
3.6432	-0.802325462
3.6441	-0.799428707
3.645	-0.796337358
3.6459	-0.793079727
3.6468	-0.789786368
3.6477	-0.786296336
3.6486	-0.782660555
3.6495	-0.77871059
3.6504	-0.774542983
3.6513	-0.770111218
3.6522	-0.765497964
3.6531	-0.760696073
3.654	-0.755667472
3.6549	-0.750346817
3.6558	-0.744825443
3.6567	-0.739050739
3.6576	-0.7330227
3.6585	-0.727057952
3.6594	-0.7208984
3.6603	-0.71432144
3.6612	-0.707683115
3.6621	-0.70088594
3.663	-0.693865659
3.6639	-0.686610849
3.6648	-0.679191521
3.6657	-0.671652347
3.6666	-0.664094723
3.6675	-0.656563903
3.6684	-0.648781803
3.6693	-0.640826298
3.6702	-0.63260539
3.6711	-0.624098366
3.672	-0.615491901
3.6729	-0.606708301
3.6738	-0.597851137
3.6747	-0.588850936
3.6756	-0.579606494
3.6765	-0.570016278
3.6774	-0.560372413
3.6783	-0.550659507
3.6792	-0.540812424
3.6801	-0.530919232
3.681	-0.520931929
3.6819	-0.510836245
3.6828	-0.500716017
3.6837	-0.490523855
3.6846	-0.480066159
3.6855	-0.469438783
3.6864	-0.458569945
3.6873	-0.447742653
3.6882	-0.437000899
3.6891	-0.425951728
3.69	-0.414812891
3.6909	-0.403533704
3.6918	-0.392155803
3.6927	-0.380613569
3.6936	-0.368983218
3.6945	-0.35719005
3.6954	-0.345353141
3.6963	-0.333395508
3.6972	-0.321414844
3.6981	-0.309486688
3.699	-0.29757762
3.6999	-0.285659882
3.7008	-0.273632768
3.7017	-0.261541582
3.7026	-0.249289791
3.7035	-0.236872809
3.7044	-0.224388203
3.7053	-0.212027917
3.7062	-0.199549101
3.7071	-0.186893172
3.708	-0.17404285
3.7089	-0.161235823
3.7098	-0.148466259
3.7107	-0.135596136
3.7116	-0.122798396
3.7125	-0.109945027
3.7134	-0.097015808
3.7143	-0.084049434
3.7152	-0.070992713
3.7161	-0.057814914
3.717	-0.044574223
3.7179	-0.031377226
3.7188	-0.018192576
3.7197	-0.005059053
3.7206	0.008118474
3.7215	0.021249841
3.7224	0.034295367
3.7233	0.047318023
3.7242	0.060287067
3.7251	0.073242704
3.726	0.086110905
3.7269	0.098966239
3.7278	0.11172489
3.7287	0.124432477
3.7296	0.13713023
3.7305	0.149620187
3.7314	0.162011701
3.7323	0.174426655
3.7332	0.186767849
3.7341	0.19898825
3.735	0.211184866
3.7359	0.223346023
3.7368	0.235386319
3.7377	0.247275112
3.7386	0.259076004
3.7395	0.27090478
3.7404	0.282639488
3.7413	0.294393724
3.7422	0.306102153
3.7431	0.317782261
3.744	0.329426702
3.7449	0.340879916
3.7458	0.352231562
3.7467	0.363500575
3.7476	0.374749256
3.7485	0.386116697
3.7494	0.397520263
3.7503	0.408645194
3.7512	0.419487269
3.7521	0.430235647
3.753	0.440776362
3.7539	0.451135802
3.7548	0.46141545
3.7557	0.471685116
3.7566	0.481887217
3.7575	0.492006043
3.7584	0.502076766
3.7593	0.51204295
3.7602	0.521875831
3.7611	0.531522209
3.762	0.540946949
3.7629	0.55026054
3.7638	0.559386025
3.7647	0.568306127
3.7656	0.577138577
3.7665	0.585811713
3.7674	0.594203893
3.7683	0.602370032
3.7692	0.610223854
3.7701	0.61794215
3.771	0.62554234
3.7719	0.632824805
3.7728	0.639870715
3.7737	0.646714449
3.7746	0.653413019
3.7755	0.659910032
3.7764	0.666230311
3.7773	0.672340797
3.7782	0.678354402
3.7791	0.684393562
3.78	0.690359559
3.7809	0.696147228
3.7818	0.701599391
3.7827	0.706764902
3.7836	0.711745879
3.7845	0.71656405
3.7854	0.721103828
3.7863	0.72518498
3.7872	0.72866679
3.7881	0.731947007
3.789	0.735089354
3.7899	0.738024535
3.7908	0.740767538
3.7917	0.743471
3.7926	0.745933809
3.7935	0.747991742
3.7944	0.750165793
3.7953	0.752329904
3.7962	0.754255596
3.7971	0.75592416
3.798	0.757097704
3.7989	0.757982957
3.7998	0.75865498
3.8007	0.75913607
3.8016	0.759425407
3.8025	0.759498781
3.8034	0.75937598
3.8043	0.759193195
3.8052	0.758730879
3.8061	0.758071179
3.807	0.757422557
3.8079	0.756616927
3.8088	0.755614306
3.8097	0.754495265
3.8106	0.753156119
3.8115	0.751540735
3.8124	0.74976764
3.8133	0.747813882
3.8142	0.745569044
3.8151	0.743233178
3.816	0.740704315
3.8169	0.737993805
3.8178	0.735100824
3.8187	0.732329314
3.8196	0.729388026
3.8205	0.726167148
3.8214	0.722686086
3.8223	0.718953356
3.8232	0.715047366
3.8241	0.710900511
3.825	0.7065679
3.8259	0.701991357
3.8268	0.697294083
3.8277	0.692464428
3.8286	0.687483622
3.8295	0.682230246
3.8304	0.676659123
3.8313	0.670632634
3.8322	0.664324928
3.8331	0.657706994
3.834	0.651060428
3.8349	0.644241784
3.8358	0.637273959
3.8367	0.630190342
3.8376	0.622891056
3.8385	0.615406102
3.8394	0.607744435
3.8403	0.600133029
3.8412	0.592397585
3.8421	0.584532035
3.843	0.576617203
3.8439	0.568524505
3.8448	0.560243424
3.8457	0.551788255
3.8466	0.54321466
3.8475	0.534600672
3.8484	0.525897354
3.8493	0.517044775
3.8502	0.508085479
3.8511	0.498826668
3.852	0.489379735
3.8529	0.479659412
3.8538	0.469749346
3.8547	0.459550643
3.8556	0.449245092
3.8565	0.438815486
3.8574	0.428406209
3.8583	0.417946123
3.8592	0.407394132
3.8601	0.396726995
3.861	0.385847864
3.8619	0.374919328
3.8628	0.363825965
3.8637	0.352711191
3.8646	0.341446195
3.8655	0.330071937
3.8664	0.318682914
3.8673	0.307204379
3.8682	0.295569187
3.8691	0.28380776
3.87	0.271844955
3.8709	0.259723652
3.8718	0.247558765
3.8727	0.235400095
3.8736	0.223154372
3.8745	0.210738254
3.8754	0.198242511
3.8763	0.185679505
3.8772	0.173043412
3.8781	0.160335457
3.879	0.14770971
3.8799	0.135064199
3.8808	0.122583531
3.8817	0.109934319
3.8826	0.097143073
3.8835	0.084358048
3.8844	0.071446295
3.8853	0.058618303
3.8862	0.045970377
3.8871	0.033317303
3.888	0.020635448
3.8889	0.008089465
3.8898	-0.004365605
3.8907	-0.01685486
3.8916	-0.029220269
3.8925	-0.041677354
3.8934	-0.054231057
3.8943	-0.066836949
3.8952	-0.079429997
3.8961	-0.091893531
3.897	-0.104379843
3.8979	-0.116922053
3.8988	-0.129657456
3.8997	-0.142397103
3.9006	-0.155233046
3.9015	-0.168037904
3.9024	-0.180805483
3.9033	-0.193550915
3.9042	-0.206271335
3.9051	-0.218928253
3.906	-0.231490684
3.9069	-0.243967825
3.9078	-0.25639785
3.9087	-0.268902111
3.9096	-0.281389205
3.9105	-0.293797206
3.9114	-0.30622367
3.9123	-0.318454373
3.9132	-0.330618554
3.9141	-0.342750075
3.915	-0.35485212
3.9159	-0.366850492
3.9168	-0.378748208
3.9177	-0.390530443
3.9186	-0.402261389
3.9195	-0.413866694
3.9204	-0.425394441
3.9213	-0.43670639
3.9222	-0.447731988
3.9231	-0.4587313
3.924	-0.469846289
3.9249	-0.48092129
3.9258	-0.491616675
3.9267	-0.502219368
3.9276	-0.5129331
3.9285	-0.52352253
3.9294	-0.533725694
3.9303	-0.543709761
3.9312	-0.553715831
3.9321	-0.563528227
3.933	-0.573167701
3.9339	-0.582720434
3.9348	-0.592109068
3.9357	-0.601266584
3.9366	-0.610328483
3.9375	-0.619254676
3.9384	-0.628060606
3.9393	-0.636573212
3.9402	-0.644924781
3.9411	-0.653086722
3.942	-0.661054589
3.9429	-0.668934542
3.9438	-0.676750387
3.9447	-0.684462018
3.9456	-0.692104748
3.9465	-0.699437163
3.9474	-0.706526148
3.9483	-0.713454606
3.9492	-0.720153662
3.9501	-0.726669781
3.951	-0.733061449
3.9519	-0.739300919
3.9528	-0.745238874
3.9537	-0.750930895
3.9546	-0.756322249
3.9555	-0.761426826
3.9564	-0.766265855
3.9573	-0.770888336
3.9582	-0.775384771
3.9591	-0.779734482
3.96	-0.783967331
3.9609	-0.788017493
3.9618	-0.791879349
3.9627	-0.7956269
3.9636	-0.79921228
3.9645	-0.802558157
3.9654	-0.805716385
3.9663	-0.808662263
3.9672	-0.811530303
3.9681	-0.814252816
3.969	-0.816640206
3.9699	-0.818803852
3.9708	-0.820699566
3.9717	-0.822433488
3.9726	-0.823944266
3.9735	-0.825307192
3.9744	-0.826516983
3.9753	-0.827562341
3.9762	-0.82836922
3.9771	-0.828917626
3.978	-0.829201636
3.9789	-0.829177606
3.9798	-0.828916348
3.9807	-0.828426622
3.9816	-0.827772607
3.9825	-0.826845295
3.9834	-0.825671141
3.9843	-0.824255887
3.9852	-0.822760502
3.9861	-0.821038407
3.987	-0.819222907
3.9879	-0.817306928
3.9888	-0.815138893
3.9897	-0.81259235
3.9906	-0.809830572
3.9915	-0.806834173
3.9924	-0.803629963
3.9933	-0.800238178
3.9942	-0.796829091
3.9951	-0.793232918
3.996	-0.789387759
3.9969	-0.785329182
3.9978	-0.78103236
3.9987	-0.776516582
3.9996	-0.771755972
4.0005	-0.76685176
4.0014	-0.761686232
4.0023	-0.756311903
4.0032	-0.750645928
4.0041	-0.744711077
4.005	-0.738615494
4.0059	-0.732614398
4.0068	-0.726461202
4.0077	-0.719756807
4.0086	-0.7130214
4.0095	-0.706059858
4.0104	-0.698895066
4.0113	-0.691499802
4.0122	-0.683943766
4.0131	-0.676319076
4.014	-0.668685269
4.0149	-0.660987767
4.0158	-0.653078603
4.0167	-0.644946486
4.0176	-0.636551603
4.0185	-0.627946588
4.0194	-0.619218648
4.0203	-0.610299272
4.0212	-0.601274969
4.0221	-0.592100604
4.023	-0.582838472
4.0239	-0.573126846
4.0248	-0.563338038
4.0257	-0.55348053
4.0266	-0.5435948
4.0275	-0.533591421
4.0284	-0.523461098
4.0293	-0.51328507
4.0302	-0.503039446
4.0311	-0.492700741
4.032	-0.482082598
4.0329	-0.471267156
4.0338	-0.460254559
4.0347	-0.449204107
4.0356	-0.438308307
4.0365	-0.427241829
4.0374	-0.415925175
4.0383	-0.404488854
4.0392	-0.392953765
4.0401	-0.381263777
4.041	-0.369494937
4.0419	-0.357502209
4.0428	-0.345357859
4.0437	-0.33342609
4.0446	-0.321276803
4.0455	-0.309205782
4.0464	-0.297177642
4.0473	-0.285104368
4.0482	-0.272954233
4.0491	-0.260724406
4.05	-0.248410013
4.0509	-0.235862589
4.0518	-0.223253946
4.0527	-0.21073193
4.0536	-0.198114185
4.0545	-0.185343151
4.0554	-0.172390563
4.0563	-0.159445252
4.0572	-0.146564438
4.0581	-0.133597955
4.059	-0.120650637
4.0599	-0.107673921
4.0608	-0.094649334
4.0617	-0.081582721
4.0626	-0.068445333
4.0635	-0.055104391
4.0644	-0.041772764
4.0653	-0.028478282
4.0662	-0.015198968
4.0671	-0.001949484
4.068	0.011336869
4.0689	0.024566738
4.0698	0.037721126
4.0707	0.050825412
4.0716	0.063874707
4.0725	0.076956529
4.0734	0.089935643
4.0743	0.102883563
4.0752	0.115759564
4.0761	0.128530336
4.077	0.141284978
4.0779	0.15390498
4.0788	0.166384047
4.0797	0.178872388
4.0806	0.191340361
4.0815	0.203714008
4.0824	0.216072546
4.0833	0.228385454
4.0842	0.240608667
4.0851	0.252593174
4.086	0.264452396
4.0869	0.2763197
4.0878	0.288155256
4.0887	0.299986367
4.0896	0.311703971
4.0905	0.323455546
4.0914	0.335177454
4.0923	0.34672477
4.0932	0.358112657
4.0941	0.369430832
4.095	0.38072985
4.0959	0.392102395
4.0968	0.403640288
4.0977	0.414875045
4.0986	0.426058491
4.0995	0.436839388
4.1004	0.447373439
4.1013	0.457743536
4.1022	0.468062605
4.1031	0.478368299
4.104	0.488607898
4.1049	0.498752029
4.1058	0.508843508
4.1067	0.518819768
4.1076	0.528659097
4.1085	0.538300974
4.1094	0.547767152
4.1103	0.557050366
4.1112	0.56620242
4.1121	0.575205386
4.113	0.584016907
4.1139	0.592732054
4.1148	0.601154175
4.1157	0.609372337
4.1166	0.617242374
4.1175	0.62497529
4.1184	0.632576104
4.1193	0.639896347
4.1202	0.646946092
4.1211	0.653800894
4.122	0.66051026
4.1229	0.667024432
4.1238	0.673374417
4.1247	0.679430701
4.1256	0.685503958
4.1265	0.69154152
4.1274	0.697468583
4.1283	0.703245182
4.1292	0.708705111
4.1301	0.713858978
4.131	0.718830622
4.1319	0.723631137
4.1328	0.728074775
4.1337	0.732155429
4.1346	0.735698091
4.1355	0.738926583
4.1364	0.741987594
4.1373	0.744878807
4.1382	0.747561868
4.1391	0.75020782
4.14	0.752590614
4.1409	0.754626862
4.1418	0.756679078
4.1427	0.75880675
4.1436	0.760681157
4.1445	0.762265005
4.1454	0.763423979
4.1463	0.764273368
4.1472	0.764876794
4.1481	0.765291739
4.149	0.765518843
4.1499	0.76551083
4.1508	0.765377154
4.1517	0.765111382
4.1526	0.764608762
4.1535	0.76390192
4.1544	0.763222183
4.1553	0.762347665
4.1562	0.761278468
4.1571	0.760082159
4.158	0.758634394
4.1589	0.756897151
4.1598	0.755054125
4.1607	0.753013263
4.1616	0.750720072
4.1625	0.748351003
4.1634	0.745763147
4.1643	0.742962857
4.1652	0.74003284
4.1661	0.737186751
4.167	0.734175489
4.1679	0.730894815
4.1688	0.727307064
4.1697	0.723483364
4.1706	0.719461343
4.1715	0.715260103
4.1724	0.710828252
4.1733	0.706165855
4.1742	0.701378457
4.1751	0.696494582
4.176	0.691439626
4.1769	0.686069801
4.1778	0.680384652
4.1787	0.674254222
4.1796	0.667839336
4.1805	0.66113643
4.1814	0.654356893
4.1823	0.647422237
4.1832	0.640336194
4.1841	0.633130974
4.185	0.62572093
4.1859	0.618096618
4.1868	0.610295198
4.1877	0.602575319
4.1886	0.594754863
4.1895	0.586800903
4.1904	0.578812014
4.1913	0.570669444
4.1922	0.562290338
4.1931	0.553826655
4.194	0.545151493
4.1949	0.536429555
4.1958	0.527549244
4.1967	0.518619358
4.1976	0.509572356
4.1985	0.50025142
4.1994	0.490689033
4.2003	0.480846104
4.2012	0.470800954
4.2021	0.460507184
4.203	0.450082756
4.2039	0.439568182
4.2048	0.429087933
4.2057	0.41853144
4.2066	0.40785773
4.2075	0.397094238
4.2084	0.386133592
4.2093	0.375084414
4.2102	0.363959535
4.2111	0.352735593
4.212	0.341386898
4.2129	0.329934776
4.2138	0.318434976
4.2147	0.306861118
4.2156	0.295148546
4.2165	0.283240465
4.2174	0.271159204
4.2183	0.258921606
4.2192	0.246647625
4.2201	0.234383017
4.221	0.222036237
4.2219	0.209577219
4.2228	0.196990364
4.2237	0.184330764
4.2246	0.171582326
4.2255	0.15878929
4.2264	0.146073923
4.2273	0.133321808
4.2282	0.120740018
4.2291	0.108053643
4.23	0.095178527
4.2309	0.082283653
4.2318	0.069246013
4.2327	0.056318382
4.2336	0.043578403
4.2345	0.030858423
4.2354	0.018139181
4.2363	0.005484456
4.2372	-0.007075421
4.2381	-0.019708034
4.239	-0.032227874
4.2399	-0.04477526
4.2408	-0.05735761
4.2417	-0.070038895
4.2426	-0.082687424
4.2435	-0.095230776
4.2444	-0.107795819
4.2453	-0.12038159
4.2462	-0.133157695
4.2471	-0.145977585
4.248	-0.158829094
4.2489	-0.171725494
4.2498	-0.184558296
4.2507	-0.197391644
4.2516	-0.210187166
4.2525	-0.222889959
4.2534	-0.235575831
4.2543	-0.248108793
4.2552	-0.260634651
4.2561	-0.273198205
4.257	-0.28573059
4.2579	-0.298200289
4.2588	-0.310685328
4.2597	-0.322952181
4.2606	-0.335182417
4.2615	-0.347360315
4.2624	-0.359523412
4.2633	-0.371567253
4.2642	-0.383508341
4.2651	-0.395324366
4.266	-0.407103191
4.2669	-0.418756873
4.2678	-0.430317116
4.2687	-0.441705869
4.2696	-0.452762363
4.2705	-0.463801
4.2714	-0.474957047
4.2723	-0.486050792
4.2732	-0.496752968
4.2741	-0.507361871
4.275	-0.518085669
4.2759	-0.528694508
4.2768	-0.538856504
4.2777	-0.548893874
4.2786	-0.558971074
4.2795	-0.568778848
4.2804	-0.578448449
4.2813	-0.588035398
4.2822	-0.597432697
4.2831	-0.606580852
4.284	-0.615668008
4.2849	-0.624620236
4.2858	-0.633431662
4.2867	-0.641908793
4.2876	-0.650271907
4.2885	-0.658419042
4.2894	-0.666403907
4.2903	-0.674277394
4.2912	-0.682109427
4.2921	-0.689863939
4.293	-0.697480324
4.2939	-0.704788043
4.2948	-0.711862908
4.2957	-0.718765522
4.2966	-0.725467566
4.2975	-0.731969306
4.2984	-0.738345231
4.2993	-0.744553612
4.3002	-0.750483548
4.3011	-0.756147488
4.302	-0.761515764
4.3029	-0.766607713
4.3038	-0.771427581
4.3047	-0.776056196
4.3056	-0.780524025
4.3065	-0.784843017
4.3074	-0.789040432
4.3083	-0.793014276
4.3092	-0.796875521
4.3101	-0.800579735
4.311	-0.804096537
4.3119	-0.807390782
4.3128	-0.810482732
4.3137	-0.81339518
4.3146	-0.816176832
4.3155	-0.818867747
4.3164	-0.821262534
4.3173	-0.823362037
4.3182	-0.82522634
4.3191	-0.826929749
4.32	-0.828393374
4.3209	-0.829704009
4.3218	-0.830848123
4.3227	-0.831840699
4.3236	-0.832588082
4.3245	-0.833068232
4.3254	-0.833257627
4.3263	-0.833182513
4.3272	-0.832868564
4.3281	-0.832335926
4.329	-0.831612385
4.3299	-0.830625097
4.3308	-0.829393204
4.3317	-0.827947156
4.3326	-0.826409572
4.3335	-0.824633531
4.3344	-0.822783045
4.3353	-0.820807247
4.3362	-0.818548379
4.3371	-0.815930801
4.338	-0.813110183
4.3389	-0.81005669
4.3398	-0.806763695
4.3407	-0.803302727
4.3416	-0.799812399
4.3425	-0.796144208
4.3434	-0.792148747
4.3443	-0.788001684
4.3452	-0.783619478
4.3461	-0.779019442
4.347	-0.774178376
4.3479	-0.769170732
4.3488	-0.763918184
4.3497	-0.758472052
4.3506	-0.752679064
4.3515	-0.746674839
4.3524	-0.740566
4.3533	-0.734562629
4.3542	-0.728317156
4.3551	-0.721497364
4.356	-0.71471051
4.3569	-0.707646179
4.3578	-0.700366678
4.3587	-0.692874408
4.3596	-0.685231181
4.3605	-0.677609017
4.3614	-0.669884362
4.3623	-0.662090299
4.3632	-0.65408715
4.3641	-0.645824624
4.365	-0.637320684
4.3659	-0.628658883
4.3668	-0.619842563
4.3677	-0.610847958
4.3686	-0.601739092
4.3695	-0.592475264
4.3704	-0.58309294
4.3713	-0.573317512
4.3722	-0.563461209
4.3731	-0.553555826
4.374	-0.543643145
4.3749	-0.533554367
4.3758	-0.523335548
4.3767	-0.513090252
4.3776	-0.50278525
4.3785	-0.492334455
4.3794	-0.481626155
4.3803	-0.470689131
4.3812	-0.459570675
4.3821	-0.448448842
4.383	-0.437465683
4.3839	-0.426339137
4.3848	-0.41492175
4.3857	-0.403399026
4.3866	-0.391760285
4.3875	-0.379997325
4.3884	-0.368127345
4.3893	-0.356002641
4.3902	-0.343795447
4.3911	-0.331777385
4.392	-0.319567066
4.3929	-0.307436899
4.3938	-0.295320867
4.3947	-0.283181562
4.3956	-0.27095771
4.3965	-0.258695509
4.3974	-0.246281627
4.3983	-0.233633322
4.3992	-0.220987823
4.4001	-0.208397389
4.401	-0.195682332
4.4019	-0.182825443
4.4028	-0.169773663
4.4037	-0.156809228
4.4046	-0.143874231
4.4055	-0.130848459
4.4064	-0.117831869
4.4073	-0.104792641
4.4082	-0.091712172
4.4091	-0.078596411
4.41	-0.065360391
4.4109	-0.051978858
4.4118	-0.038603579
4.4127	-0.025254361
4.4136	-0.011923473
4.4145	0.001374851
4.4154	0.014710768
4.4163	0.028005252
4.4172	0.041189417
4.4181	0.054322592
4.419	0.067425839
4.4199	0.080533836
4.4208	0.093570725
4.4217	0.106565423
4.4226	0.119478452
4.4235	0.132283936
4.4244	0.145052228
4.4253	0.157697506
4.4262	0.170219075
4.4271	0.18276074
4.428	0.195260537
4.4289	0.207695229
4.4298	0.220165549
4.4307	0.232526773
4.4316	0.244778438
4.4325	0.256817973
4.4334	0.268715208
4.4343	0.280584873
4.4352	0.292482481
4.4361	0.304343326
4.437	0.316058269
4.4379	0.327849267
4.4388	0.339590948
4.4397	0.35115844
4.4406	0.362543342
4.4415	0.373900327
4.4424	0.385224701
4.4433	0.396618938
4.4442	0.408187333
4.4451	0.41944427
4.446	0.430727484
4.4469	0.441533473
4.4478	0.452029264
4.4487	0.462418511
4.4496	0.472732224
4.4505	0.483041396
4.4514	0.49327217
4.4523	0.503436267
4.4532	0.513538476
4.4541	0.523496573
4.455	0.533297046
4.4559	0.542941888
4.4568	0.552389354
4.4577	0.561635871
4.4586	0.570794389
4.4595	0.579816067
4.4604	0.588608563
4.4613	0.597293097
4.4622	0.605697664
4.4631	0.613897776
4.464	0.621742075
4.4649	0.629461186
4.4658	0.637061685
4.4667	0.644355529
4.4676	0.65137658
4.4685	0.658229474
4.4694	0.66490939
4.4703	0.671405115
4.4712	0.677702577
4.4721	0.683740554
4.473	0.689859993
4.4739	0.695878458
4.4748	0.701783169
4.4757	0.70750802
4.4766	0.71293036
4.4775	0.718059021
4.4784	0.722993855
4.4793	0.727729777
4.4802	0.732081006
4.4811	0.736078838
4.482	0.739621474
4.4829	0.742793632
4.4838	0.745800793
4.4847	0.748637319
4.4856	0.751275017
4.4865	0.753882916
4.4874	0.756156678
4.4883	0.758176605
4.4892	0.760192839
4.4901	0.762264289
4.491	0.764083483
4.4919	0.765571855
4.4928	0.766671341
4.4937	0.767467724
4.4946	0.76801372
4.4955	0.768370369
4.4964	0.768527016
4.4973	0.768456732
4.4982	0.768311139
4.4991	0.767982891
4.5	0.7674236
4.5009	0.766703327
4.5018	0.765973046
4.5027	0.765029705
4.5036	0.763908358
4.5045	0.762645552
4.5054	0.761100903
4.5063	0.759282098
4.5072	0.757387867
4.5081	0.75525183
4.509	0.752957967
4.5099	0.750527368
4.5108	0.747889642
4.5117	0.745023804
4.5126	0.742070308
4.5135	0.739182159
4.5144	0.736104928
4.5153	0.732742452
4.5162	0.729073439
4.5171	0.725179977
4.518	0.721075446
4.5189	0.716798384
4.5198	0.712304389
4.5207	0.70756092
4.5216	0.702713678
4.5225	0.697798687
4.5234	0.692676
4.5243	0.687205932
4.5252	0.681412717
4.5261	0.675176394
4.527	0.668667703
4.5279	0.661908023
4.5288	0.655049715
4.5297	0.648021034
4.5306	0.640855575
4.5315	0.633578594
4.5324	0.626092076
4.5333	0.618381766
4.5342	0.610556031
4.5351	0.602728804
4.536	0.594821163
4.5369	0.586832
4.5378	0.578783342
4.5387	0.570582594
4.5396	0.562175277
4.5405	0.553655912
4.5414	0.54491732
4.5423	0.53608913
4.5432	0.527149486
4.5441	0.518186129
4.545	0.509039602
4.5459	0.49968387
4.5468	0.489993159
4.5477	0.480069317
4.5486	0.469920516
4.5495	0.459570282
4.5504	0.449081839
4.5513	0.438521258
4.5522	0.427996636
4.5531	0.417375332
4.554	0.40662276
4.5549	0.39579049
4.5558	0.384772435
4.5567	0.373652146
4.5576	0.362497058
4.5585	0.351207935
4.5594	0.339795904
4.5603	0.328306103
4.5612	0.316737244
4.5621	0.305099153
4.563	0.29331931
4.5639	0.281325276
4.5648	0.269161825
4.5657	0.25684838
4.5666	0.244533281
4.5675	0.232198416
4.5684	0.21981019
4.5693	0.207288783
4.5702	0.194645873
4.5711	0.18193799
4.572	0.169125051
4.5729	0.156293007
4.5738	0.143527385
4.5747	0.130730589
4.5756	0.118099461
4.5765	0.105379951
4.5774	0.092452898
4.5783	0.079474613
4.5792	0.066403477
4.5801	0.05344861
4.581	0.040666925
4.5819	0.027913268
4.5828	0.015173826
4.5837	0.002479316
4.5846	-0.010133268
4.5855	-0.022819756
4.5864	-0.035419307
4.5873	-0.048009017
4.5882	-0.060634915
4.5891	-0.073337962
4.59	-0.086003114
4.5909	-0.098591756
4.5918	-0.111186837
4.5927	-0.123813586
4.5936	-0.136629841
4.5945	-0.149470385
4.5954	-0.162362192
4.5963	-0.175292426
4.5972	-0.188152908
4.5981	-0.201031298
4.599	-0.213838096
4.5999	-0.226579487
4.6008	-0.23929344
4.6017	-0.251860268
4.6026	-0.264431913
4.6035	-0.277029497
4.6044	-0.289571952
4.6053	-0.302072747
4.6062	-0.314569436
4.6071	-0.326831157
4.608	-0.339093206
4.6089	-0.351282315
4.6098	-0.363474157
4.6107	-0.375515642
4.6116	-0.387466746
4.6125	-0.399287944
4.6134	-0.411080254
4.6143	-0.422742069
4.6152	-0.434311325
4.6161	-0.445685526
4.617	-0.456725912
4.6179	-0.467832777
4.6188	-0.47901687
4.6197	-0.490054358
4.6206	-0.50071635
4.6215	-0.511359409
4.6224	-0.522077944
4.6233	-0.532623779
4.6242	-0.54274378
4.6251	-0.552833171
4.626	-0.562911132
4.6269	-0.572696996
4.6278	-0.582359554
4.6287	-0.59193931
4.6296	-0.601291604
4.6305	-0.610452331
4.6314	-0.61951918
4.6323	-0.628474901
4.6332	-0.637246282
4.6341	-0.645686083
4.635	-0.65402317
4.6359	-0.66213322
4.6368	-0.670117224
4.6377	-0.67797476
4.6386	-0.685809785
4.6395	-0.69355964
4.6404	-0.701133208
4.6413	-0.708389779
4.6422	-0.715441282
4.6431	-0.722303227
4.644	-0.728973864
4.6449	-0.735432236
4.6458	-0.74180212
4.6467	-0.747958967
4.6476	-0.753859301
4.6485	-0.75945598
4.6494	-0.764793834
4.6503	-0.769848704
4.6512	-0.774615916
4.6521	-0.779212513
4.653	-0.783644701
4.6539	-0.787931139
4.6548	-0.792085245
4.6557	-0.795997677
4.6566	-0.799822747
4.6575	-0.803477477
4.6584	-0.806944985
4.6593	-0.810196543
4.6602	-0.813234131
4.6611	-0.816091291
4.662	-0.818853735
4.6629	-0.821485445
4.6638	-0.823822009
4.6647	-0.825872425
4.6656	-0.827704063
4.6665	-0.829360195
4.6674	-0.830761613
4.6683	-0.832029889
4.6692	-0.833121919
4.6701	-0.834057428
4.671	-0.834740571
4.6719	-0.835126816
4.6728	-0.835253858
4.6737	-0.835127403
4.6746	-0.834751689
4.6755	-0.834170432
4.6764	-0.833380058
4.6773	-0.832333784
4.6782	-0.831040013
4.6791	-0.829571383
4.68	-0.827964154
4.6809	-0.826155766
4.6818	-0.824257206
4.6827	-0.822245015
4.6836	-0.819886225
4.6845	-0.817190896
4.6854	-0.814309146
4.6863	-0.811194921
4.6872	-0.807833405
4.6881	-0.804336179
4.689	-0.800788444
4.6899	-0.797007674
4.6908	-0.792954568
4.6917	-0.788725046
4.6926	-0.784278175
4.6935	-0.779600747
4.6944	-0.774695437
4.6953	-0.769603991
4.6962	-0.764278461
4.6971	-0.758743358
4.698	-0.752870363
4.6989	-0.74680616
4.6998	-0.740757184
4.7007	-0.734683624
4.7016	-0.728304663
4.7025	-0.721423698
4.7034	-0.714580236
4.7043	-0.70745338
4.7052	-0.700071186
4.7061	-0.692509067
4.707	-0.684830234
4.7079	-0.677185845
4.7088	-0.66941416
4.7097	-0.661544904
4.7106	-0.653453897
4.7115	-0.645109626
4.7124	-0.636514727
4.7133	-0.627808376
4.7142	-0.618931031
4.7151	-0.609878463
4.716	-0.600710104
4.7169	-0.591377687
4.7178	-0.581925075
4.7187	-0.572066666
4.7196	-0.562164854
4.7205	-0.552271682
4.7214	-0.542284583
4.7223	-0.532145862
4.7232	-0.521879608
4.7241	-0.511587148
4.725	-0.501241007
4.7259	-0.490691961
4.7268	-0.479903144
4.7277	-0.468896398
4.7286	-0.457699725
4.7295	-0.446574801
4.7304	-0.435537875
4.7313	-0.42433113
4.7322	-0.412858073
4.7331	-0.401279023
4.734	-0.389568436
4.7349	-0.377754926
4.7358	-0.365800972
4.7367	-0.353588699
4.7376	-0.341369982
4.7385	-0.329308837
4.7394	-0.317089197
4.7403	-0.304909438
4.7412	-0.292751589
4.7421	-0.28056265
4.743	-0.268300987
4.7439	-0.25601612
4.7448	-0.243522739
4.7457	-0.230808698
4.7466	-0.218157012
4.7475	-0.205522943
4.7484	-0.192733967
4.7493	-0.179787549
4.7502	-0.166704313
4.7511	-0.153751796
4.752	-0.140777024
4.7529	-0.127701842
4.7538	-0.11466595
4.7547	-0.101591513
4.7556	-0.088483149
4.7565	-0.075344692
4.7574	-0.062017558
4.7583	-0.048615318
4.7592	-0.035223009
4.7601	-0.021851102
4.761	-0.008498204
4.7619	0.004826296
4.7628	0.018193759
4.7637	0.03151502
4.7646	0.044681049
4.7655	0.057831592
4.7664	0.070969231
4.7673	0.084078913
4.7682	0.097135845
4.7691	0.110149298
4.77	0.123063059
4.7709	0.135859164
4.7718	0.148652022
4.7727	0.161277537
4.7736	0.173809911
4.7745	0.186393272
4.7754	0.198893547
4.7763	0.21136338
4.7772	0.223884895
4.7781	0.236242223
4.779	0.248494467
4.7799	0.260518933
4.7808	0.272442057
4.7817	0.284312967
4.7826	0.296236094
4.7835	0.3080776
4.7844	0.319811092
4.7853	0.33161981
4.7862	0.343351243
4.7871	0.354904729
4.788	0.366271773
4.7889	0.377650622
4.7898	0.388985816
4.7907	0.400403903
4.7916	0.411981785
4.7925	0.423259758
4.7934	0.434541567
4.7943	0.44528424
4.7952	0.455745447
4.7961	0.466131379
4.797	0.476430061
4.7979	0.486742169
4.7988	0.496957336
4.7997	0.507130605
4.8006	0.517214113
4.8015	0.527147253
4.8024	0.536901646
4.8033	0.546533943
4.8042	0.555923448
4.8051	0.56515528
4.806	0.574310306
4.8069	0.583295165
4.8078	0.592064974
4.8087	0.600700427
4.8096	0.609068387
4.8105	0.61721154
4.8114	0.62501737
4.8123	0.632711637
4.8132	0.640271119
4.8141	0.647526966
4.815	0.654498799
4.8159	0.6613383
4.8168	0.667968934
4.8177	0.67442715
4.8186	0.680682706
4.8195	0.686710436
4.8204	0.692836772
4.8213	0.698827856
4.8222	0.70470729
4.8231	0.710371786
4.824	0.715725747
4.8249	0.720805829
4.8258	0.725698211
4.8267	0.730357819
4.8276	0.734613519
4.8285	0.73853251
4.8294	0.741998467
4.8303	0.745113634
4.8312	0.748072563
4.8321	0.750850239
4.833	0.753460807
4.8339	0.756005372
4.8348	0.758195941
4.8357	0.76020486
4.8366	0.762221884
4.8375	0.764227756
4.8384	0.765981324
4.8393	0.76736061
4.8402	0.768406936
4.8411	0.769126343
4.842	0.769617474
4.8429	0.769921219
4.8438	0.770008196
4.8447	0.769907423
4.8456	0.769729735
4.8465	0.769334529
4.8474	0.768720812
4.8483	0.767991976
4.8492	0.767213792
4.8501	0.766210253
4.851	0.765037415
4.8519	0.763723014
4.8528	0.76206936
4.8537	0.760203597
4.8546	0.758265158
4.8555	0.756051382
4.8564	0.753742971
4.8573	0.751250464
4.8582	0.74855684
4.8591	0.745613714
4.86	0.742687555
4.8609	0.739762348
4.8618	0.736614555
4.8627	0.733166735
4.8636	0.729424642
4.8645	0.725474332
4.8654	0.72131887
4.8663	0.716943083
4.8672	0.712398934
4.8681	0.707582153
4.869	0.702708779
4.8699	0.697755209
4.8708	0.692558502
4.8717	0.686992949
4.8726	0.681070152
4.8735	0.674760676
4.8744	0.668165689
4.8753	0.661372612
4.8762	0.654447566
4.8771	0.647340355
4.878	0.64012423
4.8789	0.632790775
4.8798	0.625232265
4.8807	0.617459507
4.8816	0.609623154
4.8825	0.601737282
4.8834	0.593759995
4.8843	0.585764177
4.8852	0.577667194
4.8861	0.569406913
4.887	0.56097924
4.8879	0.552386539
4.8888	0.543593458
4.8897	0.534708179
4.8906	0.525736181
4.8915	0.516746412
4.8924	0.507513627
4.8933	0.498100762
4.8942	0.488308877
4.8951	0.478316894
4.896	0.468083843
4.8969	0.457678575
4.8978	0.447151609
4.8987	0.436582021
4.8996	0.426015071
4.9005	0.415341046
4.9014	0.404554488
4.9023	0.393652197
4.9032	0.38259919
4.9041	0.371440761
4.905	0.360244878
4.9059	0.34891146
4.9068	0.337466704
4.9077	0.325931187
4.9086	0.314317901
4.9095	0.302626854
4.9104	0.2907916
4.9113	0.278736495
4.9122	0.266505126
4.9131	0.254152775
4.914	0.241823895
4.9149	0.229427478
4.9158	0.217041309
4.9167	0.204447301
4.9176	0.191767806
4.9185	0.179017496
4.9194	0.166175792
4.9203	0.153331648
4.9212	0.140517533
4.9221	0.127733864
4.923	0.115071127
4.9239	0.102318533
4.9248	0.089352587
4.9257	0.076307616
4.9266	0.06324218
4.9275	0.050286016
4.9284	0.037498805
4.9293	0.024723864
4.9302	0.011978722
4.9311	-0.000730745
4.932	-0.01336907
4.9329	-0.026072205
4.9338	-0.038706795
4.9347	-0.051313576
4.9356	-0.063973334
4.9365	-0.076682424
4.9374	-0.089350004
4.9383	-0.101962363
4.9392	-0.114564041
4.9401	-0.127254214
4.941	-0.140088716
4.9419	-0.152927817
4.9428	-0.165872229
4.9437	-0.178802503
4.9446	-0.191667624
4.9455	-0.204563063
4.9464	-0.217371706
4.9473	-0.230128468
4.9482	-0.242838062
4.9491	-0.255420314
4.95	-0.268010589
4.9509	-0.280622755
4.9518	-0.2931658
4.9527	-0.305690278
4.9536	-0.318162686
4.9545	-0.330412281
4.9554	-0.342681033
4.9563	-0.354880215
4.9572	-0.367059491
4.9581	-0.379088591
4.959	-0.391024959
4.9599	-0.402840987
4.9608	-0.414628724
4.9617	-0.426274606
4.9626	-0.437834925
4.9635	-0.449149801
4.9644	-0.460165952
4.9653	-0.471337773
4.9662	-0.482534272
4.9671	-0.493490421
4.968	-0.504104806
4.9689	-0.51479171
4.9698	-0.52548628
4.9707	-0.535940517
4.9716	-0.546032738
4.9725	-0.556154281
4.9734	-0.566189582
4.9743	-0.57594208
4.9752	-0.585593134
4.9761	-0.595143404
4.977	-0.604439239
4.9779	-0.613601414
4.9788	-0.622633491
4.9797	-0.631576587
4.9806	-0.640287655
4.9815	-0.648681462
4.9824	-0.65698166
4.9833	-0.665056657
4.9842	-0.673015799
4.9851	-0.680865119
4.986	-0.688687554
4.9869	-0.69641359
4.9878	-0.703927111
4.9887	-0.7111239
4.9896	-0.718140739
4.9905	-0.724960338
4.9914	-0.731584855
4.9923	-0.738018582
4.9932	-0.744348107
4.9941	-0.750447474
4.995	-0.756295526
4.9959	-0.761816271
4.9968	-0.767104213
4.9977	-0.772102429
4.9986	-0.776804887
4.9995	-0.781383239
5.0004	-0.785766737
5.0013	-0.790019691
5.0022	-0.794128078
5.0031	-0.797998572
5.004	-0.801763522
5.0049	-0.805381795
5.0058	-0.808794887
5.0067	-0.811996375
5.0076	-0.81498744
5.0085	-0.817787414
5.0094	-0.820539555
5.0103	-0.823104128
5.0112	-0.825367945
5.0121	-0.827359776
5.013	-0.829157245
5.0139	-0.830754609
5.0148	-0.832120059
5.0157	-0.833317899
5.0166	-0.834373949
5.0175	-0.835248255
5.0184	-0.835852286
5.0193	-0.836171706
5.0202	-0.836239786
5.0211	-0.836043091
5.022	-0.835607926
5.0229	-0.834976462
5.0238	-0.834123042
5.0247	-0.833002438
5.0256	-0.831652642
5.0265	-0.830163082
5.0274	-0.828482931
5.0283	-0.826650859
5.0292	-0.824718894
5.0301	-0.822649424
5.031	-0.820192792
5.0319	-0.817429051
5.0328	-0.81448941
5.0337	-0.81130329
5.0346	-0.807898558
5.0355	-0.804372663
5.0364	-0.800767767
5.0373	-0.796888879
5.0382	-0.792781073
5.0391	-0.788476644
5.04	-0.783978943
5.0409	-0.779226566
5.0418	-0.774262663
5.0427	-0.769102871
5.0436	-0.763707739
5.0445	-0.758084883
5.0454	-0.752142949
5.0463	-0.746037895
5.0472	-0.740027575
5.0481	-0.733895667
5.049	-0.727352059
5.0499	-0.720473588
5.0508	-0.713542278
5.0517	-0.706352933
5.0526	-0.698901965
5.0535	-0.691289753
5.0544	-0.683615267
5.0553	-0.6759224
5.0562	-0.668116344
5.0571	-0.66017944
5.058	-0.652005886
5.0589	-0.643592917
5.0598	-0.634936806
5.0607	-0.626190287
5.0616	-0.617262662
5.0625	-0.608165099
5.0634	-0.598937481
5.0643	-0.58955678
5.0652	-0.58001987
5.0661	-0.57011774
5.067	-0.560194874
5.0679	-0.550292221
5.0688	-0.540247397
5.0697	-0.530062483
5.0706	-0.51976734
5.0715	-0.509451196
5.0724	-0.499068458
5.0733	-0.4884224
5.0742	-0.477562991
5.0751	-0.466500907
5.076	-0.45526352
5.0769	-0.444152109
5.0778	-0.433071436
5.0787	-0.421782841
5.0796	-0.410271675
5.0805	-0.398647752
5.0814	-0.386893989
5.0823	-0.375039394
5.0832	-0.363000623
5.0841	-0.350731584
5.085	-0.338518635
5.0859	-0.326444678
5.0868	-0.314217289
5.0877	-0.302023479
5.0886	-0.289842029
5.0895	-0.277618017
5.0904	-0.265323864
5.0913	-0.25300756
5.0922	-0.240448905
5.0931	-0.227708672
5.094	-0.215046509
5.0949	-0.202375882
5.0958	-0.189527125
5.0967	-0.176511549
5.0976	-0.163451551
5.0985	-0.150492564
5.0994	-0.13748333
5.1003	-0.124385035
5.1012	-0.111337094
5.1021	-0.098240804
5.103	-0.085107144
5.1039	-0.071933639
5.1048	-0.058553379
5.1057	-0.045140275
5.1066	-0.031746643
5.1075	-0.018366536
5.1084	-0.005000855
5.1093	0.00834346
5.1102	0.021721359
5.1111	0.035028445
5.112	0.048187684
5.1129	0.061341112
5.1138	0.074495194
5.1147	0.087599542
5.1156	0.100657962
5.1165	0.113671147
5.1174	0.126567662
5.1183	0.139352053
5.1192	0.152136761
5.1201	0.16474743
5.121	0.177287651
5.1219	0.189889153
5.1228	0.202380923
5.1237	0.214886622
5.1246	0.227408083
5.1255	0.239736401
5.1264	0.251971949
5.1273	0.263957347
5.1282	0.275891339
5.1291	0.287765474
5.13	0.299696168
5.1309	0.311514098
5.1318	0.323261249
5.1327	0.335071371
5.1336	0.346773468
5.1345	0.358287356
5.1354	0.369650652
5.1363	0.381035841
5.1372	0.392391981
5.1381	0.403845352
5.139	0.415369097
5.1399	0.426690067
5.1408	0.437890947
5.1417	0.448562672
5.1426	0.458982578
5.1435	0.469362673
5.1444	0.479654305
5.1453	0.489954909
5.1462	0.500157428
5.1471	0.510329184
5.148	0.520374454
5.1489	0.530280264
5.1498	0.539989438
5.1507	0.549585159
5.1516	0.558916247
5.1525	0.56813423
5.1534	0.57727494
5.1543	0.586206071
5.1552	0.594943815
5.1561	0.603527396
5.157	0.611852636
5.1579	0.619914108
5.1588	0.627683965
5.1597	0.635345614
5.1606	0.642852039
5.1615	0.650052579
5.1624	0.656969022
5.1633	0.663782744
5.1642	0.67035709
5.1651	0.676771286
5.166	0.682972417
5.1669	0.689021582
5.1678	0.695121259
5.1687	0.701077479
5.1696	0.706913198
5.1705	0.712522174
5.1714	0.717798917
5.1723	0.722821792
5.1732	0.727673688
5.1741	0.732220267
5.175	0.736411498
5.1759	0.740238814
5.1768	0.743597369
5.1777	0.746659339
5.1786	0.74957928
5.1795	0.752310481
5.1804	0.754901972
5.1813	0.757355103
5.1822	0.759470792
5.1831	0.761470701
5.184	0.763501318
5.1849	0.765448197
5.1858	0.767130766
5.1867	0.768392131
5.1876	0.769377789
5.1885	0.770018785
5.1894	0.770457045
5.1903	0.770710945
5.1912	0.770728157
5.1921	0.77061312
5.193	0.770401032
5.1939	0.7699281
5.1948	0.769254399
5.1957	0.768531895
5.1966	0.767702672
5.1975	0.766644682
5.1984	0.76542754
5.1993	0.764039307
5.2002	0.762300029
5.2011	0.760410684
5.202	0.758403614
5.2029	0.756145116
5.2038	0.75380083
5.2047	0.751259609
5.2056	0.74850143
5.2065	0.745502613
5.2074	0.742604666
5.2083	0.739630777
5.2092	0.736417374
5.2101	0.732886824
5.211	0.729069854
5.2119	0.725062499
5.2128	0.720871439
5.2137	0.716405094
5.2146	0.711818046
5.2155	0.706942736
5.2164	0.702052143
5.2173	0.697046622
5.2182	0.691746724
5.2191	0.686105191
5.22	0.680053106
5.2209	0.673681882
5.2218	0.66699753
5.2227	0.660170196
5.2236	0.653186107
5.2245	0.646037987
5.2254	0.638778155
5.2263	0.631393133
5.2272	0.623763666
5.2281	0.615917049
5.229	0.608097484
5.2299	0.600174579
5.2308	0.59216342
5.2317	0.584153574
5.2326	0.576018667
5.2335	0.567695852
5.2344	0.55923572
5.2353	0.550577676
5.2362	0.541733153
5.2371	0.532812431
5.238	0.523835668
5.2389	0.514790402
5.2398	0.505509036
5.2407	0.496003544
5.2416	0.486136751
5.2425	0.476103033
5.2434	0.465782682
5.2443	0.455323057
5.2452	0.444771724
5.2461	0.434205856
5.247	0.423604345
5.2479	0.412879076
5.2488	0.402069186
5.2497	0.391103925
5.2506	0.38001845
5.2515	0.36886098
5.2524	0.357608283
5.2533	0.346243399
5.2542	0.334765608
5.2551	0.323197223
5.256	0.311558567
5.2569	0.299815072
5.2578	0.287911647
5.2587	0.275811923
5.2596	0.263525749
5.2605	0.251161834
5.2614	0.238828922
5.2623	0.226376417
5.2632	0.21396954
5.2641	0.201341732
5.265	0.188629821
5.2659	0.175842512
5.2668	0.162985085
5.2677	0.150149902
5.2686	0.137300458
5.2695	0.124560712
5.2704	0.111873725
5.2713	0.099050545
5.2722	0.086074913
5.2731	0.072989985
5.274	0.059934168
5.2749	0.047003023
5.2758	0.034206608
5.2767	0.021439708
5.2776	0.00868853
5.2785	-0.004010134
5.2794	-0.016684754
5.2803	-0.029393924
5.2812	-0.042031581
5.2821	-0.054649681
5.283	-0.067335866
5.2839	-0.080033995
5.2848	-0.092692272
5.2857	-0.105322899
5.2866	-0.117933684
5.2875	-0.130679722
5.2884	-0.143527393
5.2893	-0.156375561
5.2902	-0.169349358
5.2911	-0.182264416
5.292	-0.195145777
5.2929	-0.208041078
5.2938	-0.220827649
5.2947	-0.233592743
5.2956	-0.246285197
5.2965	-0.258871992
5.2974	-0.271479297
5.2983	-0.28407965
5.2992	-0.296621055
5.3001	-0.309158168
5.301	-0.32158895
5.3019	-0.33383305
5.3028	-0.34609454
5.3037	-0.358304172
5.3046	-0.370451229
5.3055	-0.382468284
5.3064	-0.39437162
5.3073	-0.406193169
5.3082	-0.417947275
5.3091	-0.429568771
5.31	-0.441104162
5.3109	-0.452343255
5.3118	-0.463354729
5.3127	-0.474568266
5.3136	-0.48575166
5.3145	-0.496609299
5.3154	-0.507224941
5.3163	-0.517929532
5.3172	-0.528592818
5.3181	-0.538952319
5.319	-0.549020903
5.3199	-0.559155941
5.3208	-0.569122214
5.3217	-0.578839738
5.3226	-0.588477793
5.3235	-0.59799074
5.3244	-0.607226293
5.3253	-0.616373617
5.3262	-0.625387355
5.3271	-0.634285549
5.328	-0.642919078
5.3289	-0.651279355
5.3298	-0.659537274
5.3307	-0.667576267
5.3316	-0.67549496
5.3325	-0.68335066
5.3334	-0.691154565
5.3343	-0.698847317
5.3352	-0.706278803
5.3361	-0.713418939
5.337	-0.720387524
5.3379	-0.727169896
5.3388	-0.73374944
5.3397	-0.740149049
5.3406	-0.74642821
5.3415	-0.752469632
5.3424	-0.758255039
5.3433	-0.763691242
5.3442	-0.768901791
5.3451	-0.773831037
5.346	-0.778505294
5.3469	-0.783045093
5.3478	-0.787383942
5.3487	-0.791607483
5.3496	-0.79565509
5.3505	-0.799502109
5.3514	-0.803216671
5.3523	-0.80678713
5.3532	-0.810149407
5.3541	-0.813284377
5.355	-0.816232889
5.3559	-0.818987764
5.3568	-0.821721565
5.3577	-0.824216696
5.3586	-0.826402131
5.3595	-0.8283328
5.3604	-0.830093781
5.3613	-0.831624733
5.3622	-0.832957559
5.3631	-0.834093392
5.364	-0.835115401
5.3649	-0.835921176
5.3658	-0.836444601
5.3667	-0.836703181
5.3676	-0.836704099
5.3685	-0.836440396
5.3694	-0.835957184
5.3703	-0.835274487
5.3712	-0.834344215
5.3721	-0.833152191
5.373	-0.83174358
5.3739	-0.830239731
5.3748	-0.828489384
5.3757	-0.826634972
5.3766	-0.824671372
5.3775	-0.822505131
5.3784	-0.819961346
5.3793	-0.817151411
5.3802	-0.81414705
5.3811	-0.810897602
5.382	-0.807460343
5.3829	-0.803901842
5.3838	-0.800243527
5.3847	-0.796272448
5.3856	-0.79211411
5.3865	-0.787744378
5.3874	-0.783202764
5.3883	-0.778375665
5.3892	-0.773345498
5.3901	-0.768128597
5.391	-0.762678901
5.3919	-0.756981012
5.3928	-0.750959762
5.3937	-0.744874152
5.3946	-0.738842073
5.3955	-0.73264621
5.3964	-0.725947335
5.3973	-0.719090435
5.3982	-0.712054051
5.3991	-0.704794542
5.4	-0.697294677
5.4009	-0.68964238
5.4018	-0.681983245
5.4027	-0.674246672
5.4036	-0.66641032
5.4045	-0.658412743
5.4054	-0.650155164
5.4063	-0.641679222
5.4072	-0.632985945
5.4081	-0.624190869
5.409	-0.615214647
5.4099	-0.606082565
5.4108	-0.596803656
5.4117	-0.587382991
5.4126	-0.57772663
5.4135	-0.567817415
5.4144	-0.55790412
5.4153	-0.547969331
5.4162	-0.537874978
5.4171	-0.527646004
5.418	-0.517344879
5.4189	-0.506994997
5.4198	-0.496577355
5.4207	-0.485856633
5.4216	-0.474927787
5.4225	-0.463799021
5.4234	-0.452567193
5.4243	-0.441467803
5.4252	-0.430335742
5.4261	-0.418983697
5.427	-0.407429133
5.4279	-0.395762179
5.4288	-0.383980442
5.4297	-0.372086735
5.4306	-0.359962306
5.4315	-0.3476936
5.4324	-0.335499037
5.4333	-0.323358402
5.4342	-0.311141161
5.4351	-0.29895455
5.436	-0.286760291
5.4369	-0.274506848
5.4378	-0.262223559
5.4387	-0.249825519
5.4396	-0.237203824
5.4405	-0.224470559
5.4414	-0.211815245
5.4423	-0.19908719
5.4432	-0.186189491
5.4441	-0.173135605
5.445	-0.160107408
5.4459	-0.147136824
5.4468	-0.134082764
5.4477	-0.120997154
5.4486	-0.107928101
5.4495	-0.094820625
5.4504	-0.081667578
5.4513	-0.068442384
5.4522	-0.055047085
5.4531	-0.04161984
5.454	-0.028225534
5.4549	-0.014844487
5.4558	-0.001483608
5.4567	0.011883736
5.4576	0.0252566
5.4585	0.038521242
5.4594	0.051691396
5.4603	0.064844092
5.4612	0.078002355
5.4621	0.091099918
5.463	0.104148024
5.4639	0.117149944
5.4648	0.13002092
5.4657	0.142807174
5.4666	0.155548206
5.4675	0.168142719
5.4684	0.180701463
5.4693	0.193297361
5.4702	0.205776267
5.4711	0.218322085
5.472	0.230806395
5.4729	0.243116555
5.4738	0.255308593
5.4747	0.267259293
5.4756	0.279189337
5.4765	0.2910808
5.4774	0.303001643
5.4783	0.314787518
5.4792	0.326557484
5.4801	0.338357414
5.481	0.350024289
5.4819	0.361487927
5.4828	0.37285854
5.4837	0.3842383
5.4846	0.395612653
5.4855	0.407116488
5.4864	0.418554019
5.4873	0.429911346
5.4882	0.440991309
5.4891	0.451588788
5.49	0.461977299
5.4909	0.472333837
5.4918	0.482636865
5.4927	0.492923044
5.4936	0.503113081
5.4945	0.513266687
5.4954	0.523269282
5.4963	0.533124432
5.4972	0.542809715
5.4981	0.552351193
5.499	0.561625601
5.4999	0.570835149
5.5008	0.579941138
5.5017	0.588817526
5.5026	0.597529027
5.5035	0.606043634
5.5044	0.614341355
5.5053	0.62229737
5.5062	0.630029537
5.5071	0.637663167
5.508	0.645098475
5.5089	0.652244243
5.5098	0.659103765
5.5107	0.665879285
5.5116	0.672403207
5.5125	0.678764953
5.5134	0.684886923
5.5143	0.690987426
5.5152	0.697051192
5.5161	0.702982834
5.517	0.708765301
5.5179	0.714304754
5.5188	0.719508016
5.5197	0.724473551
5.5206	0.72928342
5.5215	0.733714523
5.5224	0.737814929
5.5233	0.741546441
5.5242	0.744801024
5.5251	0.747821801
5.526	0.750697987
5.5269	0.7533761
5.5278	0.755960024
5.5287	0.758315303
5.5296	0.760382005
5.5305	0.76234574
5.5314	0.764402237
5.5323	0.766287645
5.5332	0.767884885
5.5341	0.769037694
5.535	0.769945445
5.5359	0.77052168
5.5368	0.770911374
5.5377	0.771107474
5.5386	0.771070173
5.5395	0.770936583
5.5404	0.770660893
5.5413	0.770137173
5.5422	0.769432947
5.5431	0.768693771
5.544	0.767799497
5.5449	0.76669945
5.5458	0.765438371
5.5467	0.763967224
5.5476	0.762159804
5.5485	0.760246182
5.5494	0.758159839
5.5503	0.755870291
5.5512	0.75349379
5.5521	0.750901334
5.553	0.748077262
5.5539	0.745064994
5.5548	0.742179711
5.5557	0.739152098
5.5566	0.735842451
5.5575	0.732234723
5.5584	0.728355188
5.5593	0.724289214
5.5602	0.720053437
5.5611	0.715531118
5.562	0.710865946
5.5629	0.705969229
5.5638	0.70105938
5.5647	0.695991368
5.5656	0.690590431
5.5665	0.684865159
5.5674	0.67869641
5.5683	0.67225337
5.5692	0.665509211
5.5701	0.65863019
5.571	0.651595563
5.5719	0.644416617
5.5728	0.637126265
5.5737	0.629678901
5.5746	0.621986957
5.5755	0.614108218
5.5764	0.606280437
5.5773	0.598323891
5.5782	0.590296299
5.5791	0.582259715
5.58	0.574097774
5.5809	0.565710353
5.5818	0.557213337
5.5827	0.548497489
5.5836	0.539616351
5.5845	0.530670953
5.5854	0.521681549
5.5863	0.512580346
5.5872	0.503256249
5.5881	0.493642538
5.589	0.483715569
5.5899	0.47360232
5.5908	0.463244963
5.5917	0.452737297
5.5926	0.442167347
5.5935	0.431606486
5.5944	0.420971236
5.5953	0.410202375
5.5962	0.399370657
5.5971	0.388363519
5.598	0.377239487
5.5989	0.366084755
5.5998	0.354778911
5.6007	0.343379487
5.6016	0.331872589
5.6025	0.320285871
5.6034	0.308619736
5.6043	0.296838483
5.6052	0.284874444
5.6061	0.272720244
5.607	0.260388029
5.6079	0.248024027
5.6088	0.235672445
5.6097	0.223223421
5.6106	0.210746847
5.6115	0.19809707
5.6124	0.185358977
5.6133	0.172541296
5.6142	0.159673149
5.6151	0.146851233
5.616	0.133995843
5.6169	0.121286757
5.6178	0.108578289
5.6187	0.095692174
5.6196	0.082686326
5.6205	0.069586666
5.6214	0.056550849
5.6223	0.04366223
5.6232	0.0308632
5.6241	0.018108592
5.625	0.005355118
5.6259	-0.00732557
5.6268	-0.020035744
5.6277	-0.032749226
5.6286	-0.045369831
5.6295	-0.058003578
5.6304	-0.070707678
5.6313	-0.083398369
5.6322	-0.096045265
5.6331	-0.108675738
5.634	-0.12130164
5.6349	-0.134089488
5.6358	-0.146947039
5.6367	-0.159821888
5.6376	-0.17280141
5.6385	-0.185706626
5.6394	-0.198603232
5.6403	-0.211480862
5.6412	-0.224254298
5.6421	-0.237022177
5.643	-0.249673544
5.6439	-0.26228216
5.6448	-0.27489157
5.6457	-0.287474491
5.6466	-0.300009913
5.6475	-0.312550916
5.6484	-0.32491121
5.6493	-0.33717661
5.6502	-0.349416478
5.6511	-0.361636897
5.652	-0.373739508
5.6529	-0.38574745
5.6538	-0.397613698
5.6547	-0.40943309
5.6556	-0.421156798
5.6565	-0.432760758
5.6574	-0.444249742
5.6583	-0.455398772
5.6592	-0.466471223
5.6601	-0.477656777
5.661	-0.488811025
5.6619	-0.499579531
5.6628	-0.510185101
5.6637	-0.52091649
5.6646	-0.53151982
5.6655	-0.54178619
5.6664	-0.551870721
5.6673	-0.562000343
5.6682	-0.571881865
5.6691	-0.581573773
5.67	-0.591200306
5.6709	-0.600642459
5.6718	-0.609836992
5.6727	-0.618952625
5.6736	-0.627951433
5.6745	-0.636796527
5.6754	-0.645320846
5.6763	-0.653681413
5.6772	-0.661878372
5.6781	-0.66989537
5.679	-0.677778997
5.6799	-0.685629917
5.6808	-0.693414404
5.6817	-0.701054559
5.6826	-0.708404031
5.6835	-0.715497636
5.6844	-0.722413366
5.6853	-0.72915276
5.6862	-0.735674714
5.6871	-0.742048607
5.688	-0.748270672
5.6889	-0.754258765
5.6898	-0.759949754
5.6907	-0.765331015
5.6916	-0.770441129
5.6925	-0.775298628
5.6934	-0.779964313
5.6943	-0.784452553
5.6952	-0.788755432
5.6961	-0.792949007
5.697	-0.796915406
5.6979	-0.800747817
5.6988	-0.804423336
5.6997	-0.80793915
5.7006	-0.811249966
5.7015	-0.814317569
5.7024	-0.817220343
5.7033	-0.819957783
5.7042	-0.822647908
5.7051	-0.825070091
5.706	-0.827180869
5.7069	-0.829062361
5.7078	-0.830771544
5.7087	-0.832230491
5.7096	-0.833521645
5.7105	-0.834622064
5.7114	-0.835599096
5.7123	-0.836326265
5.7132	-0.836775809
5.7141	-0.836971791
5.715	-0.83689764
5.7159	-0.836574535
5.7168	-0.836035641
5.7177	-0.835293943
5.7186	-0.834290297
5.7195	-0.833042507
5.7204	-0.831593049
5.7213	-0.830050126
5.7222	-0.828243288
5.7231	-0.826365396
5.724	-0.824369993
5.7249	-0.8220993
5.7258	-0.819467711
5.7267	-0.816610381
5.7276	-0.81354858
5.7285	-0.810231989
5.7294	-0.806737801
5.7303	-0.803186608
5.7312	-0.799440882
5.7321	-0.795418344
5.733	-0.791212018
5.7339	-0.786779117
5.7348	-0.782169509
5.7357	-0.777284346
5.7366	-0.772196721
5.7375	-0.766918349
5.7384	-0.761418353
5.7393	-0.75561417
5.7402	-0.749550737
5.7411	-0.743507044
5.742	-0.737432822
5.7429	-0.731154841
5.7438	-0.724319569
5.7447	-0.717485339
5.7456	-0.710360401
5.7465	-0.703024649
5.7474	-0.695474376
5.7483	-0.687795934
5.7492	-0.680138942
5.7501	-0.67236335
5.751	-0.664496182
5.7519	-0.65644703
5.7528	-0.648111304
5.7537	-0.639561773
5.7546	-0.630848818
5.7555	-0.621999482
5.7564	-0.612973265
5.7573	-0.603808336
5.7582	-0.594485371
5.7591	-0.585030225
5.76	-0.575249856
5.7609	-0.565341759
5.7618	-0.555440129
5.7627	-0.54546755
5.7636	-0.535330076
5.7645	-0.525067549
5.7654	-0.514749101
5.7663	-0.504387448
5.7672	-0.493901321
5.7681	-0.483125769
5.769	-0.4721382
5.7699	-0.460939981
5.7708	-0.449738703
5.7717	-0.438648536
5.7726	-0.427471875
5.7735	-0.416045313
5.7744	-0.404460198
5.7753	-0.392754424
5.7762	-0.380944263
5.7771	-0.369001605
5.778	-0.356809266
5.7789	-0.344550774
5.7798	-0.332391955
5.7807	-0.32019838
5.7816	-0.307984004
5.7825	-0.295789588
5.7834	-0.283587544
5.7843	-0.271312465
5.7852	-0.259026795
5.7861	-0.24656342
5.787	-0.233876663
5.7879	-0.221166444
5.7888	-0.208515153
5.7897	-0.195735002
5.7906	-0.182789623
5.7915	-0.169707454
5.7924	-0.156708108
5.7933	-0.143725392
5.7942	-0.130643001
5.7951	-0.117564443
5.796	-0.104482161
5.7969	-0.091362921
5.7978	-0.0782139
5.7987	-0.064914314
5.7996	-0.05151101
5.8005	-0.038084357
5.8014	-0.024684147
5.8023	-0.011305553
5.8032	0.002045673
5.8041	0.015428418
5.805	0.028794713
5.8059	0.04201823
5.8068	0.055188704
5.8077	0.068352307
5.8086	0.081488491
5.8095	0.094582776
5.8104	0.107620714
5.8113	0.120602147
5.8122	0.133436676
5.8131	0.14624178
5.814	0.158929849
5.8149	0.171503679
5.8158	0.18408454
5.8167	0.196652244
5.8176	0.209131493
5.8185	0.221695443
5.8194	0.234134315
5.8203	0.24643034
5.8212	0.258558407
5.8221	0.270502079
5.823	0.28241763
5.8239	0.294326372
5.8248	0.306225485
5.8257	0.317973938
5.8266	0.329774639
5.8275	0.341557551
5.8284	0.353183265
5.8293	0.364594493
5.8302	0.375978599
5.8311	0.387342747
5.832	0.398736459
5.8329	0.41029571
5.8338	0.421649126
5.8347	0.433004939
5.8356	0.443955184
5.8365	0.454472183
5.8374	0.464855176
5.8383	0.475180589
5.8392	0.485498488
5.8401	0.495752509
5.841	0.505939941
5.8419	0.516068703
5.8428	0.526028335
5.8437	0.535835374
5.8446	0.545496888
5.8455	0.554972707
5.8464	0.56420567
5.8473	0.573405469
5.8482	0.582458725
5.8491	0.591273775
5.85	0.59995792
5.8509	0.608397346
5.8518	0.616633613
5.8527	0.624503158
5.8536	0.632215311
5.8545	0.639817338
5.8554	0.647165259
5.8563	0.65423043
5.8572	0.661083817
5.8581	0.667783224
5.859	0.674277045
5.8599	0.680586744
5.8608	0.686627132
5.8617	0.692783427
5.8626	0.69881021
5.8635	0.704714771
5.8644	0.710439172
5.8653	0.715884712
5.8662	0.721036259
5.8671	0.725951875
5.868	0.730689977
5.8689	0.735012408
5.8698	0.739012086
5.8707	0.742650693
5.8716	0.745807531
5.8725	0.748786953
5.8734	0.751612394
5.8743	0.754240758
5.8752	0.756817288
5.8761	0.759065457
5.877	0.761099455
5.8779	0.763046106
5.8788	0.765105284
5.8797	0.766917614
5.8806	0.768400407
5.8815	0.76949341
5.8824	0.770303652
5.8833	0.770828814
5.8842	0.771167586
5.8851	0.771299764
5.886	0.77122136
5.8869	0.771062894
5.8878	0.77072214
5.8887	0.770145733
5.8896	0.769421273
5.8905	0.768657698
5.8914	0.767696564
5.8923	0.766557501
5.8932	0.765255563
5.8941	0.763684358
5.895	0.761822648
5.8959	0.759892436
5.8968	0.757728129
5.8977	0.75543837
5.8986	0.752994369
5.8995	0.750351421
5.9004	0.747456638
5.9013	0.744468628
5.9022	0.741569092
5.9031	0.738467145
5.904	0.735082653
5.9049	0.731396279
5.9058	0.727467838
5.9067	0.723324703
5.9076	0.719025121
5.9085	0.714483655
5.9094	0.709727783
5.9103	0.704828163
5.9112	0.699896328
5.9121	0.694757861
5.913	0.689261925
5.9139	0.683438649
5.9148	0.677169741
5.9157	0.67063776
5.9166	0.663851495
5.9175	0.656940289
5.9184	0.649856305
5.9193	0.642638884
5.9202	0.635317211
5.9211	0.627805609
5.922	0.620053719
5.9229	0.612188133
5.9238	0.6043186
5.9247	0.59631981
5.9256	0.588304693
5.9265	0.580223652
5.9274	0.572016176
5.9283	0.563598549
5.9292	0.55505266
5.9301	0.546277696
5.931	0.537377816
5.9319	0.528404991
5.9328	0.519410626
5.9337	0.51022865
5.9346	0.500858206
5.9355	0.491135355
5.9364	0.481164946
5.9373	0.470977467
5.9382	0.460587925
5.9391	0.450056713
5.94	0.439473254
5.9409	0.428898379
5.9418	0.418233895
5.9427	0.407433807
5.9436	0.396563517
5.9445	0.385515509
5.9454	0.3743605
5.9463	0.363185588
5.9472	0.351853519
5.9481	0.340412548
5.949	0.328892501
5.9499	0.317277529
5.9508	0.30558833
5.9517	0.293771818
5.9526	0.281747118
5.9535	0.269537752
5.9544	0.257176573
5.9553	0.244815252
5.9562	0.232437244
5.9571	0.220011049
5.958	0.20746004
5.9589	0.194785197
5.9598	0.182032722
5.9607	0.169180264
5.9616	0.156306076
5.9625	0.1434897
5.9634	0.130646506
5.9643	0.117963397
5.9652	0.105225252
5.9661	0.092284082
5.967	0.07924922
5.9679	0.066149455
5.9688	0.05313983
5.9697	0.040287968
5.9706	0.027501165
5.9715	0.014744749
5.9724	0.001999802
5.9733	-0.010664688
5.9742	-0.023397718
5.9751	-0.036100345
5.976	-0.048705661
5.9769	-0.061363234
5.9778	-0.074074234
5.9787	-0.086766399
5.9796	-0.099392229
5.9805	-0.112021136
5.9814	-0.124674297
5.9823	-0.137499108
5.9832	-0.150362054
5.9841	-0.163270791
5.985	-0.17624433
5.9859	-0.189133394
5.9868	-0.202043928
5.9877	-0.214891822
5.9886	-0.227663942
5.9895	-0.240431022
5.9904	-0.253042661
5.9913	-0.265649966
5.9922	-0.278271972
5.9931	-0.2908374
5.994	-0.303364544
5.9949	-0.315890127
5.9958	-0.328187326
5.9967	-0.340474562
5.9976	-0.352688421
5.9985	-0.364912118
5.9994	-0.376977662
6.0003	-0.388955862
6.0012	-0.400801175
6.0021	-0.412611548
6.003	-0.424304308
6.0039	-0.43588857
6.0048	-0.447324072
6.0057	-0.458385361
6.0066	-0.469506938
6.0075	-0.480701924
6.0084	-0.491777705
6.0093	-0.502450179
6.0102	-0.513095742
6.0111	-0.523812819
6.012	-0.534349258
6.0129	-0.544520397
6.0138	-0.554635192
6.0147	-0.564741799
6.0156	-0.574542867
6.0165	-0.584215388
6.0174	-0.593818326
6.0183	-0.603174181
6.0192	-0.61235575
6.0201	-0.621431143
6.021	-0.630407256
6.0219	-0.639182883
6.0228	-0.6476421
6.0237	-0.655980113
6.0246	-0.664105999
6.0255	-0.672099736
6.0264	-0.679957619
6.0273	-0.687796363
6.0282	-0.695559849
6.0291	-0.703139646
6.03	-0.710405491
6.0309	-0.717461306
6.0318	-0.724324899
6.0327	-0.731005722
6.0336	-0.737473118
6.0345	-0.743829516
6.0354	-0.749990653
6.0363	-0.755907642
6.0372	-0.76150933
6.0381	-0.76684987
6.039	-0.771897198
6.0399	-0.776676705
6.0408	-0.78129167
6.0417	-0.785721382
6.0426	-0.789999017
6.0435	-0.794147008
6.0444	-0.798044877
6.0453	-0.801863129
6.0462	-0.80549082
6.0471	-0.808951145
6.048	-0.812208738
6.0489	-0.815217958
6.0498	-0.818060615
6.0507	-0.820807905
6.0516	-0.823426817
6.0525	-0.825781503
6.0534	-0.827820745
6.0543	-0.82965513
6.0552	-0.831306365
6.0561	-0.832698299
6.057	-0.833950715
6.0579	-0.8350188
6.0588	-0.835940008
6.0597	-0.836593961
6.0606	-0.836969447
6.0615	-0.837084164
6.0624	-0.836955646
6.0633	-0.836566102
6.0642	-0.835976109
6.0651	-0.835172048
6.066	-0.834106584
6.0669	-0.832798465
6.0678	-0.831322152
6.0687	-0.829705199
6.0696	-0.82787871
6.0705	-0.825963417
6.0714	-0.823939096
6.0723	-0.821560836
6.0732	-0.818848824
6.0741	-0.815940978
6.075	-0.812815121
6.0759	-0.809439693
6.0768	-0.805911757
6.0777	-0.802334692
6.0786	-0.79851434
6.0795	-0.794438139
6.0804	-0.790176801
6.0813	-0.785696101
6.0822	-0.781005842
6.0831	-0.776070021
6.084	-0.770936319
6.0849	-0.765590117
6.0858	-0.760014553
6.0867	-0.754124552
6.0876	-0.748033353
6.0885	-0.742018949
6.0894	-0.735902468
6.0903	-0.72949751
6.0912	-0.722594728
6.0921	-0.715725755
6.093	-0.708562966
6.0939	-0.701144609
6.0948	-0.693548981
6.0957	-0.685862116
6.0966	-0.678186842
6.0975	-0.670385399
6.0984	-0.662474733
6.0993	-0.654346156
6.1002	-0.645970243
6.1011	-0.637344728
6.102	-0.628616377
6.1029	-0.619711176
6.1038	-0.610637314
6.1047	-0.601435689
6.1056	-0.59207165
6.1065	-0.5825801
6.1074	-0.57270669
6.1083	-0.562788662
6.1092	-0.552885636
6.1101	-0.542865039
6.111	-0.532699328
6.1119	-0.522410173
6.1128	-0.51207392
6.1137	-0.501702148
6.1146	-0.491123992
6.1155	-0.480293137
6.1164	-0.469257351
6.1173	-0.458016535
6.1182	-0.446859287
6.1191	-0.435766126
6.12	-0.424547669
6.1209	-0.413044489
6.1218	-0.401432229
6.1227	-0.389688805
6.1236	-0.377839987
6.1245	-0.365842799
6.1254	-0.35359665
6.1263	-0.341354652
6.1272	-0.329235681
6.1281	-0.317012607
6.129	-0.304785189
6.1299	-0.292594561
6.1308	-0.280373004
6.1317	-0.268082796
6.1326	-0.255787632
6.1335	-0.243260132
6.1344	-0.230527388
6.1353	-0.217843125
6.1362	-0.205174916
6.1371	-0.192342484
6.138	-0.17935335
6.1389	-0.166260213
6.1398	-0.153288476
6.1407	-0.140288288
6.1416	-0.127182162
6.1425	-0.114115975
6.1434	-0.10102093
6.1443	-0.087891625
6.1452	-0.074739101
6.1461	-0.061370541
6.147	-0.047958146
6.1479	-0.03454145
6.1488	-0.021144109
6.1497	-0.007767931
6.1506	0.005584336
6.1515	0.01898074
6.1524	0.032324104
6.1533	0.045515137
6.1542	0.058682431
6.1551	0.071848012
6.156	0.084968191
6.1569	0.0980534
6.1578	0.111084743
6.1587	0.124029636
6.1596	0.136835805
6.1605	0.149649583
6.1614	0.162289366
6.1623	0.174842211
6.1632	0.187448282
6.1641	0.19998494
6.165	0.212483146
6.1659	0.225038708
6.1668	0.237428136
6.1677	0.249701481
6.1686	0.261761214
6.1695	0.273705817
6.1704	0.285601062
6.1713	0.297530217
6.1722	0.309380191
6.1731	0.32112368
6.174	0.332950192
6.1749	0.344699155
6.1758	0.356268369
6.1767	0.367650521
6.1776	0.379044032
6.1785	0.390394964
6.1794	0.401809441
6.1803	0.413400839
6.1812	0.424717809
6.1821	0.436029279
6.183	0.446823804
6.1839	0.457284158
6.1848	0.467666203
6.1857	0.477972128
6.1866	0.488288012
6.1875	0.498511333
6.1884	0.5086963
6.1893	0.518785645
6.1902	0.52871449
6.1911	0.538466362
6.192	0.548097346
6.1929	0.557499042
6.1938	0.566722966
6.1947	0.575897615
6.1956	0.584885264
6.1965	0.593652375
6.1974	0.602295919
6.1983	0.610668528
6.1992	0.618818963
6.2001	0.626626584
6.201	0.634318389
6.2019	0.641873548
6.2028	0.649143524
6.2037	0.65612946
6.2046	0.662968831
6.2055	0.669600396
6.2064	0.676051532
6.2073	0.682310194
6.2082	0.688343684
6.2091	0.694479975
6.21	0.700469262
6.2109	0.706343266
6.2118	0.712007927
6.2127	0.717356271
6.2136	0.722439143
6.2145	0.72731691
6.2154	0.731957449
6.2163	0.736201394
6.2172	0.740109574
6.2181	0.743604818
6.219	0.74670366
6.2199	0.749646198
6.2208	0.752418692
6.2217	0.755015584
6.2226	0.757527952
6.2235	0.759715359
6.2244	0.761719558
6.2253	0.763703769
6.2262	0.765700982
6.2271	0.767437315
6.228	0.768802793
6.2289	0.769840515
6.2298	0.77055143
6.2307	0.771026846
6.2316	0.77131502
6.2325	0.77138184
6.2334	0.771276413
6.2343	0.771088808
6.2352	0.770677935
6.2361	0.770048563
6.237	0.769313599
6.2379	0.768517446
6.2388	0.767498536
6.2397	0.766307095
6.2406	0.764971006
6.2415	0.763292331
6.2424	0.761394616
6.2433	0.75944193
6.2442	0.757216826
6.2451	0.754899287
6.246	0.752395533
6.2469	0.749689915
6.2478	0.746721669
6.2487	0.743788858
6.2496	0.740854812
6.2505	0.737684051
6.2514	0.734217844
6.2523	0.730450768
6.2532	0.726482363
6.2541	0.722303442
6.255	0.717903108
6.2559	0.713337168
6.2568	0.708498025
6.2577	0.703606926
6.2586	0.698641188
6.2595	0.693422108
6.2604	0.687832923
6.2613	0.681880931
6.2622	0.675551323
6.2631	0.668931148
6.264	0.662117479
6.2649	0.655166519
6.2658	0.648023502
6.2667	0.640780363
6.2676	0.633424896
6.2685	0.625841302
6.2694	0.618042637
6.2703	0.610183743
6.2712	0.602274504
6.2721	0.594252661
6.273	0.586243082
6.2739	0.578125344
6.2748	0.56985646
6.2757	0.56142199
6.2766	0.552813911
6.2775	0.543982723
6.2784	0.535070115
6.2793	0.526087278
6.2802	0.517065536
6.2811	0.507819102
6.282	0.498379534
6.2829	0.488559158
6.2838	0.478544433
6.2847	0.468286943
6.2856	0.457858007
6.2865	0.447308809
6.2874	0.436726154
6.2883	0.426131983
6.2892	0.415432485
6.2901	0.404620152
6.291	0.39369128
6.2919	0.382618576
6.2928	0.371448284
6.2937	0.360234892
6.2946	0.348877513
6.2955	0.337417348
6.2964	0.325860266
6.2973	0.314222138
6.2982	0.302503216
6.2991	0.290637109
6.3	0.27856844
6.3009	0.266308868
6.3018	0.253930565
6.3027	0.241581247
6.3036	0.229157147
6.3045	0.216756123
6.3054	0.204139606
6.3063	0.191441729
6.3072	0.178665197
6.3081	0.165805521
6.309	0.152939883
6.3099	0.140096872
6.3108	0.127294102
6.3117	0.114611891
6.3126	0.101842816
6.3135	0.088864788
6.3144	0.075790794
6.3153	0.062710575
6.3162	0.049728501
6.3171	0.036914025
6.318	0.024124574
6.3189	0.011367365
6.3198	-0.001372449
6.3207	-0.014030453
6.3216	-0.026754602
6.3225	-0.039436512
6.3234	-0.052051191
6.3243	-0.064726454
6.3252	-0.077439229
6.3261	-0.090126006
6.327	-0.102752734
6.3279	-0.115370396
6.3288	-0.128078631
6.3297	-0.140918538
6.3306	-0.153767287
6.3315	-0.166725913
6.3324	-0.179671576
6.3333	-0.192553642
6.3342	-0.205466316
6.3351	-0.218287374
6.336	-0.231058859
6.3369	-0.243802302
6.3378	-0.256393728
6.3387	-0.269004454
6.3396	-0.281625662
6.3405	-0.29418162
6.3414	-0.3067193
6.3423	-0.319200813
6.3432	-0.331463587
6.3441	-0.34374484
6.345	-0.355953479
6.3459	-0.368144886
6.3468	-0.380185191
6.3477	-0.392129554
6.3486	-0.403956395
6.3495	-0.415751011
6.3504	-0.427407063
6.3513	-0.438973673
6.3522	-0.450305406
6.3531	-0.461330763
6.354	-0.472513377
6.3549	-0.483716413
6.3558	-0.494675199
6.3567	-0.505287126
6.3576	-0.515983
6.3585	-0.526675215
6.3594	-0.537115962
6.3603	-0.547223986
6.3612	-0.557364022
6.3621	-0.567407782
6.363	-0.577155208
6.3639	-0.586810849
6.3648	-0.596366639
6.3657	-0.605656733
6.3666	-0.614826156
6.3675	-0.623862871
6.3684	-0.632808151
6.3693	-0.641512221
6.3702	-0.649909314
6.3711	-0.658205649
6.372	-0.666281422
6.3729	-0.674237699
6.3738	-0.682090124
6.3747	-0.689917587
6.3756	-0.69763746
6.3765	-0.7051477
6.3774	-0.712340358
6.3783	-0.719351327
6.3792	-0.726169562
6.3801	-0.732793471
6.381	-0.739225049
6.3819	-0.74554331
6.3828	-0.751639232
6.3837	-0.757485404
6.3846	-0.762999463
6.3855	-0.768284295
6.3864	-0.773269502
6.3873	-0.777975821
6.3882	-0.7825477
6.3891	-0.786924253
6.39	-0.791169626
6.3909	-0.795268368
6.3918	-0.799127305
6.3927	-0.802880782
6.3936	-0.806486148
6.3945	-0.809886993
6.3954	-0.813083576
6.3963	-0.816057198
6.3972	-0.818840163
6.3981	-0.821585828
6.399	-0.824138463
6.3999	-0.826398308
6.4008	-0.828380519
6.4017	-0.830174745
6.4026	-0.83176215
6.4035	-0.833118969
6.4044	-0.834300901
6.4053	-0.835341537
6.4062	-0.836198357
6.4071	-0.836782216
6.408	-0.837089702
6.4089	-0.837145416
6.4098	-0.836936646
6.4107	-0.836493316
6.4116	-0.835846543
6.4125	-0.834978979
6.4134	-0.833840325
6.4143	-0.832477681
6.4152	-0.830980941
6.4161	-0.829286993
6.417	-0.827444922
6.4179	-0.825501959
6.4188	-0.823414662
6.4197	-0.820935766
6.4206	-0.818159576
6.4215	-0.815200942
6.4224	-0.812001301
6.4233	-0.808584575
6.4242	-0.805039571
6.4251	-0.801416704
6.426	-0.79750772
6.4269	-0.793383235
6.4278	-0.789054991
6.4287	-0.784536361
6.4296	-0.779771305
6.4305	-0.774781627
6.4314	-0.76960082
6.4323	-0.764178935
6.4332	-0.758536031
6.4341	-0.752574086
6.435	-0.74646742
6.4359	-0.740458602
6.4368	-0.734302282
6.4377	-0.72772995
6.4386	-0.720840669
6.4395	-0.713885261
6.4404	-0.706669907
6.4413	-0.699196656
6.4422	-0.691564165
6.4431	-0.683889477
6.444	-0.676174658
6.4449	-0.668350823
6.4458	-0.66038851
6.4467	-0.652187802
6.4476	-0.643752203
6.4485	-0.635076123
6.4494	-0.626317012
6.4503	-0.617371242
6.4512	-0.608256295
6.4521	-0.599007515
6.453	-0.589608083
6.4539	-0.580045769
6.4548	-0.570127653
6.4557	-0.560202712
6.4566	-0.55028545
6.4575	-0.540221714
6.4584	-0.530017698
6.4593	-0.519711435
6.4602	-0.509373328
6.4611	-0.498973686
6.462	-0.48830239
6.4629	-0.477415254
6.4638	-0.466331464
6.4647	-0.455072445
6.4656	-0.443947401
6.4665	-0.432836213
6.4674	-0.421538729
6.4683	-0.410003858
6.4692	-0.398359915
6.4701	-0.38658762
6.471	-0.374712952
6.4719	-0.362641471
6.4728	-0.350363747
6.4737	-0.338132449
6.4746	-0.326032043
6.4755	-0.313799556
6.4764	-0.301583096
6.4773	-0.289386318
6.4782	-0.277143939
6.4791	-0.264838467
6.48	-0.252504945
6.4809	-0.239925374
6.4818	-0.227176657
6.4827	-0.214495893
6.4836	-0.201806131
6.4845	-0.188926592
6.4854	-0.175890535
6.4863	-0.16283139
6.4872	-0.149861584
6.4881	-0.136833164
6.489	-0.123723326
6.4899	-0.110660258
6.4908	-0.097552663
6.4917	-0.084405513
6.4926	-0.07121372
6.4935	-0.057825951
6.4944	-0.044398837
6.4953	-0.030995044
6.4962	-0.017602571
6.4971	-0.004224172
6.498	0.009133893
6.4989	0.02252677
6.4998	0.035838629
6.5007	0.049004711
6.5016	0.062170083
6.5025	0.075337066
6.5034	0.088445438
6.5043	0.101515761
6.5052	0.114536856
6.5061	0.127444138
6.507	0.140232163
6.5079	0.153019734
6.5088	0.165637078
6.5097	0.178190749
6.5106	0.190804102
6.5115	0.20330232
6.5124	0.215835162
6.5133	0.228365377
6.5142	0.240706709
6.5151	0.25294692
6.516	0.264942353
6.5169	0.276888936
6.5178	0.288767027
6.5187	0.300708732
6.5196	0.312526091
6.5205	0.324279425
6.5214	0.336095851
6.5223	0.347803089
6.5232	0.359317442
6.5241	0.370687164
6.525	0.382078536
6.5259	0.393440205
6.5268	0.404894148
6.5277	0.416427182
6.5286	0.427771075
6.5295	0.43898377
6.5304	0.449650791
6.5313	0.4600619
6.5322	0.470441636
6.5331	0.480737934
6.534	0.49103863
6.5349	0.501244664
6.5358	0.511418784
6.5367	0.521461409
6.5376	0.531354472
6.5385	0.541063416
6.5394	0.550651772
6.5403	0.559983142
6.5412	0.56919436
6.5421	0.578336969
6.543	0.587268564
6.5439	0.596001053
6.5448	0.604582122
6.5457	0.612902218
6.5466	0.620954458
6.5475	0.628719419
6.5484	0.636377299
6.5493	0.643879326
6.5502	0.651074818
6.5511	0.65798746
6.552	0.664799063
6.5529	0.671366555
6.5538	0.67777286
6.5547	0.683965327
6.5556	0.690025992
6.5565	0.696123144
6.5574	0.702074454
6.5583	0.707898309
6.5592	0.71349989
6.5601	0.718767396
6.561	0.723783561
6.5619	0.728623436
6.5628	0.733146292
6.5637	0.737320424
6.5646	0.741138642
6.5655	0.744490396
6.5664	0.747541563
6.5673	0.750447818
6.5682	0.753169991
6.5691	0.755754711
6.57	0.758180151
6.5709	0.760290884
6.5718	0.762281804
6.5727	0.764300643
6.5736	0.766234866
6.5745	0.767901893
6.5754	0.769141537
6.5763	0.770116316
6.5772	0.770742751
6.5781	0.771166934
6.579	0.771407327
6.5799	0.771407162
6.5808	0.771289504
6.5817	0.771063466
6.5826	0.77057835
6.5835	0.769888709
6.5844	0.769164611
6.5853	0.768320317
6.5862	0.767249027
6.5871	0.766016785
6.588	0.76460631
6.5889	0.762848081
6.5898	0.760944809
6.5907	0.75891513
6.5916	0.756655435
6.5925	0.754301698
6.5934	0.751750589
6.5943	0.748976041
6.5952	0.745968607
6.5961	0.74306534
6.597	0.74008036
6.5979	0.736840869
6.5988	0.733290479
6.5997	0.729454338
6.6006	0.725438152
6.6015	0.721226618
6.6024	0.716739676
6.6033	0.712137708
6.6042	0.707245254
6.6051	0.702346504
6.606	0.69732689
6.6069	0.692003791
6.6078	0.68634243
6.6087	0.680261095
6.6096	0.673871177
6.6105	0.667166382
6.6114	0.660325115
6.6123	0.653321215
6.6132	0.646151253
6.6141	0.638876464
6.615	0.63147357
6.6159	0.6238259
6.6168	0.615960345
6.6177	0.60813361
6.6186	0.60019514
6.6195	0.592162332
6.6204	0.584142674
6.6213	0.575993704
6.6222	0.567662472
6.6231	0.559190433
6.624	0.550519752
6.6249	0.541651384
6.6258	0.532717854
6.6267	0.523730794
6.6276	0.514665518
6.6285	0.505370992
6.6294	0.495839349
6.6303	0.485956088
6.6312	0.475898335
6.6321	0.465563193
6.633	0.455086379
6.6339	0.444522653
6.6348	0.433951391
6.6357	0.423331005
6.6366	0.412590482
6.6375	0.401765491
6.6384	0.39078564
6.6393	0.379685068
6.6402	0.368521319
6.6411	0.357254034
6.642	0.345874291
6.6429	0.3343851
6.6438	0.322804736
6.6447	0.311147814
6.6456	0.299389969
6.6465	0.287466523
6.6474	0.275350818
6.6483	0.263046763
6.6492	0.250671276
6.6501	0.238326874
6.651	0.225859476
6.6519	0.21344025
6.6528	0.200797225
6.6537	0.188071222
6.6546	0.175271513
6.6555	0.162403989
6.6564	0.149559652
6.6573	0.136696672
6.6582	0.123950289
6.6591	0.111254057
6.66	0.098417943
6.6609	0.085422982
6.6618	0.072329645
6.6627	0.059269397
6.6636	0.046332624
6.6645	0.033521493
6.6654	0.020754085
6.6663	0.007990375
6.6672	-0.004717561
6.6681	-0.017406466
6.669	-0.030123374
6.6699	-0.042782476
6.6708	-0.055407625
6.6717	-0.068098027
6.6726	-0.08079833
6.6735	-0.093467265
6.6744	-0.106104413
6.6753	-0.118721885
6.6762	-0.131481175
6.6771	-0.14432895
6.678	-0.15718849
6.6789	-0.170168992
6.6798	-0.18309711
6.6807	-0.195983189
6.6816	-0.208881931
6.6825	-0.221678729
6.6834	-0.234449311
6.6843	-0.247149193
6.6852	-0.259751016
6.6861	-0.272360192
6.687	-0.284963037
6.6879	-0.297510622
6.6888	-0.310053957
6.6897	-0.322481578
6.6906	-0.3347325
6.6915	-0.346998076
6.6924	-0.359213577
6.6933	-0.371361257
6.6942	-0.383381341
6.6951	-0.395283849
6.696	-0.407109155
6.6969	-0.4188645
6.6978	-0.430488091
6.6987	-0.442021672
6.6996	-0.453256441
6.7005	-0.464281516
6.7014	-0.47549477
6.7023	-0.486675131
6.7032	-0.497525472
6.7041	-0.508139527
6.705	-0.518849979
6.7059	-0.529501019
6.7068	-0.539852247
6.7077	-0.549926207
6.7086	-0.560068474
6.7095	-0.570026662
6.7104	-0.579740173
6.7113	-0.589378617
6.7122	-0.598887481
6.7131	-0.60811427
6.714	-0.617260397
6.7149	-0.626275312
6.7158	-0.635166417
6.7167	-0.643785234
6.7176	-0.652144589
6.7185	-0.660394245
6.7194	-0.668431421
6.7203	-0.676343245
6.7212	-0.684200232
6.7221	-0.692002689
6.723	-0.699687237
6.7239	-0.707106806
6.7248	-0.714239287
6.7257	-0.721198706
6.7266	-0.727976076
6.7275	-0.734548668
6.7284	-0.740941515
6.7293	-0.747210461
6.7302	-0.753242657
6.7311	-0.759018094
6.732	-0.764441112
6.7329	-0.769637573
6.7338	-0.774551847
6.7347	-0.779226803
6.7356	-0.783754193
6.7365	-0.788089372
6.7374	-0.792305981
6.7383	-0.796335531
6.7392	-0.80017903
6.7401	-0.803880605
6.741	-0.807439887
6.7419	-0.810791539
6.7428	-0.813914601
6.7437	-0.816849926
6.7446	-0.81959545
6.7455	-0.822320483
6.7464	-0.824800847
6.7473	-0.826975562
6.7482	-0.828893459
6.7491	-0.830650687
6.75	-0.832166443
6.7509	-0.833491298
6.7518	-0.834611654
6.7527	-0.835624342
6.7536	-0.836408939
6.7545	-0.836917104
6.7554	-0.837163282
6.7563	-0.837149083
6.7572	-0.836871371
6.7581	-0.836377783
6.759	-0.835682647
6.7599	-0.834733717
6.7608	-0.833528094
6.7617	-0.832105044
6.7626	-0.830596781
6.7635	-0.828831127
6.7644	-0.826969648
6.7653	-0.824997921
6.7662	-0.822808797
6.7671	-0.820244713
6.768	-0.817421544
6.7689	-0.814403656
6.7698	-0.811138334
6.7707	-0.807689701
6.7716	-0.80412169
6.7725	-0.8004419
6.7734	-0.796453289
6.7743	-0.792280629
6.7752	-0.787890434
6.7761	-0.783336763
6.777	-0.77849413
6.7779	-0.773444435
6.7788	-0.768210295
6.7797	-0.762745676
6.7806	-0.75702267
6.7815	-0.750985496
6.7824	-0.744915605
6.7833	-0.738868012
6.7842	-0.732651246
6.7851	-0.725921896
6.786	-0.71906247
6.7869	-0.712002104
6.7878	-0.704722073
6.7887	-0.697205646
6.7896	-0.689538339
6.7905	-0.681882059
6.7914	-0.674131629
6.7923	-0.666281881
6.7932	-0.658268671
6.7941	-0.649986599
6.795	-0.641491677
6.7959	-0.632787211
6.7968	-0.623979098
6.7977	-0.614989441
6.7986	-0.605844076
6.7995	-0.596550177
6.8004	-0.587115993
6.8013	-0.577431949
6.8022	-0.567516516
6.8031	-0.557606617
6.804	-0.547657589
6.8049	-0.537548241
6.8058	-0.527309326
6.8067	-0.516997254
6.8076	-0.5066353
6.8085	-0.496202344
6.8094	-0.485465562
6.8103	-0.474517958
6.8112	-0.463367599
6.8121	-0.452128468
6.813	-0.441023788
6.8139	-0.429872923
6.8148	-0.418508542
6.8157	-0.406939182
6.8166	-0.39525727
6.8175	-0.383465002
6.8184	-0.371555869
6.8193	-0.359407097
6.8202	-0.347133576
6.8211	-0.334931868
6.822	-0.322782492
6.8229	-0.310558105
6.8238	-0.298358387
6.8247	-0.286158588
6.8256	-0.273892994
6.8265	-0.26160789
6.8274	-0.249190589
6.8283	-0.236551448
6.8292	-0.223816511
6.8301	-0.211155698
6.831	-0.198410298
6.8319	-0.185491733
6.8328	-0.172426767
6.8337	-0.159401653
6.8346	-0.146423382
6.8355	-0.133355779
6.8364	-0.120266067
6.8373	-0.10718974
6.8382	-0.094074135
6.8391	-0.080915608
6.84	-0.067675021
6.8409	-0.054275457
6.8418	-0.040840758
6.8427	-0.027440444
6.8436	-0.014054667
6.8445	-0.000688925
6.8454	0.012686589
6.8463	0.02606548
6.8472	0.039329063
6.8481	0.052496988
6.849	0.065664576
6.8499	0.078820238
6.8508	0.09192321
6.8517	0.104974524
6.8526	0.1179789
6.8535	0.130845646
6.8544	0.143638318
6.8553	0.156372578
6.8562	0.168970957
6.8571	0.181536677
6.858	0.194132175
6.8589	0.206623549
6.8598	0.219177814
6.8607	0.231663256
6.8616	0.243975572
6.8625	0.256163526
6.8634	0.268117463
6.8643	0.280048862
6.8652	0.291945695
6.8661	0.303869862
6.867	0.315651213
6.8679	0.327427537
6.8688	0.339228019
6.8697	0.350892489
6.8706	0.362348716
6.8715	0.373725193
6.8724	0.385105837
6.8733	0.396485107
6.8742	0.407995463
6.8751	0.419425717
6.876	0.430796767
6.8769	0.44186723
6.8778	0.45245114
6.8787	0.462833092
6.8796	0.47318532
6.8805	0.483492376
6.8814	0.493775274
6.8823	0.503966878
6.8832	0.514118441
6.8841	0.524113618
6.885	0.533957757
6.8859	0.543639656
6.8868	0.553169748
6.8877	0.562435757
6.8886	0.571647671
6.8895	0.580746769
6.8904	0.589613289
6.8913	0.598319209
6.8922	0.60682197
6.8931	0.615110537
6.894	0.623051392
6.8949	0.630778586
6.8958	0.638407896
6.8967	0.645828697
6.8976	0.652966742
6.8985	0.659820542
6.8994	0.666583699
6.9003	0.673103868
6.9012	0.679455057
6.9021	0.685561545
6.903	0.691676697
6.9039	0.697735515
6.9048	0.703659037
6.9057	0.70943094
6.9066	0.714955278
6.9075	0.720147743
6.9084	0.725103146
6.9093	0.729899664
6.9102	0.734304305
6.9111	0.738383029
6.912	0.74210306
6.9129	0.745340551
6.9138	0.748350648
6.9147	0.751214726
6.9156	0.753882158
6.9165	0.756461615
6.9174	0.758792339
6.9183	0.760851297
6.9192	0.762805839
6.9201	0.764860991
6.921	0.766731696
6.9219	0.768302818
6.9228	0.769443324
6.9237	0.7703337
6.9246	0.770897716
6.9255	0.771273116
6.9264	0.771453907
6.9273	0.771405118
6.9282	0.771267709
6.9291	0.770977729
6.93	0.770440526
6.9309	0.769732707
6.9318	0.768983389
6.9327	0.76807353
6.9336	0.766962988
6.9345	0.765689115
6.9354	0.764195575
6.9363	0.762373369
6.9372	0.760450742
6.9381	0.758344076
6.939	0.756057032
6.9399	0.753665787
6.9408	0.751062309
6.9417	0.748222599
6.9426	0.745208538
6.9435	0.742319996
6.9444	0.739274226
6.9453	0.735945016
6.9462	0.732321043
6.9471	0.728427689
6.948	0.724342215
6.9489	0.720092586
6.9498	0.715557139
6.9507	0.710873066
6.9516	0.705969674
6.9525	0.701052544
6.9534	0.695969563
6.9543	0.690545651
6.9552	0.684799355
6.9561	0.678605085
6.957	0.672142528
6.9579	0.665385835
6.9588	0.658492307
6.9597	0.651443033
6.9606	0.644251347
6.9615	0.636949278
6.9624	0.629486281
6.9633	0.621778112
6.9642	0.613897224
6.9651	0.606057681
6.966	0.598084959
6.9669	0.590049277
6.9678	0.582003119
6.9687	0.573833219
6.9696	0.56543585
6.9705	0.556926581
6.9714	0.548198148
6.9723	0.539302397
6.9732	0.530347038
6.9741	0.521354298
6.975	0.512232933
6.9759	0.502899505
6.9768	0.493258452
6.9777	0.483318333
6.9786	0.473183832
6.9795	0.462816247
6.9804	0.452297592
6.9813	0.441719278
6.9822	0.431155985
6.9831	0.420509562
6.984	0.409726866
6.9849	0.39888483
6.9858	0.387864948
6.9867	0.376730684
6.9876	0.36557093
6.9885	0.354254329
6.9894	0.342842636
6.9903	0.331330526
6.9912	0.319734051
6.9921	0.308056529
6.993	0.296264146
6.9939	0.284284978
6.9948	0.272115326
6.9957	0.259769831
6.9966	0.247401716
6.9975	0.235040723
6.9984	0.222591013
6.9993	0.210096505
7.0002	0.197438573
7.0011	0.184691531
7.002	0.171863145
7.0029	0.158989128
7.0038	0.146164177
7.0047	0.133305286
7.0056	0.120593521
7.0065	0.107878604
7.0074	0.094980309
7.0083	0.08196142
7.0092	0.068856067
7.0101	0.055823097
7.011	0.042934642
7.0119	0.03013174
7.0128	0.017375027
7.0137	0.004618249
7.0146	-0.008063513
7.0155	-0.020783944
7.0164	-0.033506234
7.0173	-0.04612581
7.0182	-0.058767708
7.0191	-0.071475743
7.02	-0.084167684
7.0209	-0.096814587
7.0218	-0.109447637
7.0227	-0.122083116
7.0236	-0.134879961
7.0245	-0.147739635
7.0254	-0.160621464
7.0263	-0.173606817
7.0272	-0.186511523
7.0281	-0.199414778
7.029	-0.212291175
7.0299	-0.225067748
7.0308	-0.237834948
7.0317	-0.25048935
7.0326	-0.263101706
7.0335	-0.275716922
7.0344	-0.288298044
7.0353	-0.300834419
7.0362	-0.313376969
7.0371	-0.325727713
7.038	-0.337999293
7.0389	-0.350237168
7.0398	-0.362461292
7.0407	-0.374555745
7.0416	-0.386564261
7.0425	-0.398428791
7.0434	-0.410248563
7.0443	-0.42196915
7.0452	-0.433571457
7.0461	-0.445053852
7.047	-0.456189183
7.0479	-0.467274429
7.0488	-0.478457546
7.0497	-0.489605046
7.0506	-0.500358742
7.0515	-0.51096389
7.0524	-0.521698343
7.0533	-0.532287658
7.0542	-0.54253976
7.0551	-0.552632176
7.056	-0.562763276
7.0569	-0.572628886
7.0578	-0.582316112
7.0587	-0.591939495
7.0596	-0.601366187
7.0605	-0.61055837
7.0614	-0.61966732
7.0623	-0.628664429
7.0632	-0.63749607
7.0641	-0.646007356
7.065	-0.654364299
7.0659	-0.662547293
7.0668	-0.67056277
7.0677	-0.678440459
7.0686	-0.686289537
7.0695	-0.694071198
7.0704	-0.701701048
7.0713	-0.709032845
7.0722	-0.716119148
7.0731	-0.723025595
7.074	-0.729753132
7.0749	-0.736262986
7.0758	-0.742632626
7.0767	-0.748843718
7.0776	-0.754822128
7.0785	-0.760492919
7.0794	-0.765864456
7.0803	-0.770955575
7.0812	-0.775801454
7.0821	-0.780462096
7.083	-0.784939253
7.0839	-0.789233644
7.0848	-0.793419671
7.0857	-0.797368239
7.0866	-0.801196884
7.0875	-0.804863072
7.0884	-0.808364229
7.0893	-0.811667436
7.0902	-0.814719598
7.0911	-0.817607581
7.092	-0.820342289
7.0929	-0.823020754
7.0938	-0.825427777
7.0947	-0.82752586
7.0956	-0.829397778
7.0965	-0.831095059
7.0974	-0.832539132
7.0983	-0.833820444
7.0992	-0.834912031
7.1001	-0.835875944
7.101	-0.836584724
7.1019	-0.837017971
7.1028	-0.837196296
7.1037	-0.837110712
7.1046	-0.836772641
7.1055	-0.836221984
7.1064	-0.835465741
7.1073	-0.834447072
7.1082	-0.833186205
7.1091	-0.831730731
7.11	-0.830170934
7.1109	-0.828357626
7.1118	-0.826471071
7.1127	-0.824469046
7.1136	-0.822173233
7.1145	-0.819522942
7.1154	-0.816652867
7.1163	-0.813577559
7.1172	-0.810247739
7.1181	-0.806738762
7.119	-0.803183898
7.1199	-0.799417784
7.1208	-0.795383179
7.1217	-0.7911631
7.1226	-0.786715098
7.1235	-0.782088576
7.1244	-0.777189006
7.1253	-0.772087223
7.1262	-0.766792857
7.1271	-0.761272952
7.128	-0.755448522
7.1289	-0.749377497
7.1298	-0.743343626
7.1307	-0.737253714
7.1316	-0.730953922
7.1325	-0.724091565
7.1334	-0.717258163
7.1343	-0.710115358
7.1352	-0.702758681
7.1361	-0.695194907
7.137	-0.687515004
7.1379	-0.679851202
7.1388	-0.672063444
7.1397	-0.664186871
7.1406	-0.656119748
7.1415	-0.647770429
7.1424	-0.639201636
7.1433	-0.630482712
7.1442	-0.621619013
7.1451	-0.612580629
7.146	-0.603405014
7.1469	-0.594072077
7.1478	-0.584601488
7.1487	-0.574799288
7.1496	-0.56489011
7.1505	-0.554988016
7.1514	-0.545003484
7.1523	-0.534855822
7.1532	-0.524584148
7.1541	-0.514258049
7.155	-0.50389201
7.1559	-0.493384525
7.1568	-0.482593575
7.1577	-0.471594412
7.1586	-0.460379944
7.1595	-0.449181947
7.1604	-0.438086919
7.1613	-0.426896814
7.1622	-0.41545629
7.1631	-0.403861746
7.164	-0.392143459
7.1649	-0.380322276
7.1658	-0.368364248
7.1667	-0.356157424
7.1676	-0.343899312
7.1685	-0.33174138
7.1694	-0.319542211
7.1703	-0.30732038
7.1712	-0.295121711
7.1721	-0.28291286
7.173	-0.270629248
7.1739	-0.258343966
7.1748	-0.245863703
7.1757	-0.233161082
7.1766	-0.220455714
7.1775	-0.207798683
7.1784	-0.195003101
7.1793	-0.182043204
7.1802	-0.168954532
7.1811	-0.155960036
7.182	-0.142972086
7.1829	-0.1298812
7.1838	-0.116800519
7.1847	-0.103714296
7.1856	-0.09059194
7.1865	-0.077441077
7.1874	-0.064121498
7.1883	-0.050714743
7.1892	-0.037287677
7.1901	-0.023885365
7.191	-0.01050417
7.1919	0.00284969
7.1928	0.016237492
7.1937	0.029605718
7.1946	0.042822508
7.1955	0.055994594
7.1964	0.069161473
7.1973	0.082295333
7.1982	0.095391228
7.1991	0.108429582
7.2	0.121406698
7.2009	0.134236529
7.2018	0.147047474
7.2027	0.159725978
7.2036	0.172296378
7.2045	0.184886278
7.2054	0.197450932
7.2063	0.209931363
7.2072	0.22250417
7.2081	0.234936171
7.209	0.247231721
7.2099	0.259349193
7.2108	0.271294766
7.2117	0.283209247
7.2126	0.295123663
7.2135	0.30701241
7.2144	0.318759523
7.2153	0.330570133
7.2162	0.342348738
7.2171	0.353965572
7.218	0.365370056
7.2189	0.376757731
7.2198	0.388120962
7.2207	0.399518563
7.2216	0.411088712
7.2225	0.422434997
7.2234	0.433786217
7.2243	0.444713064
7.2252	0.455215979
7.2261	0.465598841
7.227	0.475919386
7.2279	0.486239491
7.2288	0.496487601
7.2297	0.506675131
7.2306	0.516797711
7.2315	0.526750288
7.2324	0.53654576
7.2333	0.546202873
7.2342	0.55566275
7.2351	0.56489274
7.236	0.574088926
7.2369	0.58313088
7.2378	0.591935069
7.2387	0.600612003
7.2396	0.609037663
7.2405	0.617259747
7.2414	0.625113361
7.2423	0.632820939
7.2432	0.64041348
7.2441	0.647746336
7.245	0.654796525
7.2459	0.661649298
7.2468	0.668334079
7.2477	0.674819165
7.2486	0.681119393
7.2495	0.687144323
7.2504	0.693312973
7.2513	0.69933189
7.2522	0.705231178
7.2531	0.710941415
7.254	0.716367717
7.2549	0.721505723
7.2558	0.7264123
7.2567	0.731132539
7.2576	0.735433431
7.2585	0.739411177
7.2594	0.743026155
7.2603	0.74616974
7.2612	0.749138603
7.2621	0.751952537
7.263	0.754570352
7.2639	0.757134348
7.2648	0.759368376
7.2657	0.761397178
7.2666	0.763346084
7.2675	0.765393093
7.2684	0.767187848
7.2693	0.768648269
7.2702	0.769725853
7.2711	0.770515174
7.272	0.77102825
7.2729	0.771354789
7.2738	0.771471594
7.2747	0.77138477
7.2756	0.771219334
7.2765	0.770864002
7.2774	0.770275459
7.2783	0.769545572
7.2792	0.768775124
7.2801	0.767798651
7.281	0.766649583
7.2819	0.765337794
7.2828	0.76374124
7.2837	0.761865859
7.2846	0.759932503
7.2855	0.757752663
7.2864	0.755460848
7.2873	0.753001567
7.2882	0.75034656
7.2891	0.74743311
7.29	0.744454102
7.2909	0.74154668
7.2918	0.738428001
7.2927	0.735025775
7.2936	0.731321303
7.2945	0.727380564
7.2954	0.723222939
7.2963	0.718904934
7.2972	0.714357403
7.2981	0.709580677
7.299	0.704678148
7.2999	0.699739422
7.3008	0.694583482
7.3017	0.689067774
7.3026	0.683214087
7.3035	0.676931173
7.3044	0.670375706
7.3053	0.663580537
7.3062	0.656661979
7.3071	0.649562389
7.308	0.642334965
7.3089	0.635004998
7.3098	0.627475929
7.3107	0.619710599
7.3116	0.611845366
7.3125	0.603963984
7.3134	0.595955075
7.3143	0.587939512
7.3152	0.579846776
7.3161	0.57162773
7.317	0.563206499
7.3179	0.554645566
7.3188	0.545855065
7.3197	0.53694939
7.3206	0.527973834
7.3215	0.518971271
7.3224	0.509769852
7.3233	0.500388092
7.3242	0.490640838
7.3251	0.48065724
7.326	0.470453217
7.3269	0.46005554
7.3278	0.449516277
7.3287	0.438931552
7.3296	0.428350246
7.3305	0.417675702
7.3314	0.406870487
7.3323	0.395985648
7.3332	0.384930467
7.3341	0.373765742
7.335	0.362584748
7.3359	0.351245133
7.3368	0.339797961
7.3377	0.328268907
7.3386	0.31664555
7.3395	0.304948859
7.3404	0.293122488
7.3413	0.281082706
7.3422	0.268860238
7.3431	0.256491892
7.344	0.24412949
7.3449	0.231741032
7.3458	0.219318148
7.3467	0.206750889
7.3476	0.194068703
7.3485	0.181311376
7.3494	0.168451766
7.3503	0.15557757
7.3512	0.142755351
7.3521	0.12991573
7.353	0.117230909
7.3539	0.104483671
7.3548	0.091532418
7.3557	0.078487633
7.3566	0.065391194
7.3575	0.052380921
7.3584	0.039536412
7.3593	0.026747757
7.3602	0.013989916
7.3611	0.001243656
7.362	-0.011421057
7.3629	-0.024158676
7.3638	-0.036859677
7.3647	-0.049467363
7.3656	-0.062130914
7.3665	-0.074842828
7.3674	-0.087537721
7.3683	-0.100160709
7.3692	-0.112790043
7.3701	-0.125453795
7.371	-0.138285704
7.3719	-0.151147312
7.3728	-0.16406774
7.3737	-0.177040083
7.3746	-0.18992606
7.3755	-0.202839333
7.3764	-0.215683832
7.3773	-0.228459055
7.3782	-0.241228522
7.3791	-0.253830575
7.38	-0.266441353
7.3809	-0.279065976
7.3818	-0.291629955
7.3827	-0.304160736
7.3836	-0.316678189
7.3845	-0.32896595
7.3854	-0.341257953
7.3863	-0.353469176
7.3872	-0.365690631
7.3881	-0.377751069
7.389	-0.389723959
7.3899	-0.401565897
7.3908	-0.413375329
7.3917	-0.425061732
7.3926	-0.436643279
7.3935	-0.448060739
7.3944	-0.459113934
7.3953	-0.470248499
7.3962	-0.481448173
7.3971	-0.492501515
7.398	-0.503152849
7.3989	-0.513814155
7.3998	-0.524527757
7.4007	-0.535045894
7.4016	-0.545199734
7.4025	-0.555326092
7.4034	-0.565420348
7.4043	-0.575211231
7.4052	-0.584879678
7.4061	-0.594474196
7.407	-0.603815598
7.4079	-0.61299578
7.4088	-0.622061772
7.4097	-0.631033328
7.4106	-0.639793596
7.4115	-0.648240697
7.4124	-0.656571336
7.4133	-0.664684887
7.4142	-0.672672881
7.4151	-0.680524864
7.416	-0.688360837
7.4169	-0.696120056
7.4178	-0.703684869
7.4187	-0.710935298
7.4196	-0.717983173
7.4205	-0.724835005
7.4214	-0.731503268
7.4223	-0.737962302
7.4232	-0.744312032
7.4241	-0.750459804
7.425	-0.756361773
7.4259	-0.76194513
7.4268	-0.767277302
7.4277	-0.772309719
7.4286	-0.777072708
7.4295	-0.781675894
7.4304	-0.786094932
7.4313	-0.790364978
7.4322	-0.79450186
7.4331	-0.798387449
7.434	-0.80219317
7.4349	-0.805816351
7.4358	-0.809263687
7.4367	-0.81250843
7.4376	-0.815506354
7.4385	-0.818334736
7.4394	-0.821084522
7.4403	-0.823686674
7.4412	-0.826023834
7.4421	-0.828049927
7.443	-0.829874854
7.4439	-0.831513667
7.4448	-0.832895045
7.4457	-0.834133767
7.4466	-0.835193956
7.4475	-0.836101041
7.4484	-0.83673803
7.4493	-0.837097143
7.4502	-0.837197455
7.4511	-0.837052968
7.452	-0.836647356
7.4529	-0.83604791
7.4538	-0.835228959
7.4547	-0.834147021
7.4556	-0.832826932
7.4565	-0.831344777
7.4574	-0.829710696
7.4583	-0.827879517
7.4592	-0.825957462
7.4601	-0.823922249
7.461	-0.821519363
7.4619	-0.818791279
7.4628	-0.815870858
7.4637	-0.812728683
7.4646	-0.809340713
7.4655	-0.805807955
7.4664	-0.80222131
7.4673	-0.798381027
7.4682	-0.794293053
7.4691	-0.790014368
7.47	-0.78552418
7.4709	-0.78081789
7.4718	-0.775870434
7.4727	-0.770723341
7.4736	-0.765359725
7.4745	-0.759766068
7.4754	-0.753857105
7.4763	-0.747760821
7.4772	-0.741751835
7.4781	-0.735622333
7.479	-0.729183794
7.4799	-0.722280104
7.4808	-0.715390944
7.4817	-0.708221028
7.4826	-0.700783449
7.4835	-0.693176928
7.4844	-0.685489589
7.4853	-0.677806413
7.4862	-0.669999556
7.4871	-0.662075155
7.488	-0.653928507
7.4889	-0.645542512
7.4898	-0.636899821
7.4907	-0.628166344
7.4916	-0.61924916
7.4925	-0.610164007
7.4934	-0.600951091
7.4943	-0.591577004
7.4952	-0.582068322
7.4961	-0.572184055
7.497	-0.562261807
7.4979	-0.552357433
7.4988	-0.542324325
7.4997	-0.532149759
7.5006	-0.521854835
7.5015	-0.51151881
7.5024	-0.50113843
7.5033	-0.490538056
7.5042	-0.479693319
7.5051	-0.468645948
7.506	-0.457394445
7.5069	-0.44624553
7.5078	-0.435146988
7.5087	-0.423920094
7.5096	-0.41239695
7.5105	-0.400777484
7.5114	-0.389025421
7.5123	-0.37716919
7.5132	-0.365155219
7.5141	-0.352895173
7.515	-0.340658086
7.5159	-0.328542741
7.5168	-0.316314765
7.5177	-0.304085262
7.5186	-0.291891205
7.5195	-0.279664142
7.5204	-0.267368125
7.5213	-0.25506734
7.5222	-0.242526321
7.5231	-0.229786171
7.524	-0.21710346
7.5249	-0.204428962
7.5258	-0.191582007
7.5267	-0.17858149
7.5276	-0.165492281
7.5285	-0.152521598
7.5294	-0.13951528
7.5303	-0.126402865
7.5312	-0.113338761
7.5321	-0.100239296
7.533	-0.087104861
7.5339	-0.073946954
7.5348	-0.060567663
7.5357	-0.04715191
7.5366	-0.03373702
7.5375	-0.020339429
7.5384	-0.006960734
7.5393	0.006392717
7.5402	0.019790718
7.5411	0.033129898
7.542	0.04631472
7.5429	0.059483549
7.5438	0.072651611
7.5447	0.085769261
7.5456	0.098853235
7.5465	0.111883462
7.5474	0.124822114
7.5483	0.137623246
7.5492	0.150434741
7.5501	0.163069262
7.551	0.175622191
7.5519	0.188231793
7.5528	0.200762136
7.5537	0.213268765
7.5546	0.22582507
7.5555	0.238202588
7.5564	0.250470111
7.5573	0.262518367
7.5582	0.274464367
7.5591	0.286357731
7.56	0.298289624
7.5609	0.310130868
7.5618	0.321878633
7.5627	0.333704722
7.5636	0.345445229
7.5645	0.357003595
7.5654	0.368384064
7.5663	0.379777178
7.5672	0.391127959
7.5681	0.402548003
7.569	0.414139924
7.5699	0.42545961
7.5708	0.436758442
7.5717	0.447521984
7.5726	0.457970455
7.5735	0.468353637
7.5744	0.478655984
7.5753	0.488968834
7.5762	0.49918861
7.5771	0.509372247
7.578	0.519452033
7.5789	0.52937502
7.5798	0.539114354
7.5807	0.548737283
7.5816	0.558123905
7.5825	0.567345945
7.5834	0.57651555
7.5843	0.585489537
7.5852	0.594249236
7.5861	0.602880501
7.587	0.611239975
7.5879	0.619370554
7.5888	0.627168158
7.5897	0.634852868
7.5906	0.642400314
7.5915	0.649650408
7.5924	0.656621954
7.5933	0.663455441
7.5942	0.670072956
7.5951	0.6765149
7.596	0.682761537
7.5969	0.688800409
7.5978	0.694928165
7.5987	0.700907321
7.5996	0.706771129
7.6005	0.712425532
7.6014	0.71775356
7.6023	0.722821631
7.6032	0.727690941
7.6041	0.73230494
7.605	0.736531875
7.6059	0.74042367
7.6068	0.743888248
7.6077	0.746974399
7.6086	0.749908463
7.6095	0.752669865
7.6104	0.755261985
7.6113	0.757754977
7.6122	0.759925005
7.6131	0.761926092
7.614	0.763915931
7.6149	0.765898291
7.6158	0.767621188
7.6167	0.768957988
7.6176	0.769984913
7.6185	0.770669743
7.6194	0.771138041
7.6203	0.77141434
7.6212	0.771465015
7.6221	0.771356042
7.623	0.771161846
7.6239	0.770732121
7.6248	0.770090462
7.6257	0.769355877
7.6266	0.76854919
7.6275	0.767517127
7.6284	0.766314767
7.6293	0.764962495
7.6302	0.763264817
7.6311	0.76136585
7.632	0.759395671
7.6329	0.757162531
7.6338	0.754835173
7.6347	0.752322819
7.6356	0.749599218
7.6365	0.746615668
7.6374	0.743693694
7.6383	0.740747714
7.6392	0.737563831
7.6401	0.734082593
7.641	0.730294711
7.6419	0.726314189
7.6428	0.722127831
7.6437	0.717702648
7.6446	0.713131213
7.6455	0.708275758
7.6464	0.703386579
7.6473	0.698406993
7.6482	0.693166525
7.6491	0.687560024
7.65	0.681577695
7.6509	0.675231731
7.6518	0.668593769
7.6527	0.661776123
7.6536	0.654809845
7.6545	0.647656057
7.6554	0.640406149
7.6563	0.633040461
7.6572	0.625441989
7.6581	0.617630482
7.659	0.609772437
7.6599	0.601855421
7.6608	0.593827216
7.6617	0.585817236
7.6626	0.577691098
7.6635	0.569407473
7.6644	0.56096765
7.6653	0.552343125
7.6662	0.543501314
7.6671	0.53458362
7.668	0.52559806
7.6689	0.516567657
7.6698	0.507309338
7.6707	0.4978474
7.6716	0.488013447
7.6725	0.477987345
7.6734	0.467710548
7.6743	0.457269059
7.6752	0.446715492
7.6761	0.436134804
7.677	0.425534956
7.6779	0.414824822
7.6788	0.404009145
7.6797	0.393065712
7.6806	0.381986904
7.6815	0.370817473
7.6824	0.359591914
7.6833	0.348228256
7.6842	0.336762162
7.6851	0.32519636
7.686	0.313552256
7.6869	0.301824307
7.6878	0.289943571
7.6887	0.277868137
7.6896	0.265594677
7.6905	0.253214403
7.6914	0.240866161
7.6923	0.228430383
7.6932	0.216031661
7.6941	0.20340258
7.695	0.190698563
7.6959	0.17791405
7.6968	0.165051099
7.6977	0.152188259
7.6986	0.139337462
7.6995	0.126545802
7.7004	0.113861284
7.7013	0.101083067
7.7022	0.088096683
7.7031	0.075013892
7.704	0.061937271
7.7049	0.048961882
7.7058	0.036147838
7.7067	0.023360274
7.7076	0.01060256
7.7085	-0.002130454
7.7094	-0.014796129
7.7103	-0.027518768
7.7112	-0.040197807
7.7121	-0.052815633
7.713	-0.065496745
7.7139	-0.078206364
7.7148	-0.090887176
7.7157	-0.103522547
7.7166	-0.116138609
7.7175	-0.12885865
7.7184	-0.141701675
7.7193	-0.15454973
7.7202	-0.167518016
7.7211	-0.180459377
7.722	-0.193341297
7.7229	-0.206255427
7.7238	-0.219070284
7.7247	-0.231842142
7.7256	-0.244580452
7.7265	-0.257167906
7.7274	-0.269785096
7.7283	-0.28240185
7.7292	-0.294957081
7.7301	-0.307497171
7.731	-0.319970638
7.7319	-0.332227681
7.7328	-0.344506886
7.7337	-0.35671761
7.7346	-0.368899674
7.7355	-0.380936306
7.7364	-0.392872229
7.7373	-0.404699014
7.7382	-0.416485179
7.7391	-0.428135607
7.74	-0.439693113
7.7409	-0.451007717
7.7418	-0.462026935
7.7427	-0.473222785
7.7436	-0.484425111
7.7445	-0.495356389
7.7454	-0.505967283
7.7463	-0.516668599
7.7472	-0.52735377
7.7481	-0.537772202
7.749	-0.547873736
7.7499	-0.55801501
7.7508	-0.568044837
7.7517	-0.577780722
7.7526	-0.587432758
7.7535	-0.596978886
7.7544	-0.606254803
7.7553	-0.615420288
7.7562	-0.624452581
7.7571	-0.633387731
7.758	-0.642075745
7.7589	-0.650459794
7.7598	-0.658746066
7.7607	-0.666812949
7.7616	-0.674759047
7.7625	-0.682613676
7.7634	-0.690434747
7.7643	-0.698149274
7.7652	-0.705639945
7.7661	-0.712817483
7.767	-0.71981743
7.7679	-0.726626526
7.7688	-0.733240182
7.7697	-0.739662706
7.7706	-0.745970443
7.7715	-0.752052581
7.7724	-0.757883351
7.7733	-0.763377481
7.7742	-0.768644414
7.7751	-0.773613232
7.776	-0.778311147
7.7769	-0.782875267
7.7778	-0.787240028
7.7787	-0.791478609
7.7796	-0.795567396
7.7805	-0.799417422
7.7814	-0.803158345
7.7823	-0.806753698
7.7832	-0.810143207
7.7841	-0.813323477
7.785	-0.816288881
7.7859	-0.819059676
7.7868	-0.821802375
7.7877	-0.824340014
7.7886	-0.826580724
7.7895	-0.828548383
7.7904	-0.83033401
7.7913	-0.831906342
7.7922	-0.833255943
7.7931	-0.834421254
7.794	-0.835455328
7.7949	-0.83629623
7.7958	-0.836864576
7.7967	-0.837157615
7.7976	-0.837202281
7.7985	-0.83697258
7.7994	-0.836517939
7.8003	-0.835860094
7.8012	-0.834975221
7.8021	-0.83381955
7.803	-0.832443863
7.8039	-0.830943651
7.8048	-0.829233358
7.8057	-0.827386801
7.8066	-0.825437937
7.8075	-0.823326702
7.8084	-0.820831263
7.8093	-0.818042359
7.8102	-0.81507159
7.8111	-0.811855356
7.812	-0.80843188
7.8129	-0.804879042
7.8138	-0.801244348
7.8147	-0.79731612
7.8156	-0.793175616
7.8165	-0.788837378
7.8174	-0.784309164
7.8183	-0.779526349
7.8192	-0.77452255
7.8201	-0.769330504
7.821	-0.763894358
7.8219	-0.758234837
7.8228	-0.752254491
7.8237	-0.746151743
7.8246	-0.740139074
7.8255	-0.733971782
7.8264	-0.727360117
7.8273	-0.720477032
7.8282	-0.713497063
7.8291	-0.706266771
7.83	-0.698783446
7.8309	-0.691143096
7.8318	-0.683471319
7.8327	-0.675747316
7.8336	-0.667917774
7.8345	-0.659942054
7.8354	-0.651723174
7.8363	-0.643274095
7.8372	-0.634590604
7.8381	-0.625820523
7.839	-0.616861668
7.8399	-0.607741722
7.8408	-0.598482067
7.8417	-0.589071957
7.8426	-0.579483442
7.8435	-0.569566098
7.8444	-0.55964406
7.8453	-0.549719392
7.8462	-0.539644741
7.8471	-0.529430398
7.848	-0.519124072
7.8489	-0.508780176
7.8498	-0.498374493
7.8507	-0.487684355
7.8516	-0.476783179
7.8525	-0.465683014
7.8534	-0.454426351
7.8543	-0.443303555
7.8552	-0.432183165
7.8561	-0.42087099
7.857	-0.409329084
7.8579	-0.397674918
7.8588	-0.385897482
7.8597	-0.374014318
7.8606	-0.361924013
7.8615	-0.349644514
7.8624	-0.337411485
7.8633	-0.32531068
7.8642	-0.313078383
7.8651	-0.300865011
7.866	-0.28866497
7.8669	-0.276416635
7.8678	-0.26411593
7.8687	-0.25176211
7.8696	-0.239168724
7.8705	-0.226421815
7.8714	-0.21374395
7.8723	-0.201041734
7.8732	-0.188152312
7.8741	-0.175107749
7.875	-0.162056298
7.8759	-0.149083762
7.8768	-0.136046466
7.8777	-0.122939996
7.8786	-0.109873735
7.8795	-0.096763824
7.8804	-0.083612337
7.8813	-0.07040958
7.8822	-0.057018341
7.8831	-0.04358824
7.884	-0.030186263
7.8849	-0.016794701
7.8858	-0.003417036
7.8867	0.009944731
7.8876	0.023336481
7.8885	0.036642033
7.8894	0.04980508
7.8903	0.062969706
7.8912	0.076137752
7.8921	0.089243143
7.893	0.102310282
7.8939	0.115328197
7.8948	0.128229291
7.8957	0.141016666
7.8966	0.153793015
7.8975	0.16640697
7.8984	0.178963834
7.8993	0.191577662
7.9002	0.20406642
7.9011	0.216611312
7.902	0.229133106
7.9029	0.241466566
7.9038	0.253701028
7.9047	0.265681828
7.9056	0.277627328
7.9065	0.289509022
7.9074	0.301447631
7.9083	0.313258457
7.9092	0.325016066
7.9101	0.336829662
7.911	0.348527978
7.9119	0.360030278
7.9128	0.371398955
7.9137	0.382789751
7.9146	0.394155638
7.9155	0.405622104
7.9164	0.417133466
7.9173	0.428485999
7.9182	0.439668233
7.9191	0.450318105
7.92	0.460721731
7.9209	0.47109507
7.9218	0.481394424
7.9227	0.491691576
7.9236	0.501894013
7.9245	0.512063973
7.9254	0.522096351
7.9263	0.531977477
7.9272	0.54168092
7.9281	0.551256377
7.929	0.560574653
7.9299	0.569782033
7.9308	0.578916929
7.9317	0.587836741
7.9326	0.596562211
7.9335	0.605127841
7.9344	0.613440509
7.9353	0.621467752
7.9362	0.629222901
7.9371	0.636874152
7.938	0.644359798
7.9389	0.651543782
7.9398	0.658440247
7.9407	0.665245084
7.9416	0.671798259
7.9425	0.678192779
7.9434	0.684366916
7.9443	0.690437571
7.9452	0.696527913
7.9461	0.702473796
7.947	0.708285912
7.9479	0.713873161
7.9488	0.719120189
7.9497	0.72412219
7.9506	0.728953025
7.9515	0.733447564
7.9524	0.737603973
7.9533	0.741397262
7.9542	0.744725387
7.9551	0.747767511
7.956	0.750665081
7.9569	0.753374298
7.9578	0.755957039
7.9587	0.758360812
7.9596	0.760460277
7.9605	0.762442936
7.9614	0.76446835
7.9623	0.766388486
7.9632	0.768038628
7.9641	0.769250288
7.965	0.7702105
7.9659	0.77081817
7.9668	0.77123074
7.9677	0.771459664
7.9686	0.771445725
7.9695	0.771324038
7.9704	0.771079865
7.9713	0.770587423
7.9722	0.769887649
7.9731	0.769163262
7.974	0.768303807
7.9749	0.767222964
7.9758	0.765980685
7.9767	0.764551823
7.9776	0.76277824
7.9785	0.760869952
7.9794	0.758821955
7.9803	0.756554178
7.9812	0.754194528
7.9821	0.751631568
7.983	0.748842778
7.9839	0.745831607
7.9848	0.742933607
7.9857	0.739937184
7.9866	0.73667287
7.9875	0.733107978
7.9884	0.729252969
7.9893	0.725224185
7.9902	0.721004447
7.9911	0.716504476
7.992	0.711888457
7.9929	0.706987896
7.9938	0.702083007
7.9947	0.697051302
7.9956	0.69170483
7.9965	0.686027038
7.9974	0.679916118
7.9983	0.673513943
7.9992	0.666791199
8.0001	0.659939564
8.001	0.652924135
8.0019	0.645747673
8.0028	0.638466178
8.0037	0.631049438
8.0046	0.623388151
8.0055	0.615508358
8.0064	0.607688231
8.0073	0.599742626
8.0082	0.591707119
8.0091	0.583682252
8.01	0.575527974
8.0109	0.567179089
8.0118	0.558700497
8.0127	0.550016411
8.0136	0.541140011
8.0145	0.532202052
8.0154	0.523211846
8.0163	0.514134836
8.0172	0.504831813
8.0181	0.495275986
8.019	0.485377432
8.0199	0.47530167
8.0208	0.464958717
8.0217	0.454471276
8.0226	0.443903952
8.0235	0.433334194
8.0244	0.422705129
8.0253	0.411956711
8.0262	0.401127184
8.0271	0.390140403
8.028	0.379029575
8.0289	0.367866686
8.0298	0.356586856
8.0307	0.345200857
8.0316	0.333704532
8.0325	0.322120533
8.0334	0.31045823
8.0343	0.298691728
8.0352	0.286756335
8.0361	0.274626701
8.037	0.262312992
8.0379	0.249938148
8.0388	0.237590156
8.0397	0.225122675
8.0406	0.21268934
8.0415	0.200041813
8.0424	0.187308779
8.0433	0.174504668
8.0442	0.161634665
8.0451	0.148794056
8.046	0.135929648
8.0469	0.123192937
8.0478	0.110492406
8.0487	0.097639906
8.0496	0.084640035
8.0505	0.07154281
8.0514	0.058488685
8.0523	0.045562175
8.0532	0.032750702
8.0541	0.019987248
8.055	0.00722133
8.0559	-0.005479408
8.0568	-0.018177178
8.0577	-0.030894111
8.0586	-0.043548071
8.0595	-0.056174765
8.0604	-0.068870765
8.0613	-0.081566464
8.0622	-0.094234124
8.0631	-0.106869468
8.064	-0.119490883
8.0649	-0.132258359
8.0658	-0.145109671
8.0667	-0.157974931
8.0676	-0.170956371
8.0685	-0.183880594
8.0694	-0.196770916
8.0703	-0.209665085
8.0712	-0.222457596
8.0721	-0.235229267
8.073	-0.247919576
8.0739	-0.260524162
8.0748	-0.273134242
8.0757	-0.285731633
8.0766	-0.29827863
8.0775	-0.310822336
8.0784	-0.323233175
8.0793	-0.335488177
8.0802	-0.347748948
8.0811	-0.359966461
8.082	-0.372103943
8.0829	-0.38412104
8.0838	-0.396014589
8.0847	-0.40783913
8.0856	-0.41958714
8.0865	-0.431205163
8.0874	-0.44273178
8.0883	-0.45394106
8.0892	-0.464982346
8.0901	-0.476186046
8.091	-0.487360682
8.0919	-0.498189298
8.0928	-0.508801188
8.0937	-0.519517612
8.0946	-0.530154581
8.0955	-0.540489011
8.0964	-0.550559787
8.0973	-0.560702769
8.0982	-0.570639974
8.0991	-0.580348023
8.1	-0.58998356

==> data/HFPredicLF_drag_DataData.txt <==
1.023745818956579123e+00 3.244109884083319351e+00
1.047491637747299809e+00 3.244471303710456667e+00
1.071237459844181172e+00 3.245550746721203250e+00
1.094983278634902080e+00 3.245162113602682474e+00
1.118729090813301186e+00 3.245275783438882122e+00
1.142474916216343450e+00 3.245979359210492632e+00
1.166220741619385715e+00 3.246800426937879180e+00
1.189966553797784821e+00 3.246767174497565023e+00
1.213712379200827307e+00 3.247592140786919934e+00
1.237458191379226413e+00 3.249022072162815356e+00
1.261204016782268678e+00 3.250198214798842855e+00
1.284949842185310942e+00 3.252545989969797713e+00
1.308695641139066890e+00 3.253620693552269572e+00
1.332441466542109154e+00 3.254240794232332590e+00
1.356187291945151419e+00 3.255992395191771749e+00
1.379933117348193905e+00 3.257143617608161623e+00
1.403678942751236169e+00 3.260501043886399053e+00
1.427424741704992117e+00 3.263902042327806896e+00
1.451170567108034382e+00 3.266343382985990029e+00
1.474916366061790551e+00 3.269370195920875410e+00
1.498662217914119132e+00 3.271946992496843620e+00
1.522408016867875080e+00 3.272819505953727948e+00
1.546153868720203661e+00 3.274399493744189815e+00
1.569899667673959609e+00 3.279190826402682113e+00
1.593645466627715557e+00 3.285966832872378340e+00
1.617391318480044138e+00 3.293765944310266036e+00
1.641137117433800308e+00 3.300036743014363338e+00
1.664882969286128889e+00 3.303275377816168756e+00
1.688628768239884836e+00 3.304412840602083623e+00
1.712374567193641006e+00 3.305108237037800656e+00
1.736120419045969587e+00 3.311574804706597153e+00
1.759866217999725535e+00 3.321758689432938283e+00
1.783612016953481483e+00 3.333142337494289009e+00
1.807357868805810064e+00 3.340533781658165058e+00
1.831103667759566012e+00 3.342240052279429108e+00
1.854849519611894593e+00 3.340304454483585594e+00
1.878595318565650540e+00 3.340046767181749310e+00
1.902341117519406710e+00 3.346305640872768716e+00
1.926086969371735291e+00 3.361348815543669488e+00
1.949832821224063872e+00 3.377798300891484029e+00
1.973578567279247409e+00 3.381553839144791684e+00
1.997324419131575990e+00 3.380249961272523418e+00
2.021070270983904571e+00 3.372856147394509563e+00
2.044816017039087885e+00 3.371241989855035204e+00
2.068561868891416466e+00 3.381165817565403131e+00
2.092307720743745048e+00 3.397038086414800429e+00
2.116053466798928362e+00 3.411842607939355343e+00
2.139799318651257387e+00 3.416778722487399111e+00
2.163545170503585524e+00 3.406533836732619669e+00
2.187291022355914549e+00 3.396058630052170901e+00
2.211036768411097420e+00 3.395644923829229000e+00
2.234782620263426445e+00 3.406357025481018930e+00
2.258528472115755026e+00 3.428309292825263199e+00
2.282274218170938340e+00 3.442664944626774748e+00
2.306020070023266921e+00 3.439238567311380113e+00
2.329765921875595502e+00 3.427011759671491742e+00
2.353511667930778817e+00 3.413438342862471941e+00
2.377257519783107398e+00 3.411709292408533045e+00
2.401003371635436423e+00 3.427019939007385219e+00
2.424749117690619293e+00 3.448202507911348746e+00
2.448494969542948319e+00 3.458623211166639511e+00
2.472240821395276456e+00 3.452913040961997915e+00
2.495986673247605481e+00 3.434182973305380138e+00
2.519732419302788795e+00 3.424491454022861703e+00
2.543478271155117376e+00 3.427622075725439643e+00
2.567224123007445957e+00 3.443829009364940852e+00
2.590969869062629272e+00 3.467979759889488811e+00
2.614715720914957853e+00 3.475697460180400711e+00
2.638461572767286434e+00 3.464532666685991025e+00
2.662207318822470192e+00 3.443031562336535956e+00
2.685953170674798329e+00 3.429661711616151187e+00
2.709699022527127354e+00 3.434242139716421782e+00
2.733444768582310225e+00 3.456933757871511581e+00
2.757190620434639250e+00 3.476005523018252497e+00
2.780936472286967831e+00 3.479909588838296486e+00
2.804682218342151145e+00 3.463141109390641681e+00
2.828428175991624993e+00 3.443200270694634746e+00
2.852173922046808308e+00 3.436227195739583351e+00
2.875919668101992066e+00 3.446027645430027153e+00
2.899665625751465470e+00 3.469350754181517615e+00
2.923411371806649228e+00 3.489612192267586455e+00
2.947157117861832099e+00 3.488054296328275239e+00
2.970903075511306390e+00 3.468281248681669204e+00
2.994648821566489261e+00 3.446534076273890523e+00
3.018394567621673019e+00 3.439751801528089459e+00
3.042140525271146423e+00 3.452607194953499992e+00
3.065886271326330181e+00 3.478170065776718278e+00
3.089632017381513940e+00 3.492385522232169581e+00
3.113377975030987344e+00 3.486376768046225205e+00
3.137123721086171102e+00 3.463915700143980203e+00
3.160869467141353972e+00 3.446549211867412588e+00
3.184615424790828264e+00 3.446576043146838408e+00
3.208361170846011134e+00 3.462254071879367068e+00
3.232107128495485426e+00 3.487048238013394474e+00
3.255852874550668297e+00 3.499206629712866334e+00
3.279598620605852055e+00 3.487786671515540782e+00
3.303344578255325459e+00 3.464702903891920371e+00
3.327090324310509217e+00 3.446486529106361107e+00
3.350836070365692976e+00 3.446335555383096327e+00
3.374582028015166379e+00 3.466047449116480550e+00
3.398327774070350138e+00 3.490582016888883921e+00
3.422073520125533008e+00 3.498562143909905942e+00
3.445819477775007300e+00 3.482126494634957936e+00
3.469565223830190170e+00 3.460557280114652912e+00
3.493310969885373929e+00 3.448085703937096458e+00
3.517056927534847333e+00 3.454985776408240561e+00
3.540802673590031091e+00 3.477058134749572815e+00
3.564548419645213961e+00 3.499238123978175352e+00
3.588294377294688253e+00 3.502716176350241462e+00
3.612040123349872012e+00 3.484027158257873680e+00
3.635785869405054882e+00 3.458510152869571641e+00
3.659531827054529174e+00 3.446620685503490211e+00
3.683277573109712044e+00 3.455417064381232972e+00
3.707023319164895803e+00 3.479948115803625619e+00
3.730769276814369206e+00 3.496864358394101480e+00
3.754515022869552965e+00 3.495990316089386596e+00
3.778260768924735835e+00 3.473568233806820338e+00
3.802006726574210127e+00 3.453468777148395841e+00
3.825752472629392997e+00 3.448529528462299432e+00
3.849498430278867289e+00 3.463334890853161152e+00
3.873244176334051048e+00 3.487399108590501395e+00
3.896989922389233918e+00 3.503950262319046161e+00
3.920735880038708210e+00 3.498292608037383289e+00
3.944481626093891080e+00 3.474043093942983162e+00
3.968227372149074839e+00 3.452261216689451295e+00
3.991973329798548242e+00 3.448473266862135844e+00
4.015719075853732001e+00 3.465490107639860540e+00
4.039464821908914871e+00 3.491229407502721926e+00
4.063210779558389163e+00 3.503002223779334123e+00
4.086956525613572033e+00 3.492335376023327775e+00
4.110702271668755792e+00 3.467459875184716545e+00
4.134448229318230084e+00 3.452193794500124646e+00
4.158193975373412954e+00 3.456527466560547879e+00
4.181939721428596712e+00 3.474904523253095512e+00
4.205685679078070116e+00 3.501077098591129477e+00
4.229431425133253875e+00 3.507720324626744102e+00
4.253177171188436745e+00 3.492736851463625669e+00
4.276923128837911037e+00 3.464745635188783979e+00
4.300668874893093907e+00 3.448543211650382911e+00
4.324414620948277665e+00 3.452968920350203863e+00
4.348160578597751069e+00 3.475355304035927517e+00
4.371906324652934828e+00 3.497459921066484512e+00
4.395652070708118586e+00 3.499118338750653479e+00
4.419398028357591990e+00 3.480875973551975200e+00
4.443143774412775748e+00 3.459745079704683146e+00
4.466889732062249152e+00 3.449107968038981120e+00
4.490635478117432910e+00 3.460953481029934942e+00
4.514381224172615781e+00 3.485375602044402221e+00
4.538127181822090073e+00 3.504052083584559441e+00
4.561872927877272943e+00 3.503658175941023245e+00
4.585618885526747235e+00 3.481693754256526052e+00
4.609364419987640460e+00 3.457767285708716720e+00
4.633110377637113864e+00 3.448737604652034605e+00
4.656856335286587267e+00 3.460816725591493892e+00
4.680601869747480492e+00 3.486873490706364542e+00
4.704347827396954784e+00 3.501017320640955610e+00
4.728093785046428188e+00 3.494696375728016946e+00
4.751839319507321413e+00 3.471341849153609438e+00
4.775585277156794817e+00 3.452741351350629095e+00
4.799331234806269109e+00 3.452747925396300488e+00
4.823076769267161445e+00 3.470237944577574396e+00
4.846822726916635737e+00 3.494586986665742856e+00
4.870568684566109141e+00 3.506901932383060583e+00
4.894314219027002366e+00 3.495805172617109768e+00
4.918060176676476658e+00 3.472392702709925061e+00
4.941806134325950062e+00 3.451920665835200186e+00
4.965551668786843287e+00 3.451917608139539517e+00
4.989297626436316691e+00 3.471101437832258441e+00
5.013043584085790982e+00 3.495757472564797297e+00
5.036789118546684207e+00 3.502386250988413163e+00
5.060535076196157611e+00 3.488389190445553290e+00
5.084281033845631903e+00 3.464552771034962397e+00
5.108026568306524240e+00 3.452030513551823887e+00
5.131772525955998532e+00 3.457657514434484547e+00
5.155518483605471936e+00 3.480109562134529710e+00
5.179264018066365161e+00 3.502169995462784513e+00
5.203009975715838564e+00 3.504053994644348080e+00
5.226755933365312856e+00 3.485044071392351395e+00
5.250501467826206081e+00 3.460513478624307915e+00
5.274247425475679485e+00 3.447970581695457781e+00
5.297993383125153777e+00 3.456941554995446975e+00
5.321739340774627181e+00 3.482688499097460699e+00
5.345484875235520406e+00 3.497963294214686769e+00
5.369230832884993809e+00 3.497328975249799576e+00
5.392976790534468101e+00 3.475568425423503527e+00
5.416722324995360438e+00 3.455663896863472306e+00
5.440468282644834730e+00 3.450461686350524637e+00
5.464214240294308134e+00 3.465074261029956304e+00
5.487959774755201359e+00 3.488838442380554739e+00
5.511705732404674762e+00 3.505255745481536511e+00
5.535451690054149054e+00 3.499279097100033376e+00
5.559197224515042279e+00 3.476614004454804174e+00
5.582943182164515683e+00 3.453487276207145129e+00
5.606689139813989975e+00 3.449240136933930501e+00
5.630434674274882312e+00 3.466007240418537805e+00
5.654180631924356604e+00 3.490801559437347823e+00
5.677926589573830007e+00 3.503107714279640739e+00
5.701672124034723232e+00 3.491413098569560169e+00
5.725418081684196636e+00 3.469393638363163834e+00
5.749164039333670928e+00 3.452455151036753822e+00
5.772909573794564153e+00 3.453327664493637705e+00
5.796655531444037557e+00 3.475156095163609571e+00
5.820401489093511849e+00 3.498062439996497019e+00
5.844147023554404186e+00 3.505941510175921039e+00
5.867892981203878477e+00 3.491117113629569779e+00
5.891638938853351881e+00 3.465351670468805878e+00
5.915384473314245106e+00 3.448066364012040363e+00
5.939130430963718510e+00 3.453129755141975732e+00
5.962876388613192802e+00 3.476347296950767607e+00
5.986621923074085139e+00 3.497628017885451523e+00
6.010367880723559431e+00 3.501419789832342921e+00
6.034113838373032834e+00 3.483836587375797933e+00
6.057859372833926059e+00 3.459922120283458469e+00
6.081605330483400351e+00 3.450039112810165953e+00
6.105351288132873755e+00 3.460137687827563369e+00
6.129096822593766980e+00 3.486429207526812402e+00
6.152842780243240384e+00 3.503995821984395853e+00
6.176588737892714676e+00 3.501734656043040683e+00
6.200334272353607012e+00 3.482515280638261768e+00
6.224080230003081304e+00 3.457584741277751395e+00
6.247826187652554708e+00 3.448749453222721417e+00
6.271571722113447933e+00 3.461042077761713909e+00
6.295317679762922225e+00 3.485359396257398323e+00
6.319063637412395629e+00 3.499752428388365644e+00
6.342809171873288854e+00 3.495213661391477267e+00
6.366555129522762257e+00 3.473792057129209798e+00
6.390301087172236549e+00 3.455058090910624102e+00
6.414046621633128886e+00 3.449882023695578503e+00
6.437792579282603178e+00 3.469493472126497835e+00
6.461538536932076582e+00 3.493304283335927352e+00
6.485284071392969807e+00 3.507276958755889851e+00
6.509030029042443211e+00 3.496610569654233558e+00
6.532775986691917502e+00 3.471470119486590900e+00
6.556521944341390906e+00 3.451247590577809277e+00
6.580267478802284131e+00 3.451329001724785073e+00
6.604013436451758423e+00 3.471735909681928689e+00
6.627759394101231827e+00 3.496929869523639489e+00
6.651504928562125052e+00 3.502165638246467427e+00
6.675250886211598456e+00 3.488770790864053950e+00
6.698996843861072747e+00 3.464159857142515619e+00
6.722742378321965084e+00 3.449552786315273956e+00
6.746488335971439376e+00 3.455958811609981751e+00
6.770234293620912780e+00 3.479750817991095424e+00
6.793979828081806005e+00 3.501523598600035925e+00
6.817725785731280297e+00 3.505443335110342673e+00
6.841471743380753701e+00 3.487933364464880448e+00
6.865217277841646926e+00 3.460614535465905917e+00
6.888963235491120329e+00 3.447690573215295817e+00
6.912709193140594621e+00 3.457783797265286729e+00
6.936454727601486958e+00 3.480690294982957234e+00
6.960200685250961250e+00 3.499206859040040918e+00
6.983946642900434654e+00 3.498138194406499757e+00
7.007692177361327879e+00 3.477027710677745631e+00
7.031438135010801282e+00 3.456417160189574567e+00
7.055184092660275574e+00 3.448694261816039219e+00
7.078929627121168799e+00 3.462259575731557071e+00
7.102675584770642203e+00 3.490039428793828336e+00
7.126421542420116495e+00 3.505866673074616635e+00
7.150167076881008832e+00 3.501955268784986419e+00
7.173913034530483124e+00 3.475458271937314159e+00
7.197658992179956527e+00 3.453811927043958896e+00
7.221404526640849753e+00 3.449300985077585757e+00
7.245150484290323156e+00 3.465128764455114752e+00
7.268896441939797448e+00 3.489936766662007805e+00
7.292641976400690673e+00 3.501909479792462143e+00
7.316387934050164077e+00 3.491759994142308088e+00
7.340133891699637481e+00 3.469902438921164567e+00
7.363879426160530706e+00 3.452773686482244919e+00
7.387625383810004998e+00 3.454507782134024652e+00
7.411371341459478401e+00 3.475414011792619995e+00
7.435116875920371626e+00 3.498282135429744422e+00
7.458862833569845030e+00 3.506328385119437119e+00
7.482608791219319322e+00 3.491777270122792487e+00
7.506354325680211659e+00 3.469762090690321710e+00
7.530100283329685951e+00 3.450508316209355719e+00
7.553846240979159354e+00 3.456968768486830434e+00
7.577591775440052579e+00 3.475945668625687546e+00
7.601337733089526871e+00 3.496993775362955859e+00
7.625083690739000275e+00 3.499693797074065138e+00
7.648829225199893500e+00 3.480431613930031087e+00
7.672575182849366904e+00 3.458305134375497580e+00
7.696321140498841196e+00 3.449677922510202777e+00
7.720067098148314599e+00 3.460950805546231024e+00
7.743812632609207824e+00 3.484975196797585717e+00
7.767558590258681228e+00 3.505804984064655017e+00
7.791304547908155520e+00 3.502582249280287385e+00
7.815050082369048745e+00 3.481920176620227458e+00
7.838796040018522149e+00 3.460726064915143230e+00
7.862541997667995552e+00 3.451282066096387435e+00
7.886287532128888778e+00 3.466461384666597034e+00
7.910033489778363069e+00 3.490573990437773499e+00
7.933779447427836473e+00 3.500831259859980005e+00
7.957524981888729698e+00 3.494744457992287501e+00
7.981270939538203102e+00 3.473425362977057063e+00
8.005016897187676506e+00 3.452261904670974602e+00
8.028762431648569731e+00 3.452230104636099917e+00
8.052508389298044023e+00 3.469383624409873690e+00
8.076254346947516538e+00 3.494416290805463454e+00
8.100000304596990830e+00 3.506994504119199441e+00


==> data/HFPredicLF_drag_PhysicsData.txt <==
1.023745818956579123e+00 3.244109884083319351e+00
1.047491637747299809e+00 3.244471303710456667e+00
1.071237459844181172e+00 3.245550746721203250e+00
1.094983278634902080e+00 3.245162113602682474e+00
1.118729090813301186e+00 3.245275783438882122e+00
1.142474916216343450e+00 3.245979359210492632e+00
1.166220741619385715e+00 3.246800426937879180e+00
1.189966553797784821e+00 3.246767174497565023e+00
1.213712379200827307e+00 3.247592140786919934e+00
1.237458191379226413e+00 3.249022072162815356e+00
1.261204016782268678e+00 3.250198214798842855e+00
1.284949842185310942e+00 3.252545989969797713e+00
1.308695641139066890e+00 3.253620693552269572e+00
1.332441466542109154e+00 3.254240794232332590e+00
1.356187291945151419e+00 3.255992395191771749e+00
1.379933117348193905e+00 3.257143617608161623e+00
1.403678942751236169e+00 3.260501043886399053e+00
1.427424741704992117e+00 3.263902042327806896e+00
1.451170567108034382e+00 3.266343382985990029e+00
1.474916366061790551e+00 3.269370195920875410e+00
1.498662217914119132e+00 3.271946992496843620e+00
1.522408016867875080e+00 3.272819505953727948e+00
1.546153868720203661e+00 3.274399493744189815e+00
1.569899667673959609e+00 3.279190826402682113e+00
1.593645466627715557e+00 3.285966832872378340e+00
1.617391318480044138e+00 3.293765944310266036e+00
1.641137117433800308e+00 3.300036743014363338e+00
1.664882969286128889e+00 3.303275377816168756e+00
1.688628768239884836e+00 3.304412840602083623e+00
1.712374567193641006e+00 3.305108237037800656e+00
1.736120419045969587e+00 3.311574804706597153e+00
1.759866217999725535e+00 3.321758689432938283e+00
1.783612016953481483e+00 3.333142337494289009e+00
1.807357868805810064e+00 3.340533781658165058e+00
1.831103667759566012e+00 3.342240052279429108e+00
1.854849519611894593e+00 3.340304454483585594e+00
1.878595318565650540e+00 3.340046767181749310e+00
1.902341117519406710e+00 3.346305640872768716e+00
1.926086969371735291e+00 3.361348815543669488e+00
1.949832821224063872e+00 3.377798300891484029e+00
1.973578567279247409e+00 3.381553839144791684e+00
1.997324419131575990e+00 3.380249961272523418e+00
2.021070270983904571e+00 3.372856147394509563e+00
2.044816017039087885e+00 3.371241989855035204e+00
2.068561868891416466e+00 3.381165817565403131e+00
2.092307720743745048e+00 3.397038086414800429e+00
2.116053466798928362e+00 3.411842607939355343e+00
2.139799318651257387e+00 3.416778722487399111e+00
2.163545170503585524e+00 3.406533836732619669e+00
2.187291022355914549e+00 3.396058630052170901e+00
2.211036768411097420e+00 3.395644923829229000e+00
2.234782620263426445e+00 3.406357025481018930e+00
2.258528472115755026e+00 3.428309292825263199e+00
2.282274218170938340e+00 3.442664944626774748e+00
2.306020070023266921e+00 3.439238567311380113e+00
2.329765921875595502e+00 3.427011759671491742e+00
2.353511667930778817e+00 3.413438342862471941e+00
2.377257519783107398e+00 3.411709292408533045e+00
2.401003371635436423e+00 3.427019939007385219e+00
2.424749117690619293e+00 3.448202507911348746e+00
2.448494969542948319e+00 3.458623211166639511e+00
2.472240821395276456e+00 3.452913040961997915e+00
2.495986673247605481e+00 3.434182973305380138e+00
2.519732419302788795e+00 3.424491454022861703e+00
2.543478271155117376e+00 3.427622075725439643e+00
2.567224123007445957e+00 3.443829009364940852e+00
2.590969869062629272e+00 3.467979759889488811e+00
2.614715720914957853e+00 3.475697460180400711e+00
2.638461572767286434e+00 3.464532666685991025e+00
2.662207318822470192e+00 3.443031562336535956e+00
2.685953170674798329e+00 3.429661711616151187e+00
2.709699022527127354e+00 3.434242139716421782e+00
2.733444768582310225e+00 3.456933757871511581e+00
2.757190620434639250e+00 3.476005523018252497e+00
2.780936472286967831e+00 3.479909588838296486e+00
2.804682218342151145e+00 3.463141109390641681e+00
2.828428175991624993e+00 3.443200270694634746e+00
2.852173922046808308e+00 3.436227195739583351e+00
2.875919668101992066e+00 3.446027645430027153e+00
2.899665625751465470e+00 3.469350754181517615e+00
2.923411371806649228e+00 3.489612192267586455e+00
2.947157117861832099e+00 3.488054296328275239e+00
2.970903075511306390e+00 3.468281248681669204e+00
2.994648821566489261e+00 3.446534076273890523e+00
3.018394567621673019e+00 3.439751801528089459e+00
3.042140525271146423e+00 3.452607194953499992e+00
3.065886271326330181e+00 3.478170065776718278e+00
3.089632017381513940e+00 3.492385522232169581e+00
3.113377975030987344e+00 3.486376768046225205e+00
3.137123721086171102e+00 3.463915700143980203e+00
3.160869467141353972e+00 3.446549211867412588e+00
3.184615424790828264e+00 3.446576043146838408e+00
3.208361170846011134e+00 3.462254071879367068e+00
3.232107128495485426e+00 3.487048238013394474e+00
3.255852874550668297e+00 3.499206629712866334e+00
3.279598620605852055e+00 3.487786671515540782e+00
3.303344578255325459e+00 3.464702903891920371e+00
3.327090324310509217e+00 3.446486529106361107e+00
3.350836070365692976e+00 3.446335555383096327e+00
3.374582028015166379e+00 3.466047449116480550e+00
3.398327774070350138e+00 3.490582016888883921e+00
3.422073520125533008e+00 3.498562143909905942e+00
3.445819477775007300e+00 3.482126494634957936e+00
3.469565223830190170e+00 3.460557280114652912e+00
3.493310969885373929e+00 3.448085703937096458e+00
3.517056927534847333e+00 3.454985776408240561e+00
3.540802673590031091e+00 3.477058134749572815e+00
3.564548419645213961e+00 3.499238123978175352e+00
3.588294377294688253e+00 3.502716176350241462e+00
3.612040123349872012e+00 3.484027158257873680e+00
3.635785869405054882e+00 3.458510152869571641e+00
3.659531827054529174e+00 3.446620685503490211e+00
3.683277573109712044e+00 3.455417064381232972e+00
3.707023319164895803e+00 3.479948115803625619e+00
3.730769276814369206e+00 3.496864358394101480e+00
3.754515022869552965e+00 3.495990316089386596e+00
3.778260768924735835e+00 3.473568233806820338e+00
3.802006726574210127e+00 3.453468777148395841e+00
3.825752472629392997e+00 3.448529528462299432e+00
3.849498430278867289e+00 3.463334890853161152e+00
3.873244176334051048e+00 3.487399108590501395e+00
3.896989922389233918e+00 3.503950262319046161e+00
3.920735880038708210e+00 3.498292608037383289e+00
3.944481626093891080e+00 3.474043093942983162e+00
3.968227372149074839e+00 3.452261216689451295e+00
3.991973329798548242e+00 3.448473266862135844e+00
4.015719075853732001e+00 3.465490107639860540e+00
4.039464821908914871e+00 3.491229407502721926e+00
4.063210779558389163e+00 3.503002223779334123e+00
4.086956525613572033e+00 3.492335376023327775e+00
4.110702271668755792e+00 3.467459875184716545e+00
4.134448229318230084e+00 3.452193794500124646e+00
4.158193975373412954e+00 3.456527466560547879e+00
4.181939721428596712e+00 3.474904523253095512e+00
4.205685679078070116e+00 3.501077098591129477e+00
4.229431425133253875e+00 3.507720324626744102e+00
4.253177171188436745e+00 3.492736851463625669e+00
4.276923128837911037e+00 3.464745635188783979e+00
4.300668874893093907e+00 3.448543211650382911e+00
4.324414620948277665e+00 3.452968920350203863e+00
4.348160578597751069e+00 3.475355304035927517e+00
4.371906324652934828e+00 3.497459921066484512e+00
4.395652070708118586e+00 3.499118338750653479e+00
4.419398028357591990e+00 3.480875973551975200e+00
4.443143774412775748e+00 3.459745079704683146e+00
4.466889732062249152e+00 3.449107968038981120e+00
4.490635478117432910e+00 3.460953481029934942e+00
4.514381224172615781e+00 3.485375602044402221e+00
4.538127181822090073e+00 3.504052083584559441e+00
4.561872927877272943e+00 3.503658175941023245e+00
4.585618885526747235e+00 3.481693754256526052e+00
4.609364419987640460e+00 3.457767285708716720e+00
4.633110377637113864e+00 3.448737604652034605e+00
4.656856335286587267e+00 3.460816725591493892e+00
4.680601869747480492e+00 3.486873490706364542e+00
4.704347827396954784e+00 3.501017320640955610e+00
4.728093785046428188e+00 3.494696375728016946e+00
4.751839319507321413e+00 3.471341849153609438e+00
4.775585277156794817e+00 3.452741351350629095e+00
4.799331234806269109e+00 3.452747925396300488e+00
4.823076769267161445e+00 3.470237944577574396e+00
4.846822726916635737e+00 3.494586986665742856e+00
4.870568684566109141e+00 3.506901932383060583e+00
4.894314219027002366e+00 3.495805172617109768e+00
4.918060176676476658e+00 3.472392702709925061e+00
4.941806134325950062e+00 3.451920665835200186e+00
4.965551668786843287e+00 3.451917608139539517e+00
4.989297626436316691e+00 3.471101437832258441e+00
5.013043584085790982e+00 3.495757472564797297e+00
5.036789118546684207e+00 3.502386250988413163e+00
5.060535076196157611e+00 3.488389190445553290e+00
5.084281033845631903e+00 3.464552771034962397e+00
5.108026568306524240e+00 3.452030513551823887e+00
5.131772525955998532e+00 3.457657514434484547e+00
5.155518483605471936e+00 3.480109562134529710e+00
5.179264018066365161e+00 3.502169995462784513e+00
5.203009975715838564e+00 3.504053994644348080e+00
5.226755933365312856e+00 3.485044071392351395e+00
5.250501467826206081e+00 3.460513478624307915e+00
5.274247425475679485e+00 3.447970581695457781e+00
5.297993383125153777e+00 3.456941554995446975e+00
5.321739340774627181e+00 3.482688499097460699e+00
5.345484875235520406e+00 3.497963294214686769e+00
5.369230832884993809e+00 3.497328975249799576e+00
5.392976790534468101e+00 3.475568425423503527e+00
5.416722324995360438e+00 3.455663896863472306e+00
5.440468282644834730e+00 3.450461686350524637e+00
5.464214240294308134e+00 3.465074261029956304e+00
5.487959774755201359e+00 3.488838442380554739e+00
5.511705732404674762e+00 3.505255745481536511e+00
5.535451690054149054e+00 3.499279097100033376e+00
5.559197224515042279e+00 3.476614004454804174e+00
5.582943182164515683e+00 3.453487276207145129e+00
5.606689139813989975e+00 3.449240136933930501e+00
5.630434674274882312e+00 3.466007240418537805e+00
5.654180631924356604e+00 3.490801559437347823e+00
5.677926589573830007e+00 3.503107714279640739e+00
5.701672124034723232e+00 3.491413098569560169e+00
5.725418081684196636e+00 3.469393638363163834e+00
5.749164039333670928e+00 3.452455151036753822e+00
5.772909573794564153e+00 3.453327664493637705e+00
5.796655531444037557e+00 3.475156095163609571e+00
5.820401489093511849e+00 3.498062439996497019e+00
5.844147023554404186e+00 3.505941510175921039e+00
5.867892981203878477e+00 3.491117113629569779e+00
5.891638938853351881e+00 3.465351670468805878e+00
5.915384473314245106e+00 3.448066364012040363e+00
5.939130430963718510e+00 3.453129755141975732e+00
5.962876388613192802e+00 3.476347296950767607e+00
5.986621923074085139e+00 3.497628017885451523e+00
6.010367880723559431e+00 3.501419789832342921e+00
6.034113838373032834e+00 3.483836587375797933e+00
6.057859372833926059e+00 3.459922120283458469e+00
6.081605330483400351e+00 3.450039112810165953e+00
6.105351288132873755e+00 3.460137687827563369e+00
6.129096822593766980e+00 3.486429207526812402e+00
6.152842780243240384e+00 3.503995821984395853e+00
6.176588737892714676e+00 3.501734656043040683e+00
6.200334272353607012e+00 3.482515280638261768e+00
6.224080230003081304e+00 3.457584741277751395e+00
6.247826187652554708e+00 3.448749453222721417e+00
6.271571722113447933e+00 3.461042077761713909e+00
6.295317679762922225e+00 3.485359396257398323e+00
6.319063637412395629e+00 3.499752428388365644e+00
6.342809171873288854e+00 3.495213661391477267e+00
6.366555129522762257e+00 3.473792057129209798e+00
6.390301087172236549e+00 3.455058090910624102e+00
6.414046621633128886e+00 3.449882023695578503e+00
6.437792579282603178e+00 3.469493472126497835e+00
6.461538536932076582e+00 3.493304283335927352e+00
6.485284071392969807e+00 3.507276958755889851e+00
6.509030029042443211e+00 3.496610569654233558e+00
6.532775986691917502e+00 3.471470119486590900e+00
6.556521944341390906e+00 3.451247590577809277e+00
6.580267478802284131e+00 3.451329001724785073e+00
6.604013436451758423e+00 3.471735909681928689e+00
6.627759394101231827e+00 3.496929869523639489e+00
6.651504928562125052e+00 3.502165638246467427e+00
6.675250886211598456e+00 3.488770790864053950e+00
6.698996843861072747e+00 3.464159857142515619e+00
6.722742378321965084e+00 3.449552786315273956e+00
6.746488335971439376e+00 3.455958811609981751e+00
6.770234293620912780e+00 3.479750817991095424e+00
6.793979828081806005e+00 3.501523598600035925e+00
6.817725785731280297e+00 3.505443335110342673e+00
6.841471743380753701e+00 3.487933364464880448e+00
6.865217277841646926e+00 3.460614535465905917e+00
6.888963235491120329e+00 3.447690573215295817e+00
6.912709193140594621e+00 3.457783797265286729e+00
6.936454727601486958e+00 3.480690294982957234e+00
6.960200685250961250e+00 3.499206859040040918e+00
6.983946642900434654e+00 3.498138194406499757e+00
7.007692177361327879e+00 3.477027710677745631e+00
7.031438135010801282e+00 3.456417160189574567e+00
7.055184092660275574e+00 3.448694261816039219e+00
7.078929627121168799e+00 3.462259575731557071e+00
7.102675584770642203e+00 3.490039428793828336e+00
7.126421542420116495e+00 3.505866673074616635e+00
7.150167076881008832e+00 3.501955268784986419e+00
7.173913034530483124e+00 3.475458271937314159e+00
7.197658992179956527e+00 3.453811927043958896e+00
7.221404526640849753e+00 3.449300985077585757e+00
7.245150484290323156e+00 3.465128764455114752e+00
7.268896441939797448e+00 3.489936766662007805e+00
7.292641976400690673e+00 3.501909479792462143e+00
7.316387934050164077e+00 3.491759994142308088e+00
7.340133891699637481e+00 3.469902438921164567e+00
7.363879426160530706e+00 3.452773686482244919e+00
7.387625383810004998e+00 3.454507782134024652e+00
7.411371341459478401e+00 3.475414011792619995e+00
7.435116875920371626e+00 3.498282135429744422e+00
7.458862833569845030e+00 3.506328385119437119e+00
7.482608791219319322e+00 3.491777270122792487e+00
7.506354325680211659e+00 3.469762090690321710e+00
7.530100283329685951e+00 3.450508316209355719e+00
7.553846240979159354e+00 3.456968768486830434e+00
7.577591775440052579e+00 3.475945668625687546e+00
7.601337733089526871e+00 3.496993775362955859e+00
7.625083690739000275e+00 3.499693797074065138e+00
7.648829225199893500e+00 3.480431613930031087e+00
7.672575182849366904e+00 3.458305134375497580e+00
7.696321140498841196e+00 3.449677922510202777e+00
7.720067098148314599e+00 3.460950805546231024e+00
7.743812632609207824e+00 3.484975196797585717e+00
7.767558590258681228e+00 3.505804984064655017e+00
7.791304547908155520e+00 3.502582249280287385e+00
7.815050082369048745e+00 3.481920176620227458e+00
7.838796040018522149e+00 3.460726064915143230e+00
7.862541997667995552e+00 3.451282066096387435e+00
7.886287532128888778e+00 3.466461384666597034e+00
7.910033489778363069e+00 3.490573990437773499e+00
7.933779447427836473e+00 3.500831259859980005e+00
7.957524981888729698e+00 3.494744457992287501e+00
7.981270939538203102e+00 3.473425362977057063e+00
8.005016897187676506e+00 3.452261904670974602e+00
8.028762431648569731e+00 3.452230104636099917e+00
8.052508389298044023e+00 3.469383624409873690e+00
8.076254346947516538e+00 3.494416290805463454e+00
8.100000304596990830e+00 3.506994504119199441e+00


==> data/HFPredicLF_drag_PhysicsPhysics.txt <==
1.023745818956579123e+00 3.243575857536114881e+00
1.047491637747299809e+00 3.243765205339926183e+00
1.071237459844181172e+00 3.244461748411516133e+00
1.094983278634902080e+00 3.245020083639226005e+00
1.118729090813301186e+00 3.244805433403819439e+00
1.142474916216343450e+00 3.245549829412504916e+00
1.166220741619385715e+00 3.246117108400023543e+00
1.189966553797784821e+00 3.246396963995402007e+00
1.213712379200827307e+00 3.247771398195049564e+00
1.237458191379226413e+00 3.249191927156787507e+00
1.261204016782268678e+00 3.250389550104833880e+00
1.284949842185310942e+00 3.252434842732518039e+00
1.308695641139066890e+00 3.253995490597923812e+00
1.332441466542109154e+00 3.254576529215917446e+00
1.356187291945151419e+00 3.255656583765795808e+00
1.379933117348193905e+00 3.257273951885714780e+00
1.403678942751236169e+00 3.260021520764353475e+00
1.427424741704992117e+00 3.263431692292743769e+00
1.451170567108034382e+00 3.266103659646162782e+00
1.474916366061790551e+00 3.269366297358907492e+00
1.498662217914119132e+00 3.270252341119091799e+00
1.522408016867875080e+00 3.271784781742024251e+00
1.546153868720203661e+00 3.274222147395848381e+00
1.569899667673959609e+00 3.277944586093624935e+00
1.593645466627715557e+00 3.285020017410930748e+00
1.617391318480044138e+00 3.292227923392752054e+00
1.641137117433800308e+00 3.299496065979095949e+00
1.664882969286128889e+00 3.301788726185760137e+00
1.688628768239884836e+00 3.302641135293672647e+00
1.712374567193641006e+00 3.304630166321193663e+00
1.736120419045969587e+00 3.310836141877276262e+00
1.759866217999725535e+00 3.321176427736680647e+00
1.783612016953481483e+00 3.333028591215697389e+00
1.807357868805810064e+00 3.339242975434848049e+00
1.831103667759566012e+00 3.341698763705029940e+00
1.854849519611894593e+00 3.338904947179517357e+00
1.878595318565650540e+00 3.337805934916540096e+00
1.902341117519406710e+00 3.345853713454063794e+00
1.926086969371735291e+00 3.359600654491848637e+00
1.949832821224063872e+00 3.377435581743690740e+00
1.973578567279247409e+00 3.380460865830745121e+00
1.997324419131575990e+00 3.380635230925816970e+00
2.021070270983904571e+00 3.373191805935702448e+00
2.044816017039087885e+00 3.371327070236803891e+00
2.068561868891416466e+00 3.380865169639529100e+00
2.092307720743745048e+00 3.398742063764318644e+00
2.116053466798928362e+00 3.413358766332892813e+00
2.139799318651257387e+00 3.415789481498654023e+00
2.163545170503585524e+00 3.406794428845334011e+00
2.187291022355914549e+00 3.396901330976359823e+00
2.211036768411097420e+00 3.394448600401839045e+00
2.234782620263426445e+00 3.406534601156534947e+00
2.258528472115755026e+00 3.428515305070427566e+00
2.282274218170938340e+00 3.443910344069524676e+00
2.306020070023266921e+00 3.440839270989946019e+00
2.329765921875595502e+00 3.427899714491464245e+00
2.353511667930778817e+00 3.412866630216245145e+00
2.377257519783107398e+00 3.410935389636718273e+00
2.401003371635436423e+00 3.426087112503586773e+00
2.424749117690619293e+00 3.448357991735714112e+00
2.448494969542948319e+00 3.457956709954919550e+00
2.472240821395276456e+00 3.452099464588981093e+00
2.495986673247605481e+00 3.433170035175262313e+00
2.519732419302788795e+00 3.421694732686471507e+00
2.543478271155117376e+00 3.425603537934789777e+00
2.567224123007445957e+00 3.442954355521093746e+00
2.590969869062629272e+00 3.467299651932076898e+00
2.614715720914957853e+00 3.474893209779149839e+00
2.638461572767286434e+00 3.463652508989953915e+00
2.662207318822470192e+00 3.442293128834389648e+00
2.685953170674798329e+00 3.428510259872586730e+00
2.709699022527127354e+00 3.433645812620123472e+00
2.733444768582310225e+00 3.456353177907867114e+00
2.757190620434639250e+00 3.476713379563788564e+00
2.780936472286967831e+00 3.480810844634394385e+00
2.804682218342151145e+00 3.464551624399089036e+00
2.828428175991624993e+00 3.443938704196781053e+00
2.852173922046808308e+00 3.436939638828610644e+00
2.875919668101992066e+00 3.446004406943003140e+00
2.899665625751465470e+00 3.470300398011451737e+00
2.923411371806649228e+00 3.489985613350193638e+00
2.947157117861832099e+00 3.487478990889646635e+00
2.970903075511306390e+00 3.468520360482364673e+00
2.994648821566489261e+00 3.445213686845052692e+00
3.018394567621673019e+00 3.437609044851208662e+00
3.042140525271146423e+00 3.451425319138108350e+00
3.065886271326330181e+00 3.477221033485916379e+00
3.089632017381513940e+00 3.491738131618331131e+00
3.113377975030987344e+00 3.486007398410368996e+00
3.137123721086171102e+00 3.464222310576392960e+00
3.160869467141353972e+00 3.445618143538619726e+00
3.184615424790828264e+00 3.444757325767639156e+00
3.208361170846011134e+00 3.461377965630081377e+00
3.232107128495485426e+00 3.487036542327491162e+00
3.255852874550668297e+00 3.499381224135112767e+00
3.279598620605852055e+00 3.487351637865363507e+00
3.303344578255325459e+00 3.464774683297563662e+00
3.327090324310509217e+00 3.445038939538022760e+00
3.350836070365692976e+00 3.444695866084851676e+00
3.374582028015166379e+00 3.466066330387187922e+00
3.398327774070350138e+00 3.490091715389632476e+00
3.422073520125533008e+00 3.497495313893761448e+00
3.445819477775007300e+00 3.482393049254210560e+00
3.469565223830190170e+00 3.458265919428644253e+00
3.493310969885373929e+00 3.447143245691965951e+00
3.517056927534847333e+00 3.453643753782600356e+00
3.540802673590031091e+00 3.475294455892272261e+00
3.564548419645213961e+00 3.498071765968263414e+00
3.588294377294688253e+00 3.501697046386409440e+00
3.612040123349872012e+00 3.482839396378334396e+00
3.635785869405054882e+00 3.456730191782876105e+00
3.659531827054529174e+00 3.444196009286659699e+00
3.683277573109712044e+00 3.453129984469150315e+00
3.707023319164895803e+00 3.478656850925958999e+00
3.730769276814369206e+00 3.498308737381995215e+00
3.754515022869552965e+00 3.496211616812856526e+00
3.778260768924735835e+00 3.475005809421868541e+00
3.802006726574210127e+00 3.453561578211709282e+00
3.825752472629392997e+00 3.448333300843251070e+00
3.849498430278867289e+00 3.461768662693173848e+00
3.873244176334051048e+00 3.487584328505170195e+00
3.896989922389233918e+00 3.503982979662619623e+00
3.920735880038708210e+00 3.498816238419339975e+00
3.944481626093891080e+00 3.474647753259958005e+00
3.968227372149074839e+00 3.452178658906602138e+00
3.991973329798548242e+00 3.447696917933792626e+00
4.015719075853732001e+00 3.464598560027486673e+00
4.039464821908914871e+00 3.490991289453116764e+00
4.063210779558389163e+00 3.502511616510516568e+00
4.086956525613572033e+00 3.491556657380847195e+00
4.110702271668755792e+00 3.467031186253035635e+00
4.134448229318230084e+00 3.450234117350950314e+00
4.158193975373412954e+00 3.453193278769334462e+00
4.181939721428596712e+00 3.472954248518078657e+00
4.205685679078070116e+00 3.498055177969301877e+00
4.229431425133253875e+00 3.506382812102204038e+00
4.253177171188436745e+00 3.492254958627442285e+00
4.276923128837911037e+00 3.465534291342162732e+00
4.300668874893093907e+00 3.447716104974065665e+00
4.324414620948277665e+00 3.452160465617419405e+00
4.348160578597751069e+00 3.474289697098047469e+00
4.371906324652934828e+00 3.497600575066893924e+00
4.395652070708118586e+00 3.500213528894054349e+00
4.419398028357591990e+00 3.481733427857728103e+00
4.443143774412775748e+00 3.459959271285740545e+00
4.466889732062249152e+00 3.448250666618010829e+00
4.490635478117432910e+00 3.460385972715241731e+00
4.514381224172615781e+00 3.484648787785767698e+00
4.538127181822090073e+00 3.504697410253826639e+00
4.561872927877272943e+00 3.504760093014878564e+00
4.585618885526747235e+00 3.482855219953380210e+00
4.609364419987640460e+00 3.457082361880638999e+00
4.633110377637113864e+00 3.447543039399649345e+00
4.656856335286587267e+00 3.460186381630966146e+00
4.680601869747480492e+00 3.486276093416584843e+00
4.704347827396954784e+00 3.501535829382680376e+00
4.728093785046428188e+00 3.496195640353027212e+00
4.751839319507321413e+00 3.473935310170930713e+00
4.775585277156794817e+00 3.454523147054721299e+00
4.799331234806269109e+00 3.452176900731597442e+00
4.823076769267161445e+00 3.469261545910605982e+00
4.846822726916635737e+00 3.495305774473266958e+00
4.870568684566109141e+00 3.508488035564845120e+00
4.894314219027002366e+00 3.498566271799048444e+00
4.918060176676476658e+00 3.472846846957984290e+00
4.941806134325950062e+00 3.450676948125063426e+00
4.965551668786843287e+00 3.450486759454945318e+00
4.989297626436316691e+00 3.470556480023065937e+00
5.013043584085790982e+00 3.496052693080872409e+00
5.036789118546684207e+00 3.503111995053566297e+00
5.060535076196157611e+00 3.489612650921935622e+00
5.084281033845631903e+00 3.464989562860144812e+00
5.108026568306524240e+00 3.450205375011735853e+00
5.131772525955998532e+00 3.455904231742431776e+00
5.155518483605471936e+00 3.479381907009588382e+00
5.179264018066365161e+00 3.501999987584029306e+00
5.203009975715838564e+00 3.505804831179871961e+00
5.226755933365312856e+00 3.487560554921405487e+00
5.250501467826206081e+00 3.462750106557983099e+00
5.274247425475679485e+00 3.447129868273448583e+00
5.297993383125153777e+00 3.455145235236964929e+00
5.321739340774627181e+00 3.481173793109362258e+00
5.345484875235520406e+00 3.499644568173922110e+00
5.369230832884993809e+00 3.498947337120808410e+00
5.392976790534468101e+00 3.477473675589911384e+00
5.416722324995360438e+00 3.454873864747045609e+00
5.440468282644834730e+00 3.448413412469570893e+00
5.464214240294308134e+00 3.463256537401846469e+00
5.487959774755201359e+00 3.488593979612452767e+00
5.511705732404674762e+00 3.506520561291734950e+00
5.535451690054149054e+00 3.501700333409245580e+00
5.559197224515042279e+00 3.477686261880746699e+00
5.582943182164515683e+00 3.454032998440253355e+00
5.606689139813989975e+00 3.448425949021781456e+00
5.630434674274882312e+00 3.465470691272412918e+00
5.654180631924356604e+00 3.490592565938914316e+00
5.677926589573830007e+00 3.503929546430942565e+00
5.701672124034723232e+00 3.493200321683451293e+00
5.725418081684196636e+00 3.469288682959597914e+00
5.749164039333670928e+00 3.451485785069805523e+00
5.772909573794564153e+00 3.452143724733674812e+00
5.796655531444037557e+00 3.473940814023120716e+00
5.820401489093511849e+00 3.498568488628402751e+00
5.844147023554404186e+00 3.507821610795516687e+00
5.867892981203878477e+00 3.493898240718088299e+00
5.891638938853351881e+00 3.467088976701029779e+00
5.915384473314245106e+00 3.447512538885430189e+00
5.939130430963718510e+00 3.451326173356298099e+00
5.962876388613192802e+00 3.474728247098235467e+00
5.986621923074085139e+00 3.496427337241744482e+00
6.010367880723559431e+00 3.500360604055351210e+00
6.034113838373032834e+00 3.482733065011720974e+00
6.057859372833926059e+00 3.460571039745127475e+00
6.081605330483400351e+00 3.448284224827890654e+00
6.105351288132873755e+00 3.458021456660542725e+00
6.129096822593766980e+00 3.482535461429624668e+00
6.152842780243240384e+00 3.505150254981229896e+00
6.176588737892714676e+00 3.505607456924950238e+00
6.200334272353607012e+00 3.483699908379748855e+00
6.224080230003081304e+00 3.457253669280049735e+00
6.247826187652554708e+00 3.444649312668412122e+00
6.271571722113447933e+00 3.457337144371596782e+00
6.295317679762922225e+00 3.482352840556267815e+00
6.319063637412395629e+00 3.501418337426903893e+00
6.342809171873288854e+00 3.497664863118167489e+00
6.366555129522762257e+00 3.475049381585038510e+00
6.390301087172236549e+00 3.454163638487372179e+00
6.414046621633128886e+00 3.449047884319241142e+00
6.437792579282603178e+00 3.466257818577961558e+00
6.461538536932076582e+00 3.493445013778727404e+00
6.485284071392969807e+00 3.508400661911330154e+00
6.509030029042443211e+00 3.498912708717446751e+00
6.532775986691917502e+00 3.473951439515542639e+00
6.556521944341390906e+00 3.451150814510136389e+00
6.580267478802284131e+00 3.449123562286852351e+00
6.604013436451758423e+00 3.470091251628235174e+00
6.627759394101231827e+00 3.495096245878092311e+00
6.651504928562125052e+00 3.503552838325499685e+00
6.675250886211598456e+00 3.491026070741261478e+00
6.698996843861072747e+00 3.465439961431019178e+00
6.722742378321965084e+00 3.449782648586594114e+00
6.746488335971439376e+00 3.454230066925608966e+00
6.770234293620912780e+00 3.477229212821809412e+00
6.793979828081806005e+00 3.500733337156434644e+00
6.817725785731280297e+00 3.506125430569934309e+00
6.841471743380753701e+00 3.489412754068093925e+00
6.865217277841646926e+00 3.462510153890981268e+00
6.888963235491120329e+00 3.447934118674699455e+00
6.912709193140594621e+00 3.454325849242191548e+00
6.936454727601486958e+00 3.478070002686210138e+00
6.960200685250961250e+00 3.497812779145771600e+00
6.983946642900434654e+00 3.499422655911320401e+00
7.007692177361327879e+00 3.480121716474782190e+00
7.031438135010801282e+00 3.457036420003331223e+00
7.055184092660275574e+00 3.447651587595617073e+00
7.078929627121168799e+00 3.460417849192507944e+00
7.102675584770642203e+00 3.486828313252972489e+00
7.126421542420116495e+00 3.504455240757470502e+00
7.150167076881008832e+00 3.501439817738923210e+00
7.173913034530483124e+00 3.477537810756402337e+00
7.197658992179956527e+00 3.454092164851294999e+00
7.221404526640849753e+00 3.446514354136876790e+00
7.245150484290323156e+00 3.461720580428903737e+00
7.268896441939797448e+00 3.486950773964197836e+00
7.292641976400690673e+00 3.501209267486078858e+00
7.316387934050164077e+00 3.493144671622419928e+00
7.340133891699637481e+00 3.472023791728418018e+00
7.363879426160530706e+00 3.450843210326633326e+00
7.387625383810004998e+00 3.452918621256579446e+00
7.411371341459478401e+00 3.473705677226784694e+00
7.435116875920371626e+00 3.499444900647254553e+00
7.458862833569845030e+00 3.510291311580956197e+00
7.482608791219319322e+00 3.497181900088502715e+00
7.506354325680211659e+00 3.470579183413349256e+00
7.530100283329685951e+00 3.449979717071949725e+00
7.553846240979159354e+00 3.452987113639387040e+00
7.577591775440052579e+00 3.475670170246625723e+00
7.601337733089526871e+00 3.496788298214532631e+00
7.625083690739000275e+00 3.502425160165699936e+00
7.648829225199893500e+00 3.485917196388367501e+00
7.672575182849366904e+00 3.462703858911109656e+00
7.696321140498841196e+00 3.451068868266419898e+00
7.720067098148314599e+00 3.460477550700290728e+00
7.743812632609207824e+00 3.483208689571799077e+00
7.767558590258681228e+00 3.503368917931486859e+00
7.791304547908155520e+00 3.503705952435727689e+00
7.815050082369048745e+00 3.484286833061889688e+00
7.838796040018522149e+00 3.459611305519511681e+00
7.862541997667995552e+00 3.448683712766008824e+00
7.886287532128888778e+00 3.460320385143312194e+00
7.910033489778363069e+00 3.484930325113760219e+00
7.933779447427836473e+00 3.500091756164352308e+00
7.957524981888729698e+00 3.497442109989258974e+00
7.981270939538203102e+00 3.475477841189544836e+00
8.005016897187676506e+00 3.454890299861223646e+00
8.028762431648569731e+00 3.451337410387852689e+00
8.052508389298044023e+00 3.467530125742529723e+00
8.076254346947516538e+00 3.490606249126997795e+00
8.100000304596990830e+00 3.504595512545921832e+00


==> data/HFPredicLF_lift_DataData.txt <==
2.718996605160475463e-02 6.281505791865926724e-03
5.427993191399332201e-02 -6.964625141596680891e-03
8.136990154815254561e-02 -1.135699675849788370e-02
1.084598674105411165e-01 -2.198992205380179144e-02
1.355498257293883402e-01 -2.721925666327473792e-02
1.626397991353182582e-01 -2.441298393540969336e-02
1.897297725412481761e-01 -3.230000968758206525e-02
2.168197308600953999e-01 -4.250434892199717041e-02
2.439097042660252901e-01 -5.541849089014494467e-02
2.709996625848725138e-01 -6.911792911487668611e-02
2.980896359908024040e-01 -7.216022921969034165e-02
3.251796093967322943e-01 -7.087122995026495786e-02
3.522695526284968515e-01 -5.633590909521468681e-02
3.793595260344267417e-01 -3.447102941060675718e-02
4.064494994403566319e-01 -6.705465302286883755e-03
4.335394728462865777e-01 2.663896237975382775e-02
4.606294462522164679e-01 5.886464317331818741e-02
4.877193894839810251e-01 7.506728073855173378e-02
5.148093628899108598e-01 8.126957688304936589e-02
5.418993061216754725e-01 6.905843298808522768e-02
5.689893097017707513e-01 4.386756278113601581e-02
5.960792529335352530e-01 9.793445723187188534e-03
6.231692565136305317e-01 -3.313735398447836822e-02
6.502591997453950334e-01 -7.509633607009336131e-02
6.773491429771596462e-01 -9.991734108214744836e-02
7.044391465572549249e-01 -1.138598608138333690e-01
7.315290897890194266e-01 -1.056481544292350305e-01
7.586190933691147054e-01 -8.241674359585959841e-02
7.857090366008792071e-01 -4.646851578233435198e-02
8.127989798326438198e-01 2.026251471083373445e-04
8.398889834127390985e-01 4.510222618430104191e-02
8.669789266445036002e-01 7.412533195526416208e-02
8.940688698762681019e-01 8.807624038209205253e-02
9.211588734563633807e-01 7.371415879186704601e-02
9.482488166881279934e-01 3.968274781827729747e-02
9.753388202682232722e-01 -1.664238310369214879e-02
1.002428763499987774e+00 -7.519026403539497139e-02
1.029518706731752387e+00 -1.321681879611377175e-01
1.056608710311847776e+00 -1.652830704397488804e-01
1.083698713891942944e+00 -1.730768672845481859e-01
1.110788596775376780e+00 -1.473604961675325509e-01
1.137878600355471947e+00 -9.732536138472669407e-02
1.164968603935567337e+00 -2.465574768875988809e-02
1.192058486819001173e+00 5.082611250282464965e-02
1.219148490399096341e+00 1.138628350455610505e-01
1.246238493979191730e+00 1.488070885723247194e-01
1.273328376862625566e+00 1.398441491174766682e-01
1.300418380442720734e+00 8.546392445402406501e-02
1.327508384022816124e+00 -7.413293230249307086e-03
1.354598387602911291e+00 -1.124222799592422550e-01
1.381688270486345127e+00 -2.160019474273443540e-01
1.408778274066440295e+00 -2.849687148267897596e-01
1.435868277646535685e+00 -3.069177992164209279e-01
1.462958160529969520e+00 -2.704254501316428749e-01
1.490048164110064688e+00 -1.656561131706825174e-01
1.517138167690160078e+00 -1.876688369911150289e-02
1.544228050573593691e+00 1.332787241544857171e-01
1.571318054153689081e+00 2.552811100672824907e-01
1.598408057733784249e+00 3.239102960379851570e-01
1.625497940617218084e+00 3.035190304666466332e-01
1.652587944197313474e+00 1.948648379448727486e-01
1.679677947777408642e+00 1.430427588360805302e-02
1.706767951357504032e+00 -1.998264460198806436e-01
1.733857834240937867e+00 -3.917822242721133996e-01
1.760947837821033035e+00 -5.096801868838283234e-01
1.788037841401128425e+00 -5.106820004460834728e-01
1.815127724284562039e+00 -3.870326976044715650e-01
1.842217727864657428e+00 -1.545470658753522741e-01
1.869307731444752596e+00 1.238049640060694401e-01
1.896397614328186432e+00 3.800853201574903029e-01
1.923487617908281821e+00 5.368510942457327406e-01
1.950577621488376989e+00 5.479582350194396323e-01
1.977667504371810825e+00 4.037879595853928194e-01
2.004757507951905993e+00 1.291485628114912299e-01
2.031847511532001160e+00 -2.057882662369756588e-01
2.058937394415434774e+00 -5.163694722016043404e-01
2.086027518692191496e+00 -7.095282020473367979e-01
2.113117401575625554e+00 -7.216013137767834928e-01
2.140207284459059167e+00 -5.466137050722079671e-01
2.167297408735815889e+00 -2.281530994418995428e-01
2.194387291619249947e+00 1.571004576331156422e-01
2.221477174502683560e+00 5.092093269414774692e-01
2.248567298779440282e+00 7.082567936754167182e-01
2.275657181662874340e+00 7.133226758310631244e-01
2.302747064546307953e+00 5.153099419327391573e-01
2.329837188823064675e+00 1.630543975608349516e-01
2.356927071706498733e+00 -2.503221964268445010e-01
2.384016954589932347e+00 -6.226699366781328626e-01
2.411107078866689069e+00 -8.455185464571717269e-01
2.438196961750123126e+00 -8.386221493403984706e-01
2.465286844633556740e+00 -6.173084165694533443e-01
2.492376968910313462e+00 -2.332592092037949483e-01
2.519466851793747075e+00 2.090836762104768543e-01
2.546556976070504241e+00 6.033815812136495982e-01
2.573646858953937855e+00 8.208784576950078904e-01
2.600736741837371468e+00 8.090393397194448610e-01
2.627826866114128190e+00 5.735371459274247741e-01
2.654916748997562248e+00 1.695097526754478778e-01
2.682006631880995862e+00 -2.976465116643852715e-01
2.709096756157752584e+00 -6.988917179116697076e-01
2.736186639041186641e+00 -9.190436799561757519e-01
2.763276521924620255e+00 -9.002823632712060320e-01
2.790366646201376977e+00 -6.535247013231962887e-01
2.817456529084811034e+00 -2.190367485471068631e-01
2.844546411968244648e+00 2.597614358817328384e-01
2.871636536245001370e+00 6.704883461175299431e-01
2.898726419128435428e+00 8.766370974920125736e-01
2.925816302011869041e+00 8.447938649360560159e-01
2.952906426288625763e+00 5.772054206318459890e-01
2.979996309172059377e+00 1.524190573381416502e-01
3.007086192055493434e+00 -3.382846555694678514e-01
3.034176316332250156e+00 -7.430897825422566605e-01
3.061266199215683770e+00 -9.562905031979629378e-01
3.088356082099117828e+00 -9.192476777698549428e-01
3.115446206375874549e+00 -6.427007425612507596e-01
3.142536089259308163e+00 -1.920084999011877347e-01
3.169625972142742221e+00 3.020431285274296496e-01
3.196716096419498943e+00 7.111681792954391845e-01
3.223805979302932556e+00 9.102944489231363789e-01
3.250896103579689278e+00 8.576625045881307585e-01
3.277985986463123336e+00 5.668627950290301420e-01
3.305075869346556949e+00 1.202088829204457365e-01
3.332165993623313671e+00 -3.729034658551564352e-01
3.359255876506747729e+00 -7.820609910414806354e-01
3.386345759390181342e+00 -9.813788025415856042e-01
3.413435883666938064e+00 -9.311117076279605831e-01
3.440525766550371678e+00 -6.300017197829173021e-01
3.467615649433805736e+00 -1.672160291627604600e-01
3.494705773710562458e+00 3.405983340084779432e-01
3.521795656593996071e+00 7.474307289739043902e-01
3.548885539477430129e+00 9.279077853880743909e-01
3.575975663754186851e+00 8.570046275266955949e-01
3.603065546637620464e+00 5.525846003902248338e-01
3.630155429521054522e+00 9.243887026167185716e-02
3.657245553797811244e+00 -4.143094931193312958e-01
3.684335436681244857e+00 -8.147861805003158153e-01
3.711425319564678915e+00 -1.002258646054221991e+00
3.738515443841435637e+00 -9.247685830862315548e-01
3.765605326724869251e+00 -6.077144184573357588e-01
3.792695209608302864e+00 -1.376447348744151977e-01
3.819785333885060030e+00 3.714444557555163229e-01
3.846875216768493644e+00 7.668691150379827182e-01
3.873965099651927257e+00 9.388700305184203287e-01
3.901055223928683979e+00 8.527227070624965322e-01
3.928145106812118037e+00 5.286264870648176295e-01
3.955235231088874759e+00 5.402754361245221126e-02
3.982325113972308372e+00 -4.478918546999437478e-01
4.009414996855742430e+00 -8.358189270471304555e-01
4.036505121132498708e+00 -1.010528247145443981e+00
4.063595004015932766e+00 -9.126160329558193895e-01
4.090685128292689932e+00 -5.764165781870475014e-01
4.117774769782800881e+00 -9.164456245488694641e-02
4.144864894059557159e+00 4.053234721006939711e-01
4.171955018336314325e+00 7.878727553546835960e-01
4.199044659826424386e+00 9.445393903185212992e-01
4.226134784103181552e+00 8.366078965933705369e-01
4.253224908379938718e+00 4.945880855119428876e-01
4.280314549870048779e+00 1.282939075592359757e-02
4.307404674146805945e+00 -4.811220181860358380e-01
4.334494798423563111e+00 -8.547682267641447673e-01
4.361584439913673172e+00 -1.007722101519020308e+00
4.388674564190430338e+00 -8.951572518437996839e-01
4.415764688467186616e+00 -5.474176852406988925e-01
4.442854329957297566e+00 -6.195334795644424908e-02
4.469944454234054732e+00 4.413357590407578357e-01
4.497034578510811009e+00 8.114855340634139491e-01
4.524124220000921959e+00 9.483290468996172784e-01
4.551214344277679125e+00 8.263473785217925194e-01
4.578304468554435402e+00 4.696946326782083236e-01
4.605394110044546352e+00 -1.611580183137251154e-02
4.632484234321303518e+00 -5.094435239996720766e-01
4.659574358598059796e+00 -8.742111884801184729e-01
4.686664000088170745e+00 -1.009212365921131838e+00
4.713754124364927911e+00 -8.797205275653143808e-01
4.740844248641684189e+00 -5.202979871075883445e-01
4.767933890131795138e+00 -2.722434072093649071e-02
4.795024014408552304e+00 4.716458940088021912e-01
4.822114138685308582e+00 8.236463457875264904e-01
4.849203780175419531e+00 9.446531461087035453e-01
4.876293904452176697e+00 8.001568554770945862e-01
4.903384028728932975e+00 4.324687811742757848e-01
4.930474153005690141e+00 -5.826492767353830260e-02
4.957563794495801091e+00 -5.447218636655360990e-01
4.984653918772557368e+00 -8.927949444512501831e-01
5.011744043049314534e+00 -1.012123370236829745e+00
5.038833684539425484e+00 -8.578748401983798955e-01
5.065923808816181761e+00 -4.868641435614208257e-01
5.093013933092938927e+00 1.219617137414807928e-02
5.120103574583049877e+00 5.035408568514674332e-01
5.147193698859806155e+00 8.406970041707462205e-01
5.174283823136563321e+00 9.478736424345628464e-01
5.201373464626673382e+00 7.856084431735650409e-01
5.228463588903430548e+00 4.016524011645588033e-01
5.255553713180187714e+00 -1.005684182164601204e-01
5.282643354670297775e+00 -5.761924983456042648e-01
5.309733478947054941e+00 -9.067673330216990957e-01
5.336823603223812107e+00 -1.009710857774870130e+00
5.363913244713922168e+00 -8.441428004538920060e-01
5.391003368990679334e+00 -4.578723682957986929e-01
5.418093493267435612e+00 5.208848402024646163e-02
5.445183134757546561e+00 5.312043585022268033e-01
5.472273259034303727e+00 8.497001076811223630e-01
5.499363383311060005e+00 9.422835939339861966e-01
5.526453024801170955e+00 7.715184857696872900e-01
5.553543149077928121e+00 3.739717408191909342e-01
5.580633273354684398e+00 -1.286984457084093814e-01
5.607722914844795348e+00 -6.005649623704472084e-01
5.634813039121552514e+00 -9.242359009447177476e-01
5.661903163398308791e+00 -1.006665888539784115e+00
5.688992804888419741e+00 -8.177897146654582450e-01
5.716082929165176907e+00 -4.243129485253850364e-01
5.743173053441933185e+00 8.146899904483295707e-02
5.770262694932044134e+00 5.599350038561954346e-01
5.797352819208801300e+00 8.663350172490493772e-01
5.824442943485557578e+00 9.293197553021941282e-01
5.851532584975668527e+00 7.422033008860546843e-01
5.878622709252425693e+00 3.366186607722723156e-01
5.905712833529181971e+00 -1.729203418592859531e-01
5.932802475019292920e+00 -6.353434756174366482e-01
5.959892599296050086e+00 -9.433159880450814327e-01
5.986982723572806364e+00 -1.002426801261385725e+00
6.014072365062917314e+00 -7.973961612681716993e-01
6.041162489339674480e+00 -3.918028782563643952e-01
6.068252613616430757e+00 1.146384080418667573e-01
6.095342255106541707e+00 5.837034818308179940e-01
6.122432379383297985e+00 8.772835354237087380e-01
6.149522503660055150e+00 9.315500042969788730e-01
6.176612145150166100e+00 7.153233796224180985e-01
6.203702269426922378e+00 3.003727613826494558e-01
6.230792393703679544e+00 -2.067944012482434424e-01
6.257882035193790493e+00 -6.639683090213193140e-01
6.284972159470546771e+00 -9.587562711639299184e-01
6.312062283747303937e+00 -9.969078024666322424e-01
6.339152408024060215e+00 -7.755479318724063376e-01
6.366242049514171164e+00 -3.520429417616347534e-01
6.393332173790928330e+00 1.628463325010263141e-01
6.420422298067684608e+00 6.131695361255642407e-01
6.447511939557795557e+00 8.922523992958679706e-01
6.474602063834552723e+00 9.279414672700836419e-01
6.501692188111309001e+00 7.009888790450085061e-01
6.528781829601419950e+00 2.710678717157819495e-01
6.555871953878177116e+00 -2.408015358464982159e-01
6.582962078154933394e+00 -6.969532302759509079e-01
6.610051719645044344e+00 -9.684454682557643856e-01
6.637141843921801510e+00 -9.908803979057001499e-01
6.664231968198557787e+00 -7.557199798899937315e-01
6.691321609688668737e+00 -3.208464648909784556e-01
6.718411733965425903e+00 1.883039886337776192e-01
6.745501858242182180e+00 6.339311752975642644e-01
6.772591499732293130e+00 9.083421707810099832e-01
6.799681624009050296e+00 9.166312183927880497e-01
6.826771748285806574e+00 6.737833238881345554e-01
6.853861389775917523e+00 2.398356157893306584e-01
6.880951514052674689e+00 -2.653106339210016262e-01
6.908041638329430967e+00 -7.131884693609407133e-01
6.935131279819541916e+00 -9.688828243161197173e-01
6.962221404096299082e+00 -9.772848651094312444e-01
6.989311528373055360e+00 -7.201314491560399933e-01
7.016401169863166309e+00 -2.851817368428186672e-01
7.043491294139923475e+00 2.246490271478054357e-01
7.070581418416679753e+00 6.618942550460444885e-01
7.097671059906790703e+00 9.046547037589154350e-01
7.124761184183546980e+00 9.001753947559976154e-01
7.151851308460304146e+00 6.359054419890777243e-01
7.178940949950415096e+00 1.940656240804399246e-01
7.206031074227171374e+00 -3.138913469082116325e-01
7.233121198503928539e+00 -7.433737271626674747e-01
7.260210839994039489e+00 -9.841747800526855494e-01
7.287300964270795767e+00 -9.696134034021185455e-01
7.314391088547552933e+00 -6.976820299417682003e-01
7.341480730037663882e+00 -2.442111591173758978e-01
7.368570854314420160e+00 2.636759060784259479e-01
7.395660978591177326e+00 6.943014366981348218e-01
7.422750620081288275e+00 9.209979155184973010e-01
7.449840744358044553e+00 8.889401357292134875e-01
7.476930868634801719e+00 6.156234836574676628e-01
7.504020510124912668e+00 1.649368970115532296e-01
7.531110634401668946e+00 -3.462394263899836178e-01
7.558200758678426112e+00 -7.681260973962874550e-01
7.585290400168537062e+00 -9.900257678127536431e-01
7.612380524445293339e+00 -9.557349427969711320e-01
7.639470648722050505e+00 -6.687975282928096954e-01
7.666560772998806783e+00 -2.110559854817952719e-01
7.693650414488917733e+00 2.998574921386272241e-01
7.720740538765674899e+00 7.107169691779555709e-01
7.747830663042431176e+00 9.259602099992849666e-01
7.774920304532542126e+00 8.891598941216443119e-01
7.802010428809299292e+00 5.863025792089653354e-01
7.829100553086055569e+00 1.254091112998050317e-01
7.856190194576166519e+00 -3.846367083299127021e-01
7.883280318852923685e+00 -7.939476449561813087e-01
7.910370443129679963e+00 -1.006100795530676439e+00
7.937460084619790912e+00 -9.386122178963955953e-01
7.964550208896548078e+00 -6.475161077756128591e-01
7.991640333173304356e+00 -1.761107151434990747e-01
8.018729974663415305e+00 3.291808115145187230e-01
8.045820098940172471e+00 7.408949186467936876e-01
8.072910223216929637e+00 9.444799068438780587e-01
8.100000347493686803e+00 9.101411645846333442e-01


==> data/HFPredicLF_lift_PhysicsData.txt <==
2.718996605160475463e-02 6.281505791865926724e-03
5.427993191399332201e-02 -6.964625141596680891e-03
8.136990154815254561e-02 -1.135699675849788370e-02
1.084598674105411165e-01 -2.198992205380179144e-02
1.355498257293883402e-01 -2.721925666327473792e-02
1.626397991353182582e-01 -2.441298393540969336e-02
1.897297725412481761e-01 -3.230000968758206525e-02
2.168197308600953999e-01 -4.250434892199717041e-02
2.439097042660252901e-01 -5.541849089014494467e-02
2.709996625848725138e-01 -6.911792911487668611e-02
2.980896359908024040e-01 -7.216022921969034165e-02
3.251796093967322943e-01 -7.087122995026495786e-02
3.522695526284968515e-01 -5.633590909521468681e-02
3.793595260344267417e-01 -3.447102941060675718e-02
4.064494994403566319e-01 -6.705465302286883755e-03
4.335394728462865777e-01 2.663896237975382775e-02
4.606294462522164679e-01 5.886464317331818741e-02
4.877193894839810251e-01 7.506728073855173378e-02
5.148093628899108598e-01 8.126957688304936589e-02
5.418993061216754725e-01 6.905843298808522768e-02
5.689893097017707513e-01 4.386756278113601581e-02
5.960792529335352530e-01 9.793445723187188534e-03
6.231692565136305317e-01 -3.313735398447836822e-02
6.502591997453950334e-01 -7.509633607009336131e-02
6.773491429771596462e-01 -9.991734108214744836e-02
7.044391465572549249e-01 -1.138598608138333690e-01
7.315290897890194266e-01 -1.056481544292350305e-01
7.586190933691147054e-01 -8.241674359585959841e-02
7.857090366008792071e-01 -4.646851578233435198e-02
8.127989798326438198e-01 2.026251471083373445e-04
8.398889834127390985e-01 4.510222618430104191e-02
8.669789266445036002e-01 7.412533195526416208e-02
8.940688698762681019e-01 8.807624038209205253e-02
9.211588734563633807e-01 7.371415879186704601e-02
9.482488166881279934e-01 3.968274781827729747e-02
9.753388202682232722e-01 -1.664238310369214879e-02
1.002428763499987774e+00 -7.519026403539497139e-02
1.029518706731752387e+00 -1.321681879611377175e-01
1.056608710311847776e+00 -1.652830704397488804e-01
1.083698713891942944e+00 -1.730768672845481859e-01
1.110788596775376780e+00 -1.473604961675325509e-01
1.137878600355471947e+00 -9.732536138472669407e-02
1.164968603935567337e+00 -2.465574768875988809e-02
1.192058486819001173e+00 5.082611250282464965e-02
1.219148490399096341e+00 1.138628350455610505e-01
1.246238493979191730e+00 1.488070885723247194e-01
1.273328376862625566e+00 1.398441491174766682e-01
1.300418380442720734e+00 8.546392445402406501e-02
1.327508384022816124e+00 -7.413293230249307086e-03
1.354598387602911291e+00 -1.124222799592422550e-01
1.381688270486345127e+00 -2.160019474273443540e-01
1.408778274066440295e+00 -2.849687148267897596e-01
1.435868277646535685e+00 -3.069177992164209279e-01
1.462958160529969520e+00 -2.704254501316428749e-01
1.490048164110064688e+00 -1.656561131706825174e-01
1.517138167690160078e+00 -1.876688369911150289e-02
1.544228050573593691e+00 1.332787241544857171e-01
1.571318054153689081e+00 2.552811100672824907e-01
1.598408057733784249e+00 3.239102960379851570e-01
1.625497940617218084e+00 3.035190304666466332e-01
1.652587944197313474e+00 1.948648379448727486e-01
1.679677947777408642e+00 1.430427588360805302e-02
1.706767951357504032e+00 -1.998264460198806436e-01
1.733857834240937867e+00 -3.917822242721133996e-01
1.760947837821033035e+00 -5.096801868838283234e-01
1.788037841401128425e+00 -5.106820004460834728e-01
1.815127724284562039e+00 -3.870326976044715650e-01
1.842217727864657428e+00 -1.545470658753522741e-01
1.869307731444752596e+00 1.238049640060694401e-01
1.896397614328186432e+00 3.800853201574903029e-01
1.923487617908281821e+00 5.368510942457327406e-01
1.950577621488376989e+00 5.479582350194396323e-01
1.977667504371810825e+00 4.037879595853928194e-01
2.004757507951905993e+00 1.291485628114912299e-01
2.031847511532001160e+00 -2.057882662369756588e-01
2.058937394415434774e+00 -5.163694722016043404e-01
2.086027518692191496e+00 -7.095282020473367979e-01
2.113117401575625554e+00 -7.216013137767834928e-01
2.140207284459059167e+00 -5.466137050722079671e-01
2.167297408735815889e+00 -2.281530994418995428e-01
2.194387291619249947e+00 1.571004576331156422e-01
2.221477174502683560e+00 5.092093269414774692e-01
2.248567298779440282e+00 7.082567936754167182e-01
2.275657181662874340e+00 7.133226758310631244e-01
2.302747064546307953e+00 5.153099419327391573e-01
2.329837188823064675e+00 1.630543975608349516e-01
2.356927071706498733e+00 -2.503221964268445010e-01
2.384016954589932347e+00 -6.226699366781328626e-01
2.411107078866689069e+00 -8.455185464571717269e-01
2.438196961750123126e+00 -8.386221493403984706e-01
2.465286844633556740e+00 -6.173084165694533443e-01
2.492376968910313462e+00 -2.332592092037949483e-01
2.519466851793747075e+00 2.090836762104768543e-01
2.546556976070504241e+00 6.033815812136495982e-01
2.573646858953937855e+00 8.208784576950078904e-01
2.600736741837371468e+00 8.090393397194448610e-01
2.627826866114128190e+00 5.735371459274247741e-01
2.654916748997562248e+00 1.695097526754478778e-01
2.682006631880995862e+00 -2.976465116643852715e-01
2.709096756157752584e+00 -6.988917179116697076e-01
2.736186639041186641e+00 -9.190436799561757519e-01
2.763276521924620255e+00 -9.002823632712060320e-01
2.790366646201376977e+00 -6.535247013231962887e-01
2.817456529084811034e+00 -2.190367485471068631e-01
2.844546411968244648e+00 2.597614358817328384e-01
2.871636536245001370e+00 6.704883461175299431e-01
2.898726419128435428e+00 8.766370974920125736e-01
2.925816302011869041e+00 8.447938649360560159e-01
2.952906426288625763e+00 5.772054206318459890e-01
2.979996309172059377e+00 1.524190573381416502e-01
3.007086192055493434e+00 -3.382846555694678514e-01
3.034176316332250156e+00 -7.430897825422566605e-01
3.061266199215683770e+00 -9.562905031979629378e-01
3.088356082099117828e+00 -9.192476777698549428e-01
3.115446206375874549e+00 -6.427007425612507596e-01
3.142536089259308163e+00 -1.920084999011877347e-01
3.169625972142742221e+00 3.020431285274296496e-01
3.196716096419498943e+00 7.111681792954391845e-01
3.223805979302932556e+00 9.102944489231363789e-01
3.250896103579689278e+00 8.576625045881307585e-01
3.277985986463123336e+00 5.668627950290301420e-01
3.305075869346556949e+00 1.202088829204457365e-01
3.332165993623313671e+00 -3.729034658551564352e-01
3.359255876506747729e+00 -7.820609910414806354e-01
3.386345759390181342e+00 -9.813788025415856042e-01
3.413435883666938064e+00 -9.311117076279605831e-01
3.440525766550371678e+00 -6.300017197829173021e-01
3.467615649433805736e+00 -1.672160291627604600e-01
3.494705773710562458e+00 3.405983340084779432e-01
3.521795656593996071e+00 7.474307289739043902e-01
3.548885539477430129e+00 9.279077853880743909e-01
3.575975663754186851e+00 8.570046275266955949e-01
3.603065546637620464e+00 5.525846003902248338e-01
3.630155429521054522e+00 9.243887026167185716e-02
3.657245553797811244e+00 -4.143094931193312958e-01
3.684335436681244857e+00 -8.147861805003158153e-01
3.711425319564678915e+00 -1.002258646054221991e+00
3.738515443841435637e+00 -9.247685830862315548e-01
3.765605326724869251e+00 -6.077144184573357588e-01
3.792695209608302864e+00 -1.376447348744151977e-01
3.819785333885060030e+00 3.714444557555163229e-01
3.846875216768493644e+00 7.668691150379827182e-01
3.873965099651927257e+00 9.388700305184203287e-01
3.901055223928683979e+00 8.527227070624965322e-01
3.928145106812118037e+00 5.286264870648176295e-01
3.955235231088874759e+00 5.402754361245221126e-02
3.982325113972308372e+00 -4.478918546999437478e-01
4.009414996855742430e+00 -8.358189270471304555e-01
4.036505121132498708e+00 -1.010528247145443981e+00
4.063595004015932766e+00 -9.126160329558193895e-01
4.090685128292689932e+00 -5.764165781870475014e-01
4.117774769782800881e+00 -9.164456245488694641e-02
4.144864894059557159e+00 4.053234721006939711e-01
4.171955018336314325e+00 7.878727553546835960e-01
4.199044659826424386e+00 9.445393903185212992e-01
4.226134784103181552e+00 8.366078965933705369e-01
4.253224908379938718e+00 4.945880855119428876e-01
4.280314549870048779e+00 1.282939075592359757e-02
4.307404674146805945e+00 -4.811220181860358380e-01
4.334494798423563111e+00 -8.547682267641447673e-01
4.361584439913673172e+00 -1.007722101519020308e+00
4.388674564190430338e+00 -8.951572518437996839e-01
4.415764688467186616e+00 -5.474176852406988925e-01
4.442854329957297566e+00 -6.195334795644424908e-02
4.469944454234054732e+00 4.413357590407578357e-01
4.497034578510811009e+00 8.114855340634139491e-01
4.524124220000921959e+00 9.483290468996172784e-01
4.551214344277679125e+00 8.263473785217925194e-01
4.578304468554435402e+00 4.696946326782083236e-01
4.605394110044546352e+00 -1.611580183137251154e-02
4.632484234321303518e+00 -5.094435239996720766e-01
4.659574358598059796e+00 -8.742111884801184729e-01
4.686664000088170745e+00 -1.009212365921131838e+00
4.713754124364927911e+00 -8.797205275653143808e-01
4.740844248641684189e+00 -5.202979871075883445e-01
4.767933890131795138e+00 -2.722434072093649071e-02
4.795024014408552304e+00 4.716458940088021912e-01
4.822114138685308582e+00 8.236463457875264904e-01
4.849203780175419531e+00 9.446531461087035453e-01
4.876293904452176697e+00 8.001568554770945862e-01
4.903384028728932975e+00 4.324687811742757848e-01
4.930474153005690141e+00 -5.826492767353830260e-02
4.957563794495801091e+00 -5.447218636655360990e-01
4.984653918772557368e+00 -8.927949444512501831e-01
5.011744043049314534e+00 -1.012123370236829745e+00
5.038833684539425484e+00 -8.578748401983798955e-01
5.065923808816181761e+00 -4.868641435614208257e-01
5.093013933092938927e+00 1.219617137414807928e-02
5.120103574583049877e+00 5.035408568514674332e-01
5.147193698859806155e+00 8.406970041707462205e-01
5.174283823136563321e+00 9.478736424345628464e-01
5.201373464626673382e+00 7.856084431735650409e-01
5.228463588903430548e+00 4.016524011645588033e-01
5.255553713180187714e+00 -1.005684182164601204e-01
5.282643354670297775e+00 -5.761924983456042648e-01
5.309733478947054941e+00 -9.067673330216990957e-01
5.336823603223812107e+00 -1.009710857774870130e+00
5.363913244713922168e+00 -8.441428004538920060e-01
5.391003368990679334e+00 -4.578723682957986929e-01
5.418093493267435612e+00 5.208848402024646163e-02
5.445183134757546561e+00 5.312043585022268033e-01
5.472273259034303727e+00 8.497001076811223630e-01
5.499363383311060005e+00 9.422835939339861966e-01
5.526453024801170955e+00 7.715184857696872900e-01
5.553543149077928121e+00 3.739717408191909342e-01
5.580633273354684398e+00 -1.286984457084093814e-01
5.607722914844795348e+00 -6.005649623704472084e-01
5.634813039121552514e+00 -9.242359009447177476e-01
5.661903163398308791e+00 -1.006665888539784115e+00
5.688992804888419741e+00 -8.177897146654582450e-01
5.716082929165176907e+00 -4.243129485253850364e-01
5.743173053441933185e+00 8.146899904483295707e-02
5.770262694932044134e+00 5.599350038561954346e-01
5.797352819208801300e+00 8.663350172490493772e-01
5.824442943485557578e+00 9.293197553021941282e-01
5.851532584975668527e+00 7.422033008860546843e-01
5.878622709252425693e+00 3.366186607722723156e-01
5.905712833529181971e+00 -1.729203418592859531e-01
5.932802475019292920e+00 -6.353434756174366482e-01
5.959892599296050086e+00 -9.433159880450814327e-01
5.986982723572806364e+00 -1.002426801261385725e+00
6.014072365062917314e+00 -7.973961612681716993e-01
6.041162489339674480e+00 -3.918028782563643952e-01
6.068252613616430757e+00 1.146384080418667573e-01
6.095342255106541707e+00 5.837034818308179940e-01
6.122432379383297985e+00 8.772835354237087380e-01
6.149522503660055150e+00 9.315500042969788730e-01
6.176612145150166100e+00 7.153233796224180985e-01
6.203702269426922378e+00 3.003727613826494558e-01
6.230792393703679544e+00 -2.067944012482434424e-01
6.257882035193790493e+00 -6.639683090213193140e-01
6.284972159470546771e+00 -9.587562711639299184e-01
6.312062283747303937e+00 -9.969078024666322424e-01
6.339152408024060215e+00 -7.755479318724063376e-01
6.366242049514171164e+00 -3.520429417616347534e-01
6.393332173790928330e+00 1.628463325010263141e-01
6.420422298067684608e+00 6.131695361255642407e-01
6.447511939557795557e+00 8.922523992958679706e-01
6.474602063834552723e+00 9.279414672700836419e-01
6.501692188111309001e+00 7.009888790450085061e-01
6.528781829601419950e+00 2.710678717157819495e-01
6.555871953878177116e+00 -2.408015358464982159e-01
6.582962078154933394e+00 -6.969532302759509079e-01
6.610051719645044344e+00 -9.684454682557643856e-01
6.637141843921801510e+00 -9.908803979057001499e-01
6.664231968198557787e+00 -7.557199798899937315e-01
6.691321609688668737e+00 -3.208464648909784556e-01
6.718411733965425903e+00 1.883039886337776192e-01
6.745501858242182180e+00 6.339311752975642644e-01
6.772591499732293130e+00 9.083421707810099832e-01
6.799681624009050296e+00 9.166312183927880497e-01
6.826771748285806574e+00 6.737833238881345554e-01
6.853861389775917523e+00 2.398356157893306584e-01
6.880951514052674689e+00 -2.653106339210016262e-01
6.908041638329430967e+00 -7.131884693609407133e-01
6.935131279819541916e+00 -9.688828243161197173e-01
6.962221404096299082e+00 -9.772848651094312444e-01
6.989311528373055360e+00 -7.201314491560399933e-01
7.016401169863166309e+00 -2.851817368428186672e-01
7.043491294139923475e+00 2.246490271478054357e-01
7.070581418416679753e+00 6.618942550460444885e-01
7.097671059906790703e+00 9.046547037589154350e-01
7.124761184183546980e+00 9.001753947559976154e-01
7.151851308460304146e+00 6.359054419890777243e-01
7.178940949950415096e+00 1.940656240804399246e-01
7.206031074227171374e+00 -3.138913469082116325e-01
7.233121198503928539e+00 -7.433737271626674747e-01
7.260210839994039489e+00 -9.841747800526855494e-01
7.287300964270795767e+00 -9.696134034021185455e-01
7.314391088547552933e+00 -6.976820299417682003e-01
7.341480730037663882e+00 -2.442111591173758978e-01
7.368570854314420160e+00 2.636759060784259479e-01
7.395660978591177326e+00 6.943014366981348218e-01
7.422750620081288275e+00 9.209979155184973010e-01
7.449840744358044553e+00 8.889401357292134875e-01
7.476930868634801719e+00 6.156234836574676628e-01
7.504020510124912668e+00 1.649368970115532296e-01
7.531110634401668946e+00 -3.462394263899836178e-01
7.558200758678426112e+00 -7.681260973962874550e-01
7.585290400168537062e+00 -9.900257678127536431e-01
7.612380524445293339e+00 -9.557349427969711320e-01
7.639470648722050505e+00 -6.687975282928096954e-01
7.666560772998806783e+00 -2.110559854817952719e-01
7.693650414488917733e+00 2.998574921386272241e-01
7.720740538765674899e+00 7.107169691779555709e-01
7.747830663042431176e+00 9.259602099992849666e-01
7.774920304532542126e+00 8.891598941216443119e-01
7.802010428809299292e+00 5.863025792089653354e-01
7.829100553086055569e+00 1.254091112998050317e-01
7.856190194576166519e+00 -3.846367083299127021e-01
7.883280318852923685e+00 -7.939476449561813087e-01
7.910370443129679963e+00 -1.006100795530676439e+00
7.937460084619790912e+00 -9.386122178963955953e-01
7.964550208896548078e+00 -6.475161077756128591e-01
7.991640333173304356e+00 -1.761107151434990747e-01
8.018729974663415305e+00 3.291808115145187230e-01
8.045820098940172471e+00 7.408949186467936876e-01
8.072910223216929637e+00 9.444799068438780587e-01
8.100000347493686803e+00 9.101411645846333442e-01


==> data/HFPredicLF_lift_PhysicsPhysics.txt <==
2.718996605160475463e-02 6.743138227556233488e-03
5.427993191399332201e-02 -5.619129281404511289e-03
8.136990154815254561e-02 -9.718277872662106631e-03
1.084598674105411165e-01 -2.209554335172536632e-02
1.355498257293883402e-01 -2.397994932406688484e-02
1.626397991353182582e-01 -2.229623652792445121e-02
1.897297725412481761e-01 -2.826975007764165326e-02
2.168197308600953999e-01 -4.211579981519508742e-02
2.439097042660252901e-01 -5.708593470176981377e-02
2.709996625848725138e-01 -6.911850107136374710e-02
2.980896359908024040e-01 -7.423020329668705841e-02
3.251796093967322943e-01 -6.870472232841495774e-02
3.522695526284968515e-01 -5.670145284109717743e-02
3.793595260344267417e-01 -3.546508978492779462e-02
4.064494994403566319e-01 -5.489104506704256536e-03
4.335394728462865777e-01 2.480590538979643433e-02
4.606294462522164679e-01 5.575485220304443601e-02
4.877193894839810251e-01 7.496559958531601175e-02
5.148093628899108598e-01 8.160614150025979896e-02
5.418993061216754725e-01 7.038588044357796392e-02
5.689893097017707513e-01 4.814147585451777900e-02
5.960792529335352530e-01 9.633297906840976310e-03
6.231692565136305317e-01 -3.039196284711320750e-02
6.502591997453950334e-01 -6.778075839910591149e-02
6.773491429771596462e-01 -9.526600027809895010e-02
7.044391465572549249e-01 -1.101703601686742084e-01
7.315290897890194266e-01 -1.048776019398705017e-01
7.586190933691147054e-01 -8.117896620737674596e-02
7.857090366008792071e-01 -4.166389063978304108e-02
8.127989798326438198e-01 2.296748497998546412e-03
8.398889834127390985e-01 4.375164626644734156e-02
8.669789266445036002e-01 7.491005625536106827e-02
8.940688698762681019e-01 8.691821914817832173e-02
9.211588734563633807e-01 7.596982807496055479e-02
9.482488166881279934e-01 3.661362930929779047e-02
9.753388202682232722e-01 -1.549351317356961744e-02
1.002428763499987774e+00 -7.558529531571589466e-02
1.029518706731752387e+00 -1.289867117778327188e-01
1.056608710311847776e+00 -1.645090226607417438e-01
1.083698713891942944e+00 -1.742530640246027218e-01
1.110788596775376780e+00 -1.480415692420498086e-01
1.137878600355471947e+00 -9.398805883408778428e-02
1.164968603935567337e+00 -1.834439850741698130e-02
1.192058486819001173e+00 5.664316417800030479e-02
1.219148490399096341e+00 1.170675707926687181e-01
1.246238493979191730e+00 1.541499247690971686e-01
1.273328376862625566e+00 1.447652627312037144e-01
1.300418380442720734e+00 8.985527925939296168e-02
1.327508384022816124e+00 -9.818331866466856184e-04
1.354598387602911291e+00 -1.077921015452109055e-01
1.381688270486345127e+00 -2.118527208681181273e-01
1.408778274066440295e+00 -2.853683217590062826e-01
1.435868277646535685e+00 -3.065429135145848472e-01
1.462958160529969520e+00 -2.693973265709879161e-01
1.490048164110064688e+00 -1.642633991249565772e-01
1.517138167690160078e+00 -1.629971761728765678e-02
1.544228050573593691e+00 1.345648636414764621e-01
1.571318054153689081e+00 2.656941498687139802e-01
1.598408057733784249e+00 3.267685532554420735e-01
1.625497940617218084e+00 3.096118922699742093e-01
1.652587944197313474e+00 1.988886153812945423e-01
1.679677947777408642e+00 1.529948017090299039e-02
1.706767951357504032e+00 -1.972373261048946391e-01
1.733857834240937867e+00 -3.900905040851535555e-01
1.760947837821033035e+00 -5.081618966138562454e-01
1.788037841401128425e+00 -5.090109977940955321e-01
1.815127724284562039e+00 -3.888240653216022968e-01
1.842217727864657428e+00 -1.577990198079938233e-01
1.869307731444752596e+00 1.200900430726015156e-01
1.896397614328186432e+00 3.792561103528526711e-01
1.923487617908281821e+00 5.342719517939078511e-01
1.950577621488376989e+00 5.453761692344594181e-01
1.977667504371810825e+00 4.020181991133244814e-01
2.004757507951905993e+00 1.237180266200530454e-01
2.031847511532001160e+00 -2.053935527102587200e-01
2.058937394415434774e+00 -5.146704436817557404e-01
2.086027518692191496e+00 -7.050994794181537628e-01
2.113117401575625554e+00 -7.180468266379052000e-01
2.140207284459059167e+00 -5.446427430181745022e-01
2.167297408735815889e+00 -2.271190021134918968e-01
2.194387291619249947e+00 1.581861581467902678e-01
2.221477174502683560e+00 5.021396905598787264e-01
2.248567298779440282e+00 7.104026473130156116e-01
2.275657181662874340e+00 7.152199190490007297e-01
2.302747064546307953e+00 5.231564223250588785e-01
2.329837188823064675e+00 1.665623973474681385e-01
2.356927071706498733e+00 -2.474148780529512592e-01
2.384016954589932347e+00 -6.203399130517356364e-01
2.411107078866689069e+00 -8.402938669379952374e-01
2.438196961750123126e+00 -8.431587334304124770e-01
2.465286844633556740e+00 -6.201589841496968347e-01
2.492376968910313462e+00 -2.352780249505699306e-01
2.519466851793747075e+00 2.095137874886641161e-01
2.546556976070504241e+00 6.004755338541718501e-01
2.573646858953937855e+00 8.161992181245401046e-01
2.600736741837371468e+00 8.058293928132338468e-01
2.627826866114128190e+00 5.667874238741941184e-01
2.654916748997562248e+00 1.659052828946820934e-01
2.682006631880995862e+00 -2.912953161811181468e-01
2.709096756157752584e+00 -6.929422900851252010e-01
2.736186639041186641e+00 -9.141938067004343749e-01
2.763276521924620255e+00 -8.963492091626057423e-01
2.790366646201376977e+00 -6.424169568176418821e-01
2.817456529084811034e+00 -2.238645061520194712e-01
2.844546411968244648e+00 2.568457288126975158e-01
2.871636536245001370e+00 6.607541551153885973e-01
2.898726419128435428e+00 8.701366213656509530e-01
2.925816302011869041e+00 8.452162230263089437e-01
2.952906426288625763e+00 5.693481366169950153e-01
2.979996309172059377e+00 1.432481799249263332e-01
3.007086192055493434e+00 -3.441942370940881402e-01
3.034176316332250156e+00 -7.481394910394667530e-01
3.061266199215683770e+00 -9.634766598260976478e-01
3.088356082099117828e+00 -9.280569992449161365e-01
3.115446206375874549e+00 -6.519356473256442408e-01
3.142536089259308163e+00 -2.031448740064500935e-01
3.169625972142742221e+00 2.914010519283345424e-01
3.196716096419498943e+00 6.964868188840540597e-01
3.223805979302932556e+00 8.980215337275812004e-01
3.250896103579689278e+00 8.528645522712605676e-01
3.277985986463123336e+00 5.655539043840029922e-01
3.305075869346556949e+00 1.211451121388638086e-01
3.332165993623313671e+00 -3.721213471346112023e-01
3.359255876506747729e+00 -7.766173951769237416e-01
3.386345759390181342e+00 -9.707015665062231902e-01
3.413435883666938064e+00 -9.199174388160746840e-01
3.440525766550371678e+00 -6.232010300516273027e-01
3.467615649433805736e+00 -1.627960129823231572e-01
3.494705773710562458e+00 3.366846264204339523e-01
3.521795656593996071e+00 7.407549799596528928e-01
3.548885539477430129e+00 9.200981644138024329e-01
3.575975663754186851e+00 8.512027009230638264e-01
3.603065546637620464e+00 5.407720466159446904e-01
3.630155429521054522e+00 7.736705422186140879e-02
3.657245553797811244e+00 -4.208657667785308254e-01
3.684335436681244857e+00 -8.209301053077839860e-01
3.711425319564678915e+00 -1.002964750168883423e+00
3.738515443841435637e+00 -9.255872752465812425e-01
3.765605326724869251e+00 -6.127041986248574768e-01
3.792695209608302864e+00 -1.357001463695023391e-01
3.819785333885060030e+00 3.690581261905148125e-01
3.846875216768493644e+00 7.613923139218221614e-01
3.873965099651927257e+00 9.292722193630562622e-01
3.901055223928683979e+00 8.400406523266092940e-01
3.928145106812118037e+00 5.186140710071349691e-01
3.955235231088874759e+00 5.194346127544391400e-02
3.982325113972308372e+00 -4.436235976407107984e-01
4.009414996855742430e+00 -8.345819122672968327e-01
4.036505121132498708e+00 -1.002646090967250769e+00
4.063595004015932766e+00 -9.133008714105423920e-01
4.090685128292689932e+00 -5.780011200834247465e-01
4.117774769782800881e+00 -9.492968986377170459e-02
4.144864894059557159e+00 4.053055507974363536e-01
4.171955018336314325e+00 7.874041323397082959e-01
4.199044659826424386e+00 9.350747814738959995e-01
4.226134784103181552e+00 8.282739821727269636e-01
4.253224908379938718e+00 4.938709791787476711e-01
4.280314549870048779e+00 1.637030981591713896e-02
4.307404674146805945e+00 -4.822649143484055712e-01
4.334494798423563111e+00 -8.562795264548317409e-01
4.361584439913673172e+00 -1.006542147342600169e+00
4.388674564190430338e+00 -8.945633862458624019e-01
4.415764688467186616e+00 -5.464022082734775188e-01
4.442854329957297566e+00 -5.499359077106125149e-02
4.469944454234054732e+00 4.448834144771531829e-01
4.497034578510811009e+00 8.122065805412970185e-01
4.524124220000921959e+00 9.475621168013370621e-01
4.551214344277679125e+00 8.155265972958856135e-01
4.578304468554435402e+00 4.653538642465742114e-01
4.605394110044546352e+00 -2.117367659620161824e-02
4.632484234321303518e+00 -5.196964795354780398e-01
4.659574358598059796e+00 -8.771235591363130135e-01
4.686664000088170745e+00 -1.013872381398565725e+00
4.713754124364927911e+00 -8.827583950073542018e-01
4.740844248641684189e+00 -5.166544336335475718e-01
4.767933890131795138e+00 -2.212846262508549877e-02
4.795024014408552304e+00 4.683568900059504880e-01
4.822114138685308582e+00 8.182571175645900752e-01
4.849203780175419531e+00 9.520785394251856104e-01
4.876293904452176697e+00 8.036349864249647812e-01
4.903384028728932975e+00 4.396145513193596699e-01
4.930474153005690141e+00 -5.153674931464946596e-02
4.957563794495801091e+00 -5.444825316511073821e-01
4.984653918772557368e+00 -8.978327848513558695e-01
5.011744043049314534e+00 -1.015808732141298520e+00
5.038833684539425484e+00 -8.651423894121437197e-01
5.065923808816181761e+00 -4.930427352870704327e-01
5.093013933092938927e+00 1.655562371768914964e-02
5.120103574583049877e+00 5.084174849606539759e-01
5.147193698859806155e+00 8.476603837472134195e-01
5.174283823136563321e+00 9.464780686064022674e-01
5.201373464626673382e+00 7.732663847938097135e-01
5.228463588903430548e+00 4.026036283530793902e-01
5.255553713180187714e+00 -1.044605185594416064e-01
5.282643354670297775e+00 -5.897554931728377081e-01
5.309733478947054941e+00 -9.265695469621989533e-01
5.336823603223812107e+00 -1.017454664033941913e+00
5.363913244713922168e+00 -8.449977006374017607e-01
5.391003368990679334e+00 -4.558506927665888497e-01
5.418093493267435612e+00 5.326468076030099752e-02
5.445183134757546561e+00 5.411102635518951764e-01
5.472273259034303727e+00 8.640600285468411634e-01
5.499363383311060005e+00 9.467215949684018028e-01
5.526453024801170955e+00 7.691427056243340665e-01
5.553543149077928121e+00 3.729573442142226636e-01
5.580633273354684398e+00 -1.286306370893453010e-01
5.607722914844795348e+00 -6.119449899391506964e-01
5.634813039121552514e+00 -9.364818547469849763e-01
5.661903163398308791e+00 -1.013867178183302631e+00
5.688992804888419741e+00 -8.230297257960210722e-01
5.716082929165176907e+00 -4.275590557917156032e-01
5.743173053441933185e+00 9.487743851914820503e-02
5.770262694932044134e+00 5.738410454741580402e-01
5.797352819208801300e+00 8.797955683143978689e-01
5.824442943485557578e+00 9.446122194445263354e-01
5.851532584975668527e+00 7.470379855195314889e-01
5.878622709252425693e+00 3.448455557791352266e-01
5.905712833529181971e+00 -1.664032154440822087e-01
5.932802475019292920e+00 -6.406978144946688936e-01
5.959892599296050086e+00 -9.515103768582693355e-01
5.986982723572806364e+00 -1.008858293080348689e+00
6.014072365062917314e+00 -7.991236605109264257e-01
6.041162489339674480e+00 -3.828654226405459049e-01
6.068252613616430757e+00 1.347367047904448611e-01
6.095342255106541707e+00 6.106817796102101958e-01
6.122432379383297985e+00 9.031395274742610724e-01
6.149522503660055150e+00 9.451386736154043788e-01
6.176612145150166100e+00 7.322297778694846215e-01
6.203702269426922378e+00 3.075109054412406007e-01
6.230792393703679544e+00 -1.944604138100263224e-01
6.257882035193790493e+00 -6.616264967362188720e-01
6.284972159470546771e+00 -9.618563706492859744e-01
6.312062283747303937e+00 -1.002986865819712303e+00
6.339152408024060215e+00 -7.868972962183371500e-01
6.366242049514171164e+00 -3.544212003850981674e-01
6.393332173790928330e+00 1.583836737869508404e-01
6.420422298067684608e+00 6.240299730012330848e-01
6.447511939557795557e+00 9.026374767801597088e-01
6.474602063834552723e+00 9.395143077256102870e-01
6.501692188111309001e+00 7.052812218274140399e-01
6.528781829601419950e+00 2.823684608835199672e-01
6.555871953878177116e+00 -2.259806816030177634e-01
6.582962078154933394e+00 -6.980322579639446356e-01
6.610051719645044344e+00 -9.693146991268083434e-01
6.637141843921801510e+00 -9.980605013276812043e-01
6.664231968198557787e+00 -7.616665797094637202e-01
6.691321609688668737e+00 -3.171987806200875504e-01
6.718411733965425903e+00 1.968908349230951149e-01
6.745501858242182180e+00 6.545255489724912668e-01
6.772591499732293130e+00 9.240125075090541706e-01
6.799681624009050296e+00 9.240764395341511950e-01
6.826771748285806574e+00 6.715810372104895620e-01
6.853861389775917523e+00 2.347450759540243848e-01
6.880951514052674689e+00 -2.766285724355105335e-01
6.908041638329430967e+00 -7.281406511688972572e-01
6.935131279819541916e+00 -9.865766557127559899e-01
6.962221404096299082e+00 -9.924753621202839771e-01
6.989311528373055360e+00 -7.307178553237384522e-01
7.016401169863166309e+00 -2.927318802241769546e-01
7.043491294139923475e+00 2.360881568868271607e-01
7.070581418416679753e+00 6.889100477506922005e-01
7.097671059906790703e+00 9.331270789836652035e-01
7.124761184183546980e+00 9.132690039596065290e-01
7.151851308460304146e+00 6.488209820730825861e-01
7.178940949950415096e+00 2.039599628989274827e-01
7.206031074227171374e+00 -3.088653110544893332e-01
7.233121198503928539e+00 -7.424824918545561703e-01
7.260210839994039489e+00 -9.983416179410177227e-01
7.287300964270795767e+00 -9.904998879650757093e-01
7.314391088547552933e+00 -7.048552857735860266e-01
7.341480730037663882e+00 -2.517301626455556995e-01
7.368570854314420160e+00 2.690144208261859848e-01
7.395660978591177326e+00 7.023679296857683330e-01
7.422750620081288275e+00 9.373107500335500220e-01
7.449840744358044553e+00 9.025931183770605770e-01
7.476930868634801719e+00 6.174166307947799304e-01
7.504020510124912668e+00 1.723554268501918951e-01
7.531110634401668946e+00 -3.420004662130268214e-01
7.558200758678426112e+00 -7.719388864397449534e-01
7.585290400168537062e+00 -1.007450414243878489e+00
7.612380524445293339e+00 -9.676487805324821556e-01
7.639470648722050505e+00 -6.757233493933003654e-01
7.666560772998806783e+00 -2.079652597277530379e-01
7.693650414488917733e+00 3.037171816140147307e-01
7.720740538765674899e+00 7.392761546872805845e-01
7.747830663042431176e+00 9.539168075742465724e-01
7.774920304532542126e+00 9.026013799707608420e-01
7.802010428809299292e+00 5.965151800370809276e-01
7.829100553086055569e+00 1.328895395404758872e-01
7.856190194576166519e+00 -3.843479974054438975e-01
7.883280318852923685e+00 -8.057246421021893035e-01
7.910370443129679963e+00 -1.011282896066935333e+00
7.937460084619790912e+00 -9.581192864019485445e-01
7.964550208896548078e+00 -6.460366787713930359e-01
7.991640333173304356e+00 -1.760875191304172027e-01
8.018729974663415305e+00 3.412311720859289021e-01
8.045820098940172471e+00 7.440957142492135024e-01
8.072910223216929637e+00 9.481325480709892339e-01
8.100000347493686803e+00 8.876522168220410958e-01


==> data/HFPredic_drag_DataData.txt <==
1.023745818956579123e+00 3.313852756467408955e+00
1.047491637747299809e+00 3.313015394217381893e+00
1.071237459844181172e+00 3.313596339253950696e+00
1.094983278634902080e+00 3.313860011258157989e+00
1.118729090813301186e+00 3.312069225187713961e+00
1.142474916216343450e+00 3.315471335624398552e+00
1.166220741619385715e+00 3.319771741093372697e+00
1.189966553797784821e+00 3.319024840341793681e+00
1.213712379200827307e+00 3.321853081523484352e+00
1.237458191379226413e+00 3.323437895855069435e+00
1.261204016782268678e+00 3.324366658303008037e+00
1.284949842185310942e+00 3.325332276388107466e+00
1.308695641139066890e+00 3.330205510799510549e+00
1.332441466542109154e+00 3.332974952145374203e+00
1.356187291945151419e+00 3.338166873428705550e+00
1.379933117348193905e+00 3.340729399540872890e+00
1.403678942751236169e+00 3.347863419055033596e+00
1.427424741704992117e+00 3.352615509264797122e+00
1.451170567108034382e+00 3.355124359593677497e+00
1.474916366061790551e+00 3.357952724929124333e+00
1.498662217914119132e+00 3.359003938255042065e+00
1.522408016867875080e+00 3.368981478891582171e+00
1.546153868720203661e+00 3.376876698587897518e+00
1.569899667673959609e+00 3.382892787766033749e+00
1.593645466627715557e+00 3.389849169384306027e+00
1.617391318480044138e+00 3.393555644284778072e+00
1.641137117433800308e+00 3.397673370270472226e+00
1.664882969286128889e+00 3.401045521610915223e+00
1.688628768239884836e+00 3.412502736471824782e+00
1.712374567193641006e+00 3.422145820520359649e+00
1.736120419045969587e+00 3.429864683153409644e+00
1.759866217999725535e+00 3.431749414519275287e+00
1.783612016953481483e+00 3.429551441077339113e+00
1.807357868805810064e+00 3.432644780630966785e+00
1.831103667759566012e+00 3.441976383347189916e+00
1.854849519611894593e+00 3.456449877759905753e+00
1.878595318565650540e+00 3.465304166020950483e+00
1.902341117519406710e+00 3.466013837943354936e+00
1.926086969371735291e+00 3.461225112447506636e+00
1.949832821224063872e+00 3.453756355117461485e+00
1.973578567279247409e+00 3.459793791221418058e+00
1.997324419131575990e+00 3.477914720330788523e+00
2.021070270983904571e+00 3.492830884001982383e+00
2.044816017039087885e+00 3.498473694429375058e+00
2.068561868891416466e+00 3.487883748790124638e+00
2.092307720743745048e+00 3.475921703884653713e+00
2.116053466798928362e+00 3.479629540945242905e+00
2.139799318651257387e+00 3.496031419441638199e+00
2.163545170503585524e+00 3.511390688150926920e+00
2.187291022355914549e+00 3.523671153717670368e+00
2.211036768411097420e+00 3.515843456048687976e+00
2.234782620263426445e+00 3.503823669663702844e+00
2.258528472115755026e+00 3.496320692436249544e+00
2.282274218170938340e+00 3.514910521504178931e+00
2.306020070023266921e+00 3.534816027612482259e+00
2.329765921875595502e+00 3.547207158741291888e+00
2.353511667930778817e+00 3.544291541446538130e+00
2.377257519783107398e+00 3.526922550980141846e+00
2.401003371635436423e+00 3.511837420297567736e+00
2.424749117690619293e+00 3.518869199176722695e+00
2.448494969542948319e+00 3.541124973226053019e+00
2.472240821395276456e+00 3.565958037971106442e+00
2.495986673247605481e+00 3.569201830222799021e+00
2.519732419302788795e+00 3.550977474523851818e+00
2.543478271155117376e+00 3.532678999544689891e+00
2.567224123007445957e+00 3.524287031765542810e+00
2.590969869062629272e+00 3.550042354183923887e+00
2.614715720914957853e+00 3.578606019323832488e+00
2.638461572767286434e+00 3.589994574244235626e+00
2.662207318822470192e+00 3.579131439067136711e+00
2.685953170674798329e+00 3.548871310895402864e+00
2.709699022527127354e+00 3.533452462092383062e+00
2.733444768582310225e+00 3.544789274160217385e+00
2.757190620434639250e+00 3.572389738856757813e+00
2.780936472286967831e+00 3.596464634001045102e+00
2.804682218342151145e+00 3.595636804842904155e+00
2.828428175991624993e+00 3.571872946842050034e+00
2.852173922046808308e+00 3.550414855201883046e+00
2.875919668101992066e+00 3.541227053793384982e+00
2.899665625751465470e+00 3.569279011461108819e+00
2.923411371806649228e+00 3.598620638890867252e+00
2.947157117861832099e+00 3.615127923797892606e+00
2.970903075511306390e+00 3.598401423335165550e+00
2.994648821566489261e+00 3.565920501647237284e+00
3.018394567621673019e+00 3.546751516587770769e+00
3.042140525271146423e+00 3.561601644993173554e+00
3.065886271326330181e+00 3.596262727702365325e+00
3.089632017381513940e+00 3.621364542780629137e+00
3.113377975030987344e+00 3.618821595566065863e+00
3.137123721086171102e+00 3.589714435154018890e+00
3.160869467141353972e+00 3.561450297825071942e+00
3.184615424790828264e+00 3.559779350167369572e+00
3.208361170846011134e+00 3.588763660320267057e+00
3.232107128495485426e+00 3.622161865776238887e+00
3.255852874550668297e+00 3.631561300158105965e+00
3.279598620605852055e+00 3.609498215568632151e+00
3.303344578255325459e+00 3.578294887832047078e+00
3.327090324310509217e+00 3.563500727647131772e+00
3.350836070365692976e+00 3.577028336704642264e+00
3.374582028015166379e+00 3.611709576606385586e+00
3.398327774070350138e+00 3.636279113656217366e+00
3.422073520125533008e+00 3.627511452217886401e+00
3.445819477775007300e+00 3.594623717266586027e+00
3.469565223830190170e+00 3.567367342575530120e+00
3.493310969885373929e+00 3.569686445400225949e+00
3.517056927534847333e+00 3.594507851103292406e+00
3.540802673590031091e+00 3.628258450848407701e+00
3.564548419645213961e+00 3.639861481369333962e+00
3.588294377294688253e+00 3.618721716971449620e+00
3.612040123349872012e+00 3.580342777527746989e+00
3.635785869405054882e+00 3.562150881952338644e+00
3.659531827054529174e+00 3.583090506800506336e+00
3.683277573109712044e+00 3.621485024055969060e+00
3.707023319164895803e+00 3.645242703234666592e+00
3.730769276814369206e+00 3.636512790519455862e+00
3.754515022869552965e+00 3.604518503551281228e+00
3.778260768924735835e+00 3.573446432782043214e+00
3.802006726574210127e+00 3.573555907874949256e+00
3.825752472629392997e+00 3.608988318438494769e+00
3.849498430278867289e+00 3.641399763751647090e+00
3.873244176334051048e+00 3.640188691285722200e+00
3.896989922389233918e+00 3.623160942950834684e+00
3.920735880038708210e+00 3.585833739098486905e+00
3.944481626093891080e+00 3.565038059461993480e+00
3.968227372149074839e+00 3.582289570649058952e+00
3.991973329798548242e+00 3.617013874975054666e+00
4.015719075853732001e+00 3.653127978278249977e+00
4.039464821908914871e+00 3.642324704861318541e+00
4.063210779558389163e+00 3.608284911826727726e+00
4.086956525613572033e+00 3.574429179815600932e+00
4.110702271668755792e+00 3.569913340181188222e+00
4.134448229318230084e+00 3.611120069479237138e+00
4.158193975373412954e+00 3.648198848706865949e+00
4.181939721428596712e+00 3.651146402136062008e+00
4.205685679078070116e+00 3.624336329849208393e+00
4.229431425133253875e+00 3.583799312884146104e+00
4.253177171188436745e+00 3.566479375157740606e+00
4.276923128837911037e+00 3.584177932091291652e+00
4.300668874893093907e+00 3.629049390399670560e+00
4.324414620948277665e+00 3.649417507280052764e+00
4.348160578597751069e+00 3.642813783256139359e+00
4.371906324652934828e+00 3.602819008056969530e+00
4.395652070708118586e+00 3.576961428900788942e+00
4.419398028357591990e+00 3.579531972435859632e+00
4.443143774412775748e+00 3.612668339755072289e+00
4.466889732062249152e+00 3.655193158419501653e+00
4.490635478117432910e+00 3.656300197451528788e+00
4.514381224172615781e+00 3.631077490035284683e+00
4.538127181822090073e+00 3.592341349784763160e+00
4.561872927877272943e+00 3.569210657518348651e+00
4.585618885526747235e+00 3.586359089822427570e+00
4.609364419987640460e+00 3.623873430991504385e+00
4.633110377637113864e+00 3.654792816612989714e+00
4.656856335286587267e+00 3.647514717877074375e+00
4.680601869747480492e+00 3.601087263446084208e+00
4.704347827396954784e+00 3.578572870833395925e+00
4.728093785046428188e+00 3.575947190354799687e+00
4.751839319507321413e+00 3.622505632172885459e+00
4.775585277156794817e+00 3.654782871054770066e+00
4.799331234806269109e+00 3.659546863905243086e+00
4.823076769267161445e+00 3.631617936007375036e+00
4.846822726916635737e+00 3.598813664643246923e+00
4.870568684566109141e+00 3.570353284981544473e+00
4.894314219027002366e+00 3.588147398034716051e+00
4.918060176676476658e+00 3.631943833093517870e+00
4.941806134325950062e+00 3.661883830411039487e+00
4.965551668786843287e+00 3.651983469031521157e+00
4.989297626436316691e+00 3.607264232644321833e+00
5.013043584085790982e+00 3.575106559620568891e+00
5.036789118546684207e+00 3.573588982569891659e+00
5.060535076196157611e+00 3.606844122107301320e+00
5.084281033845631903e+00 3.652858218821141367e+00
5.108026568306524240e+00 3.659589803710836531e+00
5.131772525955998532e+00 3.641460809159374534e+00
5.155518483605471936e+00 3.610641582378902203e+00
5.179264018066365161e+00 3.576557093995337056e+00
5.203009975715838564e+00 3.591073786238453192e+00
5.226755933365312856e+00 3.643848513985624038e+00
5.250501467826206081e+00 3.662435339738478568e+00
5.274247425475679485e+00 3.643329642172166594e+00
5.297993383125153777e+00 3.621295753897097125e+00
5.321739340774627181e+00 3.580361454253416564e+00
5.345484875235520406e+00 3.569113521971443603e+00
5.369230832884993809e+00 3.601819935787356375e+00
5.392976790534468101e+00 3.645700973014463830e+00
5.416722324995360438e+00 3.660751337121560312e+00
5.440468282644834730e+00 3.633038605299664159e+00
5.464214240294308134e+00 3.602134999897982137e+00
5.487959774755201359e+00 3.570836144431972059e+00
5.511705732404674762e+00 3.589205976491615768e+00
5.535451690054149054e+00 3.627496435102993022e+00
5.559197224515042279e+00 3.652308419502556802e+00
5.582943182164515683e+00 3.649055819624567931e+00
5.606689139813989975e+00 3.610420006054209541e+00
5.630434674274882312e+00 3.582020982682834642e+00
5.654180631924356604e+00 3.563169722874668821e+00
5.677926589573830007e+00 3.598348408128323239e+00
5.701672124034723232e+00 3.641997653716021244e+00
5.725418081684196636e+00 3.666342708519540139e+00
5.749164039333670928e+00 3.631782433704763058e+00
5.772909573794564153e+00 3.592050680663191109e+00
5.796655531444037557e+00 3.579237211998833157e+00
5.820401489093511849e+00 3.588489972703442721e+00
5.844147023554404186e+00 3.616949693727852910e+00
5.867892981203878477e+00 3.645386019867846272e+00
5.891638938853351881e+00 3.652986391321343618e+00
5.915384473314245106e+00 3.617649517969413253e+00
5.939130430963718510e+00 3.581701127965561948e+00
5.962876388613192802e+00 3.570061326196862339e+00
5.986621923074085139e+00 3.596858076331563403e+00
6.010367880723559431e+00 3.643270365899691221e+00
6.034113838373032834e+00 3.660069061264390911e+00
6.057859372833926059e+00 3.627753061680607516e+00
6.081605330483400351e+00 3.598503340811205042e+00
6.105351288132873755e+00 3.575337082905107433e+00
6.129096822593766980e+00 3.584617385576185367e+00
6.152842780243240384e+00 3.621733456463241296e+00
6.176588737892714676e+00 3.658964116984211756e+00
6.200334272353607012e+00 3.645083783868823701e+00
6.224080230003081304e+00 3.614079193036003002e+00
6.247826187652554708e+00 3.581338560897990853e+00
6.271571722113447933e+00 3.579051397906442222e+00
6.295317679762922225e+00 3.599191972818919893e+00
6.319063637412395629e+00 3.644992806207234537e+00
6.342809171873288854e+00 3.659637244308222126e+00
6.366555129522762257e+00 3.626173664921097384e+00
6.390301087172236549e+00 3.604323551233030720e+00
6.414046621633128886e+00 3.573680445055613220e+00
6.437792579282603178e+00 3.579382172987314537e+00
6.461538536932076582e+00 3.615568381899253225e+00
6.485284071392969807e+00 3.654656795341990172e+00
6.509030029042443211e+00 3.642212607215464804e+00
6.532775986691917502e+00 3.613898736711661730e+00
6.556521944341390906e+00 3.582364273184669656e+00
6.580267478802284131e+00 3.574393478618244302e+00
6.604013436451758423e+00 3.601449340510364472e+00
6.627759394101231827e+00 3.640111651563457063e+00
6.651504928562125052e+00 3.656197467645443844e+00
6.675250886211598456e+00 3.635039218857982757e+00
6.698996843861072747e+00 3.593327343574687305e+00
6.722742378321965084e+00 3.581270140847568229e+00
6.746488335971439376e+00 3.585855734100459102e+00
6.770234293620912780e+00 3.621140826604026586e+00
6.793979828081806005e+00 3.645429642842174633e+00
6.817725785731280297e+00 3.643047589490472582e+00
6.841471743380753701e+00 3.614656517259147162e+00
6.865217277841646926e+00 3.585731242021942045e+00
6.888963235491120329e+00 3.577317146480718080e+00
6.912709193140594621e+00 3.601098668848124795e+00
6.936454727601486958e+00 3.639156002507653032e+00
6.960200685250961250e+00 3.647156851228440022e+00
6.983946642900434654e+00 3.632710031275901752e+00
7.007692177361327879e+00 3.595602711288888642e+00
7.031438135010801282e+00 3.576516091522275342e+00
7.055184092660275574e+00 3.590788547018247900e+00
7.078929627121168799e+00 3.618905339209427474e+00
7.102675584770642203e+00 3.648373444215705419e+00
7.126421542420116495e+00 3.650438287030604023e+00
7.150167076881008832e+00 3.626861749317026540e+00
7.173913034530483124e+00 3.579790135016985175e+00
7.197658992179956527e+00 3.567648429746999472e+00
7.221404526640849753e+00 3.603123708622886667e+00
7.245150484290323156e+00 3.639786301054787288e+00
7.268896441939797448e+00 3.647149081233719947e+00
7.292641976400690673e+00 3.637607359558370224e+00
7.316387934050164077e+00 3.600418481812217131e+00
7.340133891699637481e+00 3.576628172520345483e+00
7.363879426160530706e+00 3.579516813798759856e+00
7.387625383810004998e+00 3.618011350312256180e+00
7.411371341459478401e+00 3.616722170336593933e+00
7.435116875920371626e+00 3.624614260055822434e+00
7.458862833569845030e+00 3.623326995547481388e+00
7.482608791219319322e+00 3.586530784153851403e+00
7.506354325680211659e+00 3.599079330585379211e+00
7.530100283329685951e+00 3.608776518852209403e+00
7.553846240979159354e+00 3.606308503865037540e+00
7.577591775440052579e+00 3.650696933536031974e+00
7.601337733089526871e+00 3.660166959841435030e+00
7.625083690739000275e+00 3.606902717804578717e+00
7.648829225199893500e+00 3.594571261339686075e+00
7.672575182849366904e+00 3.618257130462667170e+00
7.696321140498841196e+00 3.621872470754356588e+00
7.720067098148314599e+00 3.644725907469591242e+00
7.743812632609207824e+00 3.638346070253537956e+00
7.767558590258681228e+00 3.620361079745215704e+00
7.791304547908155520e+00 3.578253440087080239e+00
7.815050082369048745e+00 3.573181720493907143e+00
7.838796040018522149e+00 3.616139108682379089e+00
7.862541997667995552e+00 3.646442357340595297e+00
7.886287532128888778e+00 3.657273274544090569e+00
7.910033489778363069e+00 3.641741877051292597e+00
7.933779447427836473e+00 3.589413550416130860e+00
7.957524981888729698e+00 3.586394606695393339e+00
7.981270939538203102e+00 3.589137241521591193e+00
8.005016897187676506e+00 3.661782025248895067e+00
8.028762431648569731e+00 3.644972635787826043e+00
8.052508389298044023e+00 3.639263046780804700e+00
8.076254346947516538e+00 3.629527722590847993e+00
8.100000304596990830e+00 3.591356525266178323e+00


==> data/HFPredic_drag_PhysicsData.txt <==
1.023745818956579123e+00 3.311619159030080972e+00
1.047491637747299809e+00 3.310573589280794149e+00
1.071237459844181172e+00 3.311889221867220456e+00
1.094983278634902080e+00 3.312800596314126267e+00
1.118729090813301186e+00 3.313300256324771542e+00
1.142474916216343450e+00 3.314957809622654850e+00
1.166220741619385715e+00 3.315966916238135997e+00
1.189966553797784821e+00 3.317903233763388027e+00
1.213712379200827307e+00 3.320447728039359614e+00
1.237458191379226413e+00 3.323832725393330634e+00
1.261204016782268678e+00 3.325594747606625212e+00
1.284949842185310942e+00 3.328032255629262526e+00
1.308695641139066890e+00 3.329156751337016829e+00
1.332441466542109154e+00 3.330924666144665203e+00
1.356187291945151419e+00 3.335342461010224024e+00
1.379933117348193905e+00 3.340373720509850042e+00
1.403678942751236169e+00 3.347178604038724359e+00
1.427424741704992117e+00 3.351001002791117678e+00
1.451170567108034382e+00 3.354543429283791678e+00
1.474916366061790551e+00 3.356919312354560425e+00
1.498662217914119132e+00 3.361281161335492484e+00
1.522408016867875080e+00 3.368585504228711169e+00
1.546153868720203661e+00 3.376039393454973947e+00
1.569899667673959609e+00 3.383302853284272160e+00
1.593645466627715557e+00 3.390102826962507088e+00
1.617391318480044138e+00 3.392900932459480323e+00
1.641137117433800308e+00 3.396282839634201522e+00
1.664882969286128889e+00 3.402073582876770530e+00
1.688628768239884836e+00 3.410094425736897250e+00
1.712374567193641006e+00 3.420863380774611606e+00
1.736120419045969587e+00 3.428275976642184197e+00
1.759866217999725535e+00 3.429175479393456794e+00
1.783612016953481483e+00 3.429003616791279629e+00
1.807357868805810064e+00 3.430676264290949629e+00
1.831103667759566012e+00 3.439654370090115876e+00
1.854849519611894593e+00 3.453026382172410536e+00
1.878595318565650540e+00 3.463501595704886693e+00
1.902341117519406710e+00 3.463792617833528098e+00
1.926086969371735291e+00 3.457958141253397955e+00
1.949832821224063872e+00 3.456514142356167607e+00
1.973578567279247409e+00 3.462468078635372759e+00
1.997324419131575990e+00 3.476972213459504690e+00
2.021070270983904571e+00 3.493042684918903795e+00
2.044816017039087885e+00 3.495465748758369795e+00
2.068561868891416466e+00 3.485835273361740594e+00
2.092307720743745048e+00 3.475696031155571131e+00
2.116053466798928362e+00 3.474204849989521282e+00
2.139799318651257387e+00 3.492943021141877047e+00
2.163545170503585524e+00 3.518512309597940479e+00
2.187291022355914549e+00 3.520660207986549217e+00
2.211036768411097420e+00 3.513660460364695926e+00
2.234782620263426445e+00 3.499342672294356582e+00
2.258528472115755026e+00 3.491900708304281675e+00
2.282274218170938340e+00 3.509014970836046743e+00
2.306020070023266921e+00 3.530397898416020475e+00
2.329765921875595502e+00 3.546853972366502017e+00
2.353511667930778817e+00 3.540517804090391962e+00
2.377257519783107398e+00 3.522845219740173839e+00
2.401003371635436423e+00 3.511280648512439040e+00
2.424749117690619293e+00 3.516181724807213804e+00
2.448494969542948319e+00 3.542841090793130032e+00
2.472240821395276456e+00 3.563896087226491538e+00
2.495986673247605481e+00 3.570112218151033634e+00
2.519732419302788795e+00 3.550791631613217092e+00
2.543478271155117376e+00 3.530264860596857623e+00
2.567224123007445957e+00 3.525715276651066876e+00
2.590969869062629272e+00 3.543732875628106793e+00
2.614715720914957853e+00 3.574040110826039118e+00
2.638461572767286434e+00 3.589090519160089698e+00
2.662207318822470192e+00 3.575095099406418786e+00
2.685953170674798329e+00 3.549419750720598898e+00
2.709699022527127354e+00 3.532697483932612847e+00
2.733444768582310225e+00 3.540730115188268634e+00
2.757190620434639250e+00 3.574089946678046026e+00
2.780936472286967831e+00 3.598917119373460149e+00
2.804682218342151145e+00 3.598318154320735207e+00
2.828428175991624993e+00 3.575246284308019717e+00
2.852173922046808308e+00 3.548684219783821536e+00
2.875919668101992066e+00 3.544678337368383669e+00
2.899665625751465470e+00 3.569624478642403620e+00
2.923411371806649228e+00 3.601797386465603434e+00
2.947157117861832099e+00 3.615334107227019089e+00
2.970903075511306390e+00 3.598442692184296909e+00
2.994648821566489261e+00 3.565635285211147476e+00
3.018394567621673019e+00 3.549523622043146531e+00
3.042140525271146423e+00 3.562933338960633911e+00
3.065886271326330181e+00 3.596577196110931851e+00
3.089632017381513940e+00 3.622471237784818943e+00
3.113377975030987344e+00 3.617663405999522297e+00
3.137123721086171102e+00 3.588167923573328366e+00
3.160869467141353972e+00 3.561025087825917534e+00
3.184615424790828264e+00 3.558902650529712108e+00
3.208361170846011134e+00 3.585129489531568403e+00
3.232107128495485426e+00 3.620218752902745862e+00
3.255852874550668297e+00 3.631681402379886237e+00
3.279598620605852055e+00 3.611810607560825837e+00
3.303344578255325459e+00 3.578887319296608638e+00
3.327090324310509217e+00 3.561511116614545891e+00
3.350836070365692976e+00 3.574638797140678115e+00
3.374582028015166379e+00 3.606267855734554661e+00
3.398327774070350138e+00 3.637610851986858851e+00
3.422073520125533008e+00 3.632402481833085339e+00
3.445819477775007300e+00 3.601077190389854188e+00
3.469565223830190170e+00 3.570071594545556337e+00
3.493310969885373929e+00 3.567984729230783358e+00
3.517056927534847333e+00 3.596171270756730820e+00
3.540802673590031091e+00 3.632014126844486324e+00
3.564548419645213961e+00 3.642763288129780452e+00
3.588294377294688253e+00 3.621661165890980527e+00
3.612040123349872012e+00 3.584604609692124910e+00
3.635785869405054882e+00 3.566354614985790317e+00
3.659531827054529174e+00 3.583048184325825503e+00
3.683277573109712044e+00 3.617118500329813191e+00
3.707023319164895803e+00 3.643524450689503702e+00
3.730769276814369206e+00 3.634747646091968765e+00
3.754515022869552965e+00 3.603992106681648266e+00
3.778260768924735835e+00 3.572812011566658619e+00
3.802006726574210127e+00 3.571612883727818044e+00
3.825752472629392997e+00 3.602362610810365684e+00
3.849498430278867289e+00 3.637589155046686784e+00
3.873244176334051048e+00 3.645576566346605762e+00
3.896989922389233918e+00 3.625976380143258737e+00
3.920735880038708210e+00 3.590547892711011713e+00
3.944481626093891080e+00 3.573218824128554516e+00
3.968227372149074839e+00 3.585677425966013132e+00
3.991973329798548242e+00 3.619703703365855674e+00
4.015719075853732001e+00 3.645865481549949827e+00
4.039464821908914871e+00 3.639499014228684270e+00
4.063210779558389163e+00 3.610814483771539685e+00
4.086956525613572033e+00 3.576836545060233519e+00
4.110702271668755792e+00 3.576043217171398059e+00
4.134448229318230084e+00 3.605085190695755948e+00
4.158193975373412954e+00 3.640910776604715515e+00
4.181939721428596712e+00 3.652031780321003840e+00
4.205685679078070116e+00 3.629144821766143725e+00
4.229431425133253875e+00 3.590694396520047071e+00
4.253177171188436745e+00 3.571294407871175913e+00
4.276923128837911037e+00 3.585887644724111034e+00
4.300668874893093907e+00 3.624339617651270107e+00
4.324414620948277665e+00 3.650150520119827213e+00
4.348160578597751069e+00 3.644339399778575572e+00
4.371906324652934828e+00 3.610208000850512633e+00
4.395652070708118586e+00 3.578075685054641131e+00
4.419398028357591990e+00 3.576488502947663406e+00
4.443143774412775748e+00 3.605626915848524128e+00
4.466889732062249152e+00 3.640612211900856376e+00
4.490635478117432910e+00 3.649283406201234037e+00
4.514381224172615781e+00 3.628764582321112098e+00
4.538127181822090073e+00 3.590123894999924126e+00
4.561872927877272943e+00 3.572186922332717618e+00
4.585618885526747235e+00 3.586423122528812790e+00
4.609364419987640460e+00 3.618630712258874560e+00
4.633110377637113864e+00 3.651976031888942487e+00
4.656856335286587267e+00 3.644405624153373324e+00
4.680601869747480492e+00 3.607196151106280002e+00
4.704347827396954784e+00 3.576241874032167534e+00
4.728093785046428188e+00 3.574565166358487200e+00
4.751839319507321413e+00 3.604746446367542934e+00
4.775585277156794817e+00 3.641264799808275221e+00
4.799331234806269109e+00 3.652277202523210420e+00
4.823076769267161445e+00 3.628222677584590272e+00
4.846822726916635737e+00 3.589772681260772202e+00
4.870568684566109141e+00 3.571746478795025048e+00
4.894314219027002366e+00 3.591298137694586945e+00
4.918060176676476658e+00 3.625712791414419822e+00
4.941806134325950062e+00 3.659887309813012024e+00
4.965551668786843287e+00 3.645540493345958755e+00
4.989297626436316691e+00 3.612529099695069412e+00
5.013043584085790982e+00 3.580703654215779075e+00
5.036789118546684207e+00 3.578982400255702689e+00
5.060535076196157611e+00 3.607123194242821906e+00
5.084281033845631903e+00 3.639847573639001244e+00
5.108026568306524240e+00 3.654963733194200426e+00
5.131772525955998532e+00 3.631139582008611644e+00
5.155518483605471936e+00 3.591604648234203445e+00
5.179264018066365161e+00 3.571714711380810758e+00
5.203009975715838564e+00 3.586445372791320363e+00
5.226755933365312856e+00 3.626123648646188080e+00
5.250501467826206081e+00 3.653480043840117819e+00
5.274247425475679485e+00 3.645944419151499361e+00
5.297993383125153777e+00 3.611828240710833082e+00
5.321739340774627181e+00 3.576039892611210913e+00
5.345484875235520406e+00 3.574328813167416019e+00
5.369230832884993809e+00 3.603302780657904325e+00
5.392976790534468101e+00 3.641844670233066239e+00
5.416722324995360438e+00 3.654763438946765142e+00
5.440468282644834730e+00 3.631038147469321853e+00
5.464214240294308134e+00 3.594516056101087820e+00
5.487959774755201359e+00 3.570001154502556950e+00
5.511705732404674762e+00 3.585073881677393270e+00
5.535451690054149054e+00 3.625261290499727451e+00
5.559197224515042279e+00 3.653911361049487994e+00
5.582943182164515683e+00 3.649639328544349581e+00
5.606689139813989975e+00 3.613140533766267648e+00
5.630434674274882312e+00 3.578193271971596090e+00
5.654180631924356604e+00 3.572264077936593729e+00
5.677926589573830007e+00 3.595138449167206041e+00
5.701672124034723232e+00 3.642617185538780777e+00
5.725418081684196636e+00 3.655290121057495067e+00
5.749164039333670928e+00 3.632646994467017887e+00
5.772909573794564153e+00 3.592308175656549807e+00
5.796655531444037557e+00 3.572201000766053181e+00
5.820401489093511849e+00 3.583556373843369336e+00
5.844147023554404186e+00 3.623646942530752924e+00
5.867892981203878477e+00 3.654734750636964957e+00
5.891638938853351881e+00 3.651400607234666751e+00
5.915384473314245106e+00 3.613562670827118684e+00
5.939130430963718510e+00 3.578572375807278050e+00
5.962876388613192802e+00 3.572852413548311290e+00
5.986621923074085139e+00 3.603041582862212877e+00
6.010367880723559431e+00 3.643942312820809715e+00
6.034113838373032834e+00 3.657119597356747853e+00
6.057859372833926059e+00 3.640090107413136433e+00
6.081605330483400351e+00 3.595564878972451250e+00
6.105351288132873755e+00 3.569213599758360278e+00
6.129096822593766980e+00 3.584898415237067759e+00
6.152842780243240384e+00 3.621951756586180071e+00
6.176588737892714676e+00 3.653841999559149123e+00
6.200334272353607012e+00 3.648550256287919513e+00
6.224080230003081304e+00 3.616830209344207514e+00
6.247826187652554708e+00 3.581069686748704406e+00
6.271571722113447933e+00 3.572137307420178320e+00
6.295317679762922225e+00 3.602366230510122058e+00
6.319063637412395629e+00 3.640745697073553444e+00
6.342809171873288854e+00 3.656768377209672849e+00
6.366555129522762257e+00 3.635164551181420123e+00
6.390301087172236549e+00 3.597688017160308505e+00
6.414046621633128886e+00 3.574395862348720865e+00
6.437792579282603178e+00 3.580437739425394117e+00
6.461538536932076582e+00 3.621712959738569104e+00
6.485284071392969807e+00 3.651700532776858132e+00
6.509030029042443211e+00 3.648889410137318823e+00
6.532775986691917502e+00 3.619075165761072022e+00
6.556521944341390906e+00 3.587935102004025545e+00
6.580267478802284131e+00 3.574300116303815500e+00
6.604013436451758423e+00 3.601473424172253690e+00
6.627759394101231827e+00 3.639315687369834240e+00
6.651504928562125052e+00 3.654709859278335138e+00
6.675250886211598456e+00 3.633921222333431622e+00
6.698996843861072747e+00 3.595024057795471517e+00
6.722742378321965084e+00 3.578057575549566938e+00
6.746488335971439376e+00 3.583897376928892431e+00
6.770234293620912780e+00 3.622675648486521904e+00
6.793979828081806005e+00 3.653958120576068946e+00
6.817725785731280297e+00 3.649459011863544156e+00
6.841471743380753701e+00 3.619958067115189415e+00
6.865217277841646926e+00 3.584159986877045068e+00
6.888963235491120329e+00 3.579172381438034733e+00
6.912709193140594621e+00 3.604727211058233571e+00
6.936454727601486958e+00 3.641970768706964456e+00
6.960200685250961250e+00 3.652527502284298233e+00
6.983946642900434654e+00 3.635636265512890208e+00
7.007692177361327879e+00 3.594820776951258789e+00
7.031438135010801282e+00 3.577732529945480522e+00
7.055184092660275574e+00 3.585461183336257296e+00
7.078929627121168799e+00 3.620935453826272354e+00
7.102675584770642203e+00 3.653067811849501467e+00
7.126421542420116495e+00 3.650890802567668292e+00
7.150167076881008832e+00 3.620382650911329492e+00
7.173913034530483124e+00 3.578898751166414538e+00
7.197658992179956527e+00 3.572272986370083725e+00
7.221404526640849753e+00 3.602917231287686040e+00
7.245150484290323156e+00 3.638465509339058990e+00
7.268896441939797448e+00 3.658932962462275285e+00
7.292641976400690673e+00 3.634488883021886441e+00
7.316387934050164077e+00 3.597560688872726953e+00
7.340133891699637481e+00 3.574307118617060741e+00
7.363879426160530706e+00 3.584254030720010586e+00
7.387625383810004998e+00 3.620988330482918904e+00
7.411371341459478401e+00 3.654832050438173940e+00
7.435116875920371626e+00 3.644850314346940845e+00
7.458862833569845030e+00 3.619569744658476917e+00
7.482608791219319322e+00 3.581032444772260792e+00
7.506354325680211659e+00 3.577515486286729107e+00
7.530100283329685951e+00 3.602175000248524217e+00
7.553846240979159354e+00 3.631878021775535093e+00
7.577591775440052579e+00 3.653670386833804518e+00
7.601337733089526871e+00 3.641681066313418480e+00
7.625083690739000275e+00 3.598210002029199828e+00
7.648829225199893500e+00 3.572076217235511386e+00
7.672575182849366904e+00 3.594428978314637035e+00
7.696321140498841196e+00 3.620339534307054130e+00
7.720067098148314599e+00 3.650812790992008061e+00
7.743812632609207824e+00 3.649615527125934289e+00
7.767558590258681228e+00 3.619703650675081263e+00
7.791304547908155520e+00 3.577148006660850310e+00
7.815050082369048745e+00 3.573186750169553783e+00
7.838796040018522149e+00 3.609870646660101823e+00
7.862541997667995552e+00 3.637577063245702291e+00
7.886287532128888778e+00 3.658809760045873549e+00
7.910033489778363069e+00 3.636716637722753109e+00
7.933779447427836473e+00 3.592743833414933530e+00
7.957524981888729698e+00 3.583780866705416290e+00
7.981270939538203102e+00 3.581125672481991984e+00
8.005016897187676506e+00 3.624650796920323881e+00
8.028762431648569731e+00 3.648707217091335941e+00
8.052508389298044023e+00 3.649605302079364844e+00
8.076254346947516538e+00 3.616673030626139873e+00
8.100000304596990830e+00 3.584732650391964537e+00


==> data/HFPredic_drag_PhysicsPhysics.txt <==
1.023745818956579123e+00 3.309250202843299515e+00
1.047491637747299809e+00 3.312316297032995127e+00
1.071237459844181172e+00 3.313666433496382790e+00
1.094983278634902080e+00 3.314364605507063466e+00
1.118729090813301186e+00 3.314858122856812361e+00
1.142474916216343450e+00 3.316646786168065297e+00
1.166220741619385715e+00 3.316844451690158291e+00
1.189966553797784821e+00 3.319704051467296413e+00
1.213712379200827307e+00 3.321068324999166155e+00
1.237458191379226413e+00 3.322951422335934435e+00
1.261204016782268678e+00 3.325497700310375393e+00
1.284949842185310942e+00 3.327899372154623059e+00
1.308695641139066890e+00 3.330033644521758873e+00
1.332441466542109154e+00 3.333464141034411021e+00
1.356187291945151419e+00 3.338287064289955808e+00
1.379933117348193905e+00 3.342587219652584540e+00
1.403678942751236169e+00 3.347245072168018254e+00
1.427424741704992117e+00 3.352225977507079069e+00
1.451170567108034382e+00 3.354584626459146346e+00
1.474916366061790551e+00 3.359202233706067187e+00
1.498662217914119132e+00 3.363197068067641293e+00
1.522408016867875080e+00 3.368192296622641635e+00
1.546153868720203661e+00 3.377408983653388486e+00
1.569899667673959609e+00 3.385048118522811844e+00
1.593645466627715557e+00 3.389991834488748523e+00
1.617391318480044138e+00 3.393023485675614292e+00
1.641137117433800308e+00 3.395529106004242070e+00
1.664882969286128889e+00 3.400435531755704677e+00
1.688628768239884836e+00 3.409417272766395612e+00
1.712374567193641006e+00 3.422150500144350183e+00
1.736120419045969587e+00 3.429631108184192811e+00
1.759866217999725535e+00 3.430983065955038658e+00
1.783612016953481483e+00 3.430839550076270061e+00
1.807357868805810064e+00 3.429687731855157740e+00
1.831103667759566012e+00 3.441710479138537782e+00
1.854849519611894593e+00 3.456049233098443807e+00
1.878595318565650540e+00 3.465981576678911047e+00
1.902341117519406710e+00 3.467504934676603590e+00
1.926086969371735291e+00 3.461935444984718391e+00
1.949832821224063872e+00 3.459526869125910675e+00
1.973578567279247409e+00 3.465112100408755502e+00
1.997324419131575990e+00 3.478956995534248087e+00
2.021070270983904571e+00 3.491891229054206569e+00
2.044816017039087885e+00 3.497313251255088851e+00
2.068561868891416466e+00 3.490053577383122718e+00
2.092307720743745048e+00 3.480292350671982504e+00
2.116053466798928362e+00 3.482518770139198860e+00
2.139799318651257387e+00 3.498424187499531879e+00
2.163545170503585524e+00 3.519001271715894941e+00
2.187291022355914549e+00 3.525086991162737604e+00
2.211036768411097420e+00 3.515134231861568814e+00
2.234782620263426445e+00 3.500096944979269598e+00
2.258528472115755026e+00 3.496125328711117142e+00
2.282274218170938340e+00 3.512229034543114192e+00
2.306020070023266921e+00 3.532093321949097309e+00
2.329765921875595502e+00 3.549002583188868076e+00
2.353511667930778817e+00 3.543820092005619760e+00
2.377257519783107398e+00 3.526179806394139860e+00
2.401003371635436423e+00 3.512474476928467482e+00
2.424749117690619293e+00 3.517026992358317727e+00
2.448494969542948319e+00 3.542410036033298404e+00
2.472240821395276456e+00 3.564059271866242273e+00
2.495986673247605481e+00 3.567166554209403095e+00
2.519732419302788795e+00 3.550425705286023081e+00
2.543478271155117376e+00 3.530434299395758480e+00
2.567224123007445957e+00 3.524955644432864688e+00
2.590969869062629272e+00 3.546441436634247157e+00
2.614715720914957853e+00 3.573837427549969803e+00
2.638461572767286434e+00 3.589657901284563746e+00
2.662207318822470192e+00 3.576185720664927459e+00
2.685953170674798329e+00 3.552068021768386874e+00
2.709699022527127354e+00 3.535632858930038758e+00
2.733444768582310225e+00 3.547080123656494166e+00
2.757190620434639250e+00 3.574240325028866572e+00
2.780936472286967831e+00 3.600098069217107621e+00
2.804682218342151145e+00 3.599162781555510726e+00
2.828428175991624993e+00 3.573167736386698934e+00
2.852173922046808308e+00 3.546831662356697557e+00
2.875919668101992066e+00 3.545559464090698221e+00
2.899665625751465470e+00 3.572300720406632379e+00
2.923411371806649228e+00 3.604662722902760130e+00
2.947157117861832099e+00 3.617694497574825085e+00
2.970903075511306390e+00 3.600489241979790478e+00
2.994648821566489261e+00 3.565559523038425827e+00
3.018394567621673019e+00 3.551070126353542911e+00
3.042140525271146423e+00 3.563098217940777523e+00
3.065886271326330181e+00 3.596502942056336583e+00
3.089632017381513940e+00 3.624405893019414293e+00
3.113377975030987344e+00 3.621116782502769915e+00
3.137123721086171102e+00 3.591406513256996114e+00
3.160869467141353972e+00 3.562354351603067570e+00
3.184615424790828264e+00 3.559590178303652763e+00
3.208361170846011134e+00 3.587747970545394516e+00
3.232107128495485426e+00 3.622613819174496541e+00
3.255852874550668297e+00 3.635389845454933155e+00
3.279598620605852055e+00 3.613686410951039818e+00
3.303344578255325459e+00 3.577974700066075986e+00
3.327090324310509217e+00 3.559856954096387138e+00
3.350836070365692976e+00 3.575444162153195382e+00
3.374582028015166379e+00 3.608664246562652167e+00
3.398327774070350138e+00 3.636069031178412736e+00
3.422073520125533008e+00 3.630599551699779326e+00
3.445819477775007300e+00 3.598594013533175318e+00
3.469565223830190170e+00 3.567921344151469665e+00
3.493310969885373929e+00 3.568357934727700354e+00
3.517056927534847333e+00 3.599824740338272377e+00
3.540802673590031091e+00 3.633087721850920992e+00
3.564548419645213961e+00 3.645272065806572925e+00
3.588294377294688253e+00 3.622100376954080048e+00
3.612040123349872012e+00 3.584315703878636405e+00
3.635785869405054882e+00 3.566631424897842351e+00
3.659531827054529174e+00 3.583848397240373185e+00
3.683277573109712044e+00 3.618989710583929043e+00
3.707023319164895803e+00 3.644811484635611443e+00
3.730769276814369206e+00 3.636408035330791932e+00
3.754515022869552965e+00 3.606325512732297511e+00
3.778260768924735835e+00 3.576079249094430423e+00
3.802006726574210127e+00 3.573648212785747624e+00
3.825752472629392997e+00 3.603053688568970792e+00
3.849498430278867289e+00 3.639608661213006080e+00
3.873244176334051048e+00 3.650962653876518971e+00
3.896989922389233918e+00 3.627286426430972099e+00
3.920735880038708210e+00 3.589099378025200959e+00
3.944481626093891080e+00 3.570513681956375418e+00
3.968227372149074839e+00 3.586518186242861006e+00
3.991973329798548242e+00 3.625246973445257925e+00
4.015719075853732001e+00 3.641444737579665691e+00
4.039464821908914871e+00 3.643973581021018315e+00
4.063210779558389163e+00 3.613047848130628736e+00
4.086956525613572033e+00 3.581662393902805608e+00
4.110702271668755792e+00 3.575390346282580012e+00
4.134448229318230084e+00 3.604841234409697392e+00
4.158193975373412954e+00 3.639849166880329001e+00
4.181939721428596712e+00 3.652401021515345292e+00
4.205685679078070116e+00 3.629340871003344127e+00
4.229431425133253875e+00 3.592125714627547151e+00
4.253177171188436745e+00 3.569485349633587212e+00
4.276923128837911037e+00 3.587164097904478322e+00
4.300668874893093907e+00 3.625773295786286710e+00
4.324414620948277665e+00 3.652345688687308467e+00
4.348160578597751069e+00 3.647169750162808199e+00
4.371906324652934828e+00 3.611372668390219864e+00
4.395652070708118586e+00 3.579829250316536537e+00
4.419398028357591990e+00 3.574981797842128550e+00
4.443143774412775748e+00 3.604903830361005923e+00
4.466889732062249152e+00 3.639976468564294354e+00
4.490635478117432910e+00 3.653796565663547380e+00
4.514381224172615781e+00 3.632859609683866786e+00
4.538127181822090073e+00 3.592016582940523506e+00
4.561872927877272943e+00 3.572854651931344439e+00
4.585618885526747235e+00 3.586898341397775969e+00
4.609364419987640460e+00 3.620386530832863770e+00
4.633110377637113864e+00 3.655681518896940929e+00
4.656856335286587267e+00 3.647501477579060847e+00
4.680601869747480492e+00 3.613743227324387686e+00
4.704347827396954784e+00 3.580836240991021047e+00
4.728093785046428188e+00 3.575348737618608386e+00
4.751839319507321413e+00 3.612807744849876102e+00
4.775585277156794817e+00 3.642005443582537971e+00
4.799331234806269109e+00 3.656202538264729629e+00
4.823076769267161445e+00 3.632619008862252308e+00
4.846822726916635737e+00 3.593353566422958778e+00
4.870568684566109141e+00 3.573258642047631550e+00
4.894314219027002366e+00 3.591588769831953964e+00
4.918060176676476658e+00 3.626778523655210584e+00
4.941806134325950062e+00 3.657615537267362882e+00
4.965551668786843287e+00 3.649601985834331597e+00
4.989297626436316691e+00 3.614977091141697851e+00
5.013043584085790982e+00 3.581148196791176908e+00
5.036789118546684207e+00 3.576022333968953859e+00
5.060535076196157611e+00 3.607435261125106596e+00
5.084281033845631903e+00 3.641606766988808808e+00
5.108026568306524240e+00 3.652772952535151774e+00
5.131772525955998532e+00 3.630610070066005779e+00
5.155518483605471936e+00 3.597781915358052807e+00
5.179264018066365161e+00 3.569854257724475843e+00
5.203009975715838564e+00 3.584672718528828739e+00
5.226755933365312856e+00 3.624980753217952767e+00
5.250501467826206081e+00 3.655596421257022222e+00
5.274247425475679485e+00 3.648281121782927183e+00
5.297993383125153777e+00 3.616064573020596473e+00
5.321739340774627181e+00 3.579435843225035274e+00
5.345484875235520406e+00 3.578354154940652787e+00
5.369230832884993809e+00 3.604297372017632561e+00
5.392976790534468101e+00 3.644458332381617538e+00
5.416722324995360438e+00 3.658067794585623478e+00
5.440468282644834730e+00 3.635015337198693519e+00
5.464214240294308134e+00 3.594520319317013879e+00
5.487959774755201359e+00 3.572914101372306472e+00
5.511705732404674762e+00 3.587770476770274275e+00
5.535451690054149054e+00 3.626220505501216440e+00
5.559197224515042279e+00 3.657252329987039197e+00
5.582943182164515683e+00 3.652490444998433894e+00
5.606689139813989975e+00 3.616899825576267435e+00
5.630434674274882312e+00 3.584010946400598918e+00
5.654180631924356604e+00 3.555395616552341043e+00
5.677926589573830007e+00 3.582842884848277620e+00
5.701672124034723232e+00 3.643599522157341397e+00
5.725418081684196636e+00 3.659778648713305937e+00
5.749164039333670928e+00 3.637592232909182766e+00
5.772909573794564153e+00 3.594638410978921783e+00
5.796655531444037557e+00 3.569979850599384275e+00
5.820401489093511849e+00 3.585566391208056203e+00
5.844147023554404186e+00 3.624779010712494198e+00
5.867892981203878477e+00 3.650890479011156931e+00
5.891638938853351881e+00 3.655424657758417517e+00
5.915384473314245106e+00 3.615712537610357380e+00
5.939130430963718510e+00 3.581321999877647766e+00
5.962876388613192802e+00 3.575384990617270109e+00
5.986621923074085139e+00 3.602368347591229814e+00
6.010367880723559431e+00 3.642184479834358779e+00
6.034113838373032834e+00 3.657241614014429931e+00
6.057859372833926059e+00 3.638507942531021389e+00
6.081605330483400351e+00 3.596725537416392005e+00
6.105351288132873755e+00 3.572323689728167828e+00
6.129096822593766980e+00 3.586955991855899306e+00
6.152842780243240384e+00 3.625755415514054114e+00
6.176588737892714676e+00 3.659336076455864006e+00
6.200334272353607012e+00 3.653618100290970450e+00
6.224080230003081304e+00 3.620047768805111588e+00
6.247826187652554708e+00 3.583780441351667623e+00
6.271571722113447933e+00 3.576521122289531451e+00
6.295317679762922225e+00 3.601961318511463173e+00
6.319063637412395629e+00 3.642809747517491648e+00
6.342809171873288854e+00 3.658514585126963148e+00
6.366555129522762257e+00 3.638675088397286483e+00
6.390301087172236549e+00 3.597395582563429173e+00
6.414046621633128886e+00 3.575211680392538227e+00
6.437792579282603178e+00 3.583947857586841756e+00
6.461538536932076582e+00 3.622364088425012785e+00
6.485284071392969807e+00 3.655759058728037303e+00
6.509030029042443211e+00 3.651169936371508662e+00
6.532775986691917502e+00 3.619698242301172542e+00
6.556521944341390906e+00 3.583166653186454109e+00
6.580267478802284131e+00 3.574353915689516992e+00
6.604013436451758423e+00 3.603379335324240262e+00
6.627759394101231827e+00 3.640120238337465342e+00
6.651504928562125052e+00 3.657297143718500010e+00
6.675250886211598456e+00 3.638009780731387810e+00
6.698996843861072747e+00 3.596823601852108254e+00
6.722742378321965084e+00 3.577740233437578077e+00
6.746488335971439376e+00 3.583761063117064438e+00
6.770234293620912780e+00 3.619585939344040160e+00
6.793979828081806005e+00 3.652416045009739154e+00
6.817725785731280297e+00 3.651442634855306846e+00
6.841471743380753701e+00 3.618180899706387788e+00
6.865217277841646926e+00 3.583458551431593975e+00
6.888963235491120329e+00 3.577245339873145635e+00
6.912709193140594621e+00 3.602199547825548187e+00
6.936454727601486958e+00 3.643222191550973932e+00
6.960200685250961250e+00 3.656419400563460265e+00
6.983946642900434654e+00 3.637922891635125389e+00
7.007692177361327879e+00 3.597922660999310462e+00
7.031438135010801282e+00 3.574611107681455735e+00
7.055184092660275574e+00 3.583523827819366847e+00
7.078929627121168799e+00 3.622838846096121390e+00
7.102675584770642203e+00 3.652300879714845738e+00
7.126421542420116495e+00 3.653540811641680541e+00
7.150167076881008832e+00 3.621365856306749453e+00
7.173913034530483124e+00 3.586610828121930439e+00
7.197658992179956527e+00 3.576198750220243472e+00
7.221404526640849753e+00 3.603450609744348387e+00
7.245150484290323156e+00 3.640066866365054388e+00
7.268896441939797448e+00 3.657509263658297094e+00
7.292641976400690673e+00 3.640568298580928452e+00
7.316387934050164077e+00 3.600296310337038452e+00
7.340133891699637481e+00 3.574510744008625451e+00
7.363879426160530706e+00 3.583805907213525543e+00
7.387625383810004998e+00 3.619949978630571330e+00
7.411371341459478401e+00 3.648726002581905270e+00
7.435116875920371626e+00 3.642208845983152976e+00
7.458862833569845030e+00 3.621051083470360865e+00
7.482608791219319322e+00 3.585180777660747609e+00
7.506354325680211659e+00 3.575539955680736348e+00
7.530100283329685951e+00 3.598016254092727184e+00
7.553846240979159354e+00 3.612819285072664588e+00
7.577591775440052579e+00 3.657816886200985884e+00
7.601337733089526871e+00 3.642672391340728399e+00
7.625083690739000275e+00 3.598495574044323408e+00
7.648829225199893500e+00 3.573917987278782959e+00
7.672575182849366904e+00 3.588248264246728159e+00
7.696321140498841196e+00 3.618112162960776423e+00
7.720067098148314599e+00 3.651787376079181247e+00
7.743812632609207824e+00 3.654070331421285900e+00
7.767558590258681228e+00 3.624055073740802602e+00
7.791304547908155520e+00 3.589182000069053746e+00
7.815050082369048745e+00 3.575605557522118616e+00
7.838796040018522149e+00 3.606499740074205373e+00
7.862541997667995552e+00 3.639978700167250114e+00
7.886287532128888778e+00 3.658742399057120842e+00
7.910033489778363069e+00 3.644275208435934665e+00
7.933779447427836473e+00 3.598263707402209022e+00
7.957524981888729698e+00 3.582486308323838298e+00
7.981270939538203102e+00 3.580302215626299578e+00
8.005016897187676506e+00 3.628648794671946565e+00
8.028762431648569731e+00 3.655716314509154241e+00
8.052508389298044023e+00 3.653095902220389046e+00
8.076254346947516538e+00 3.627784844984466961e+00
8.100000304596990830e+00 3.589942868614075522e+00


==> data/HFPredic_drag_PhysicsPhysicslulu.txt <==
1.023745818956579123e+00 3.310462182554644528e+00
1.047491637747299809e+00 3.311439879702900324e+00
1.071237459844181172e+00 3.312499427641467431e+00
1.094983278634902080e+00 3.313561510161589840e+00
1.118729090813301186e+00 3.314522519408929835e+00
1.142474916216343450e+00 3.315510513077890575e+00
1.166220741619385715e+00 3.316644755197510008e+00
1.189966553797784821e+00 3.318026327893953020e+00
1.213712379200827307e+00 3.320248709093176487e+00
1.237458191379226413e+00 3.322488726084197985e+00
1.261204016782268678e+00 3.324750509889863093e+00
1.284949842185310942e+00 3.327044213080536661e+00
1.308695641139066890e+00 3.329501268697705463e+00
1.332441466542109154e+00 3.332671916445010485e+00
1.356187291945151419e+00 3.336272033648914892e+00
1.379933117348193905e+00 3.340813188046711346e+00
1.403678942751236169e+00 3.345295581878975355e+00
1.427424741704992117e+00 3.349793594827326082e+00
1.451170567108034382e+00 3.354392980953189607e+00
1.474916366061790551e+00 3.358816561096440445e+00
1.498662217914119132e+00 3.363609787438518683e+00
1.522408016867875080e+00 3.368713192689804181e+00
1.546153868720203661e+00 3.374590260334050740e+00
1.569899667673959609e+00 3.380686757002087095e+00
1.593645466627715557e+00 3.387036601083622145e+00
1.617391318480044138e+00 3.392427028204928252e+00
1.641137117433800308e+00 3.397818498189255187e+00
1.664882969286128889e+00 3.403921461609165533e+00
1.688628768239884836e+00 3.410005650899651464e+00
1.712374567193641006e+00 3.415493066742696371e+00
1.736120419045969587e+00 3.422347228632792060e+00
1.759866217999725535e+00 3.429313350519934911e+00
1.783612016953481483e+00 3.435602721101691959e+00
1.807357868805810064e+00 3.439654702208958081e+00
1.831103667759566012e+00 3.443571985760793819e+00
1.854849519611894593e+00 3.447364364138728821e+00
1.878595318565650540e+00 3.451876382369646112e+00
1.902341117519406710e+00 3.458209563362905303e+00
1.926086969371735291e+00 3.464224171616725467e+00
1.949832821224063872e+00 3.467850023110823798e+00
1.973578567279247409e+00 3.471245405307823440e+00
1.997324419131575990e+00 3.474539199333417372e+00
2.021070270983904571e+00 3.478240265797344577e+00
2.044816017039087885e+00 3.482686514428386726e+00
2.068561868891416466e+00 3.487172975565055566e+00
2.092307720743745048e+00 3.491579111533660740e+00
2.116053466798928362e+00 3.495091062539209315e+00
2.139799318651257387e+00 3.498119942361354706e+00
2.163545170503585524e+00 3.500972673639455301e+00
2.187291022355914549e+00 3.503740352554893800e+00
2.211036768411097420e+00 3.507475164449640914e+00
2.234782620263426445e+00 3.511837321426821923e+00
2.258528472115755026e+00 3.516264804448508752e+00
2.282274218170938340e+00 3.518800468035534479e+00
2.306020070023266921e+00 3.521175378663723876e+00
2.329765921875595502e+00 3.523400792854605168e+00
2.353511667930778817e+00 3.525924686577593281e+00
2.377257519783107398e+00 3.528603052026005660e+00
2.401003371635436423e+00 3.531811399080407643e+00
2.424749117690619293e+00 3.534978641254495013e+00
2.448494969542948319e+00 3.538005592569693825e+00
2.472240821395276456e+00 3.540976597500597567e+00
2.495986673247605481e+00 3.543821329625698180e+00
2.519732419302788795e+00 3.546601415588435557e+00
2.543478271155117376e+00 3.549330930172763576e+00
2.567224123007445957e+00 3.551997243789067671e+00
2.590969869062629272e+00 3.553999525868509757e+00
2.614715720914957853e+00 3.555932879071216579e+00
2.638461572767286434e+00 3.557828475644247312e+00
2.662207318822470192e+00 3.559686315587601513e+00
2.685953170674798329e+00 3.561593413802619512e+00
2.709699022527127354e+00 3.563510202912210989e+00
2.733444768582310225e+00 3.565271220282975939e+00
2.757190620434639250e+00 3.566842789579350192e+00
2.780936472286967831e+00 3.568517804541164740e+00
2.804682218342151145e+00 3.570368806029807551e+00
2.828428175991624993e+00 3.572209028072769410e+00
2.852173922046808308e+00 3.574013469894760764e+00
2.875919668101992066e+00 3.575779022615988456e+00
2.899665625751465470e+00 3.577494098465549222e+00
2.923411371806649228e+00 3.578706393875824787e+00
2.947157117861832099e+00 3.579732012211646275e+00
2.970903075511306390e+00 3.580757592949425749e+00
2.994648821566489261e+00 3.581824133826712941e+00
3.018394567621673019e+00 3.582908881382768307e+00
3.042140525271146423e+00 3.583994615558394603e+00
3.065886271326330181e+00 3.585086873441004407e+00
3.089632017381513940e+00 3.586185251157334886e+00
3.113377975030987344e+00 3.587448305878726984e+00
3.137123721086171102e+00 3.588864621666202126e+00
3.160869467141353972e+00 3.590262924987320581e+00
3.184615424790828264e+00 3.591644097929913126e+00
3.208361170846011134e+00 3.593007905682456204e+00
3.232107128495485426e+00 3.594354521268646963e+00
3.255852874550668297e+00 3.595681996093044841e+00
3.279598620605852055e+00 3.596977515469305331e+00
3.303344578255325459e+00 3.597807546299013115e+00
3.327090324310509217e+00 3.598440150547543404e+00
3.350836070365692976e+00 3.599053771157104009e+00
3.374582028015166379e+00 3.599632192956777388e+00
3.398327774070350138e+00 3.600207144826889749e+00
3.422073520125533008e+00 3.600806541807764383e+00
3.445819477775007300e+00 3.601390916532075881e+00
3.469565223830190170e+00 3.601963030096136720e+00
3.493310969885373929e+00 3.602521354934285824e+00
3.517056927534847333e+00 3.603064920390217196e+00
3.540802673590031091e+00 3.603591938766098401e+00
3.564548419645213961e+00 3.604102458352582250e+00
3.588294377294688253e+00 3.604571578125247644e+00
3.612040123349872012e+00 3.604949572780254741e+00
3.635785869405054882e+00 3.605313688894565161e+00
3.659531827054529174e+00 3.605611311117097539e+00
3.683277573109712044e+00 3.605882518140617332e+00
3.707023319164895803e+00 3.606149589903253627e+00
3.730769276814369206e+00 3.606345132367419826e+00
3.754515022869552965e+00 3.606509313953232265e+00
3.778260768924735835e+00 3.606670541369038752e+00
3.802006726574210127e+00 3.606830025353321645e+00
3.825752472629392997e+00 3.606960368779454029e+00
3.849498430278867289e+00 3.607068087092034414e+00
3.873244176334051048e+00 3.607139018273854081e+00
3.896989922389233918e+00 3.607217074552012459e+00
3.920735880038708210e+00 3.607288820050372102e+00
3.944481626093891080e+00 3.607349467388480058e+00
3.968227372149074839e+00 3.607402144792652088e+00
3.991973329798548242e+00 3.607445908387231448e+00
4.015719075853732001e+00 3.607480538228957201e+00
4.039464821908914871e+00 3.607505737932176437e+00
4.063210779558389163e+00 3.607521263301453729e+00
4.086956525613572033e+00 3.607571891540398479e+00
4.110702271668755792e+00 3.607770629610641766e+00
4.134448229318230084e+00 3.608051696563949307e+00
4.158193975373412954e+00 3.608333508229649933e+00
4.181939721428596712e+00 3.608610657336857042e+00
4.205685679078070116e+00 3.608882159518394861e+00
4.229431425133253875e+00 3.609148081832741717e+00
4.253177171188436745e+00 3.609408586548592979e+00
4.276923128837911037e+00 3.609663750108341063e+00
4.300668874893093907e+00 3.609913820606986512e+00
4.324414620948277665e+00 3.610159889320620152e+00
4.348160578597751069e+00 3.610407579955350776e+00
4.371906324652934828e+00 3.610663236036419921e+00
4.395652070708118586e+00 3.610914352920953529e+00
4.419398028357591990e+00 3.611161458850256967e+00
4.443143774412775748e+00 3.611411461755444030e+00
4.466889732062249152e+00 3.611669664918493172e+00
4.490635478117432910e+00 3.611868267482019501e+00
4.514381224172615781e+00 3.611942185133225625e+00
4.538127181822090073e+00 3.612012071903984101e+00
4.561872927877272943e+00 3.612078313905818572e+00
4.585618885526747235e+00 3.612145230480918734e+00
4.609364419987640460e+00 3.612209852413185818e+00
4.633110377637113864e+00 3.612271041506964320e+00
4.656856335286587267e+00 3.612329179974210991e+00
4.680601869747480492e+00 3.612384172604708787e+00
4.704347827396954784e+00 3.612436661831502249e+00
4.728093785046428188e+00 3.612485826927198662e+00
4.751839319507321413e+00 3.612532284701581720e+00
4.775585277156794817e+00 3.612573660810946663e+00
4.799331234806269109e+00 3.612612061578780676e+00
4.823076769267161445e+00 3.612632463360242685e+00
4.846822726916635737e+00 3.612624252949638404e+00
4.870568684566109141e+00 3.612614045866636037e+00
4.894314219027002366e+00 3.612601909169715242e+00
4.918060176676476658e+00 3.612587718125831238e+00
4.941806134325950062e+00 3.612571692678245405e+00
4.965551668786843287e+00 3.612554062154132772e+00
4.989297626436316691e+00 3.612534981966755154e+00
5.013043584085790982e+00 3.612514437461546546e+00
5.036789118546684207e+00 3.612493160583727381e+00
5.060535076196157611e+00 3.612495511260324754e+00
5.084281033845631903e+00 3.612574925465188880e+00
5.108026568306524240e+00 3.612657254078539104e+00
5.131772525955998532e+00 3.612743949505814456e+00
5.155518483605471936e+00 3.612829823048305133e+00
5.179264018066365161e+00 3.612914483110138519e+00
5.203009975715838564e+00 3.612997251093705842e+00
5.226755933365312856e+00 3.613078356326180351e+00
5.250501467826206081e+00 3.613159107712132112e+00
5.274247425475679485e+00 3.613238196346991060e+00
5.297993383125153777e+00 3.613315622230758084e+00
5.321739340774627181e+00 3.613391318304954414e+00
5.345484875235520406e+00 3.613465590339145717e+00
5.369230832884993809e+00 3.613538018585722877e+00
5.392976790534468101e+00 3.613609008137729894e+00
5.416722324995360438e+00 3.613672879199274934e+00
5.440468282644834730e+00 3.613676473273847112e+00
5.464214240294308134e+00 3.613652346325485265e+00
5.487959774755201359e+00 3.613627106591032589e+00
5.511705732404674762e+00 3.613600330209618239e+00
5.535451690054149054e+00 3.613571981016676649e+00
5.559197224515042279e+00 3.613542135454600235e+00
5.582943182164515683e+00 3.613510650022517812e+00
5.606689139813989975e+00 3.613475135935855231e+00
5.630434674274882312e+00 3.613435535520047370e+00
5.654180631924356604e+00 3.613394850469887842e+00
5.677926589573830007e+00 3.613352595350374674e+00
5.701672124034723232e+00 3.613305503402364671e+00
5.725418081684196636e+00 3.613257164551307188e+00
5.749164039333670928e+00 3.613207569413289022e+00
5.772909573794564153e+00 3.613156852105266381e+00
5.796655531444037557e+00 3.613105689640068174e+00
5.820401489093511849e+00 3.613057684069230557e+00
5.844147023554404186e+00 3.613034358189792794e+00
5.867892981203878477e+00 3.613012758006665326e+00
5.891638938853351881e+00 3.612989212397661021e+00
5.915384473314245106e+00 3.612964397004522432e+00
5.939130430963718510e+00 3.612938397653553402e+00
5.962876388613192802e+00 3.612911073586058119e+00
5.986621923074085139e+00 3.612882407405297869e+00
6.010367880723559431e+00 3.612852738303228950e+00
6.034113838373032834e+00 3.612822200396809791e+00
6.057859372833926059e+00 3.612790506684299796e+00
6.081605330483400351e+00 3.612757878480047147e+00
6.105351288132873755e+00 3.612724276877312679e+00
6.129096822593766980e+00 3.612689949971097381e+00
6.152842780243240384e+00 3.612654705969879032e+00
6.176588737892714676e+00 3.612618917701701626e+00
6.200334272353607012e+00 3.612582432281782996e+00
6.224080230003081304e+00 3.612545096825339641e+00
6.247826187652554708e+00 3.612528104642650284e+00
6.271571722113447933e+00 3.612512182867137600e+00
6.295317679762922225e+00 3.612495487497491720e+00
6.319063637412395629e+00 3.612478410129583484e+00
6.342809171873288854e+00 3.612460730820151067e+00
6.366555129522762257e+00 3.612442583686151565e+00
6.390301087172236549e+00 3.612423843994541084e+00
6.414046621633128886e+00 3.612404875189451303e+00
6.437792579282603178e+00 3.612385753713273751e+00
6.461538536932076582e+00 3.612366336065137684e+00
6.485284071392969807e+00 3.612346622245043992e+00
6.509030029042443211e+00 3.612326621636906321e+00
6.532775986691917502e+00 3.612306774127245657e+00
6.556521944341390906e+00 3.612286962995846284e+00
6.580267478802284131e+00 3.612267106315967702e+00
6.604013436451758423e+00 3.612247106348915437e+00
6.627759394101231827e+00 3.612226743151425890e+00
6.651504928562125052e+00 3.612206246050674530e+00
6.675250886211598456e+00 3.612185290509269731e+00
6.698996843861072747e+00 3.612164134006124794e+00
6.722742378321965084e+00 3.612142757773412871e+00
6.746488335971439376e+00 3.612121180578960811e+00
6.770234293620912780e+00 3.612099374271029451e+00
6.793979828081806005e+00 3.612077452827663127e+00
6.817725785731280297e+00 3.612055158769946761e+00
6.841471743380753701e+00 3.612032721425054937e+00
6.865217277841646926e+00 3.612010016059945539e+00
6.888963235491120329e+00 3.611986928696573340e+00
6.912709193140594621e+00 3.611963812024070020e+00
6.936454727601486958e+00 3.611940236910912816e+00
6.960200685250961250e+00 3.611916384393623503e+00
6.983946642900434654e+00 3.611892407356986467e+00
7.007692177361327879e+00 3.611867981263607863e+00
7.031438135010801282e+00 3.611843277766096705e+00
7.055184092660275574e+00 3.611818220422063686e+00
7.078929627121168799e+00 3.611792558608027282e+00
7.102675584770642203e+00 3.611766333759206304e+00
7.126421542420116495e+00 3.611732203542311392e+00
7.150167076881008832e+00 3.611695321096710209e+00
7.173913034530483124e+00 3.611658075420673075e+00
7.197658992179956527e+00 3.611619142011368133e+00
7.221404526640849753e+00 3.611576972523137474e+00
7.245150484290323156e+00 3.611533947727729732e+00
7.268896441939797448e+00 3.611490292839058647e+00
7.292641976400690673e+00 3.611446045392777471e+00
7.316387934050164077e+00 3.611401358273667928e+00
7.340133891699637481e+00 3.611355075461944342e+00
7.363879426160530706e+00 3.611307989533261154e+00
7.387625383810004998e+00 3.611255045905865213e+00
7.411371341459478401e+00 3.611198595526067479e+00
7.435116875920371626e+00 3.611138274949735383e+00
7.458862833569845030e+00 3.611074524063393909e+00
7.482608791219319322e+00 3.611004294555292926e+00
7.506354325680211659e+00 3.611043736904581802e+00
7.530100283329685951e+00 3.611119147454231015e+00
7.553846240979159354e+00 3.611256502246732669e+00
7.577591775440052579e+00 3.611548242209836168e+00
7.601337733089526871e+00 3.611902092584053481e+00
7.625083690739000275e+00 3.612272780102035341e+00
7.648829225199893500e+00 3.612674737222098642e+00
7.672575182849366904e+00 3.613078741067826449e+00
7.696321140498841196e+00 3.613476177207010753e+00
7.720067098148314599e+00 3.613865479897254929e+00
7.743812632609207824e+00 3.614246083361599471e+00
7.767558590258681228e+00 3.614617504907216894e+00
7.791304547908155520e+00 3.614980043661934594e+00
7.815050082369048745e+00 3.615333273236402967e+00
7.838796040018522149e+00 3.615677233908447530e+00
7.862541997667995552e+00 3.616011700464155432e+00
7.886287532128888778e+00 3.616336617971134260e+00
7.910033489778363069e+00 3.616651750460470716e+00
7.933779447427836473e+00 3.616958200390645306e+00
7.957524981888729698e+00 3.617303957557885141e+00
7.981270939538203102e+00 3.617681992004343705e+00
8.005016897187676506e+00 3.618043625774437277e+00
8.028762431648569731e+00 3.618384111979236373e+00
8.052508389298044023e+00 3.618713744771388185e+00
8.076254346947516538e+00 3.619031446371975935e+00
8.100000304596990830e+00 3.619334877444468912e+00


==> data/HFPredic_lift_DataData.txt <==
2.718996605160475463e-02 -4.602500188319047503e-02
5.427993191399332201e-02 -1.949243341438844368e-02
8.136990154815254561e-02 -1.256702417227484325e-02
1.084598674105411165e-01 -2.665982571704805792e-02
1.355498257293883402e-01 -1.679045101584986099e-02
1.626397991353182582e-01 -1.033075895105262099e-02
1.897297725412481761e-01 -1.418639685287503838e-02
2.168197308600953999e-01 -2.761866455385453278e-02
2.439097042660252901e-01 -3.766765046634246161e-02
2.709996625848725138e-01 -4.123073572926272412e-02
2.980896359908024040e-01 -6.428492138001939971e-02
3.251796093967322943e-01 -6.439506871289468748e-02
3.522695526284968515e-01 -6.349424361818134521e-02
3.793595260344267417e-01 -5.192679558202417667e-02
4.064494994403566319e-01 -3.107753031298066126e-02
4.335394728462865777e-01 4.049123901078477417e-03
4.606294462522164679e-01 3.040855653902396760e-02
4.877193894839810251e-01 4.971106087055199296e-02
5.148093628899108598e-01 5.887438666292843514e-02
5.418993061216754725e-01 6.979668406287964366e-02
5.689893097017707513e-01 4.639978283079981836e-02
5.960792529335352530e-01 2.512257999194056346e-02
6.231692565136305317e-01 -2.086512295582276799e-02
6.502591997453950334e-01 -6.567061133492257952e-02
6.773491429771596462e-01 -9.449924301885159750e-02
7.044391465572549249e-01 -1.175200525382745775e-01
7.315290897890194266e-01 -1.136305321475731267e-01
7.586190933691147054e-01 -8.748879139015808271e-02
7.857090366008792071e-01 -2.614898144826516280e-02
8.127989798326438198e-01 9.362970673845394387e-03
8.398889834127390985e-01 5.845807746852971221e-02
8.669789266445036002e-01 9.534419926533832523e-02
8.940688698762681019e-01 1.052653775984540019e-01
9.211588734563633807e-01 7.857704652788743971e-02
9.482488166881279934e-01 3.680391205578437130e-02
9.753388202682232722e-01 -3.660067106625075617e-02
1.002428763499987774e+00 -1.063849646353300926e-01
1.029518706731752387e+00 -1.529542490715031233e-01
1.056608710311847776e+00 -1.955154433114426604e-01
1.083698713891942944e+00 -1.566066438634443614e-01
1.110788596775376780e+00 -1.098851146816721691e-01
1.137878600355471947e+00 -3.668421234951413368e-02
1.164968603935567337e+00 6.106200971363895391e-02
1.192058486819001173e+00 1.432696648775402259e-01
1.219148490399096341e+00 1.999560743264210405e-01
1.246238493979191730e+00 1.974201080292261601e-01
1.273328376862625566e+00 1.360496791053740218e-01
1.300418380442720734e+00 1.827297251373161124e-02
1.327508384022816124e+00 -1.112119324174727364e-01
1.354598387602911291e+00 -2.204207074419388679e-01
1.381688270486345127e+00 -3.016779910501682371e-01
1.408778274066440295e+00 -3.015436596379909018e-01
1.435868277646535685e+00 -2.220333408172883161e-01
1.462958160529969520e+00 -7.978910400137306791e-02
1.490048164110064688e+00 1.192585107077562823e-01
1.517138167690160078e+00 2.834900849528705358e-01
1.544228050573593691e+00 3.619768863958079397e-01
1.571318054153689081e+00 3.483377561052098947e-01
1.598408057733784249e+00 2.191360670694180168e-01
1.625497940617218084e+00 -8.718918464825087256e-04
1.652587944197313474e+00 -2.364810939359798247e-01
1.679677947777408642e+00 -4.292812876932614596e-01
1.706767951357504032e+00 -5.071940085225612460e-01
1.733857834240937867e+00 -4.370337341358641048e-01
1.760947837821033035e+00 -2.317436132794243875e-01
1.788037841401128425e+00 5.954469767927705881e-02
1.815127724284562039e+00 3.404286258099120666e-01
1.842217727864657428e+00 5.290945000393629805e-01
1.869307731444752596e+00 5.614227354041125828e-01
1.896397614328186432e+00 3.946477419812628451e-01
1.923487617908281821e+00 1.019926523421605946e-01
1.950577621488376989e+00 -2.587206535178674383e-01
1.977667504371810825e+00 -5.536971884387191789e-01
2.004757507951905993e+00 -7.021760555135616588e-01
2.031847511532001160e+00 -6.190320482186280060e-01
2.058937394415434774e+00 -3.652617805140649931e-01
2.086027518692191496e+00 1.902143859976090923e-02
2.113117401575625554e+00 4.074515551439906735e-01
2.140207284459059167e+00 6.906354137421351069e-01
2.167297408735815889e+00 7.708026203505927709e-01
2.194387291619249947e+00 5.845094873628298160e-01
2.221477174502683560e+00 2.178391159935404442e-01
2.248567298779440282e+00 -2.280365605158001241e-01
2.275657181662874340e+00 -6.189965822479128743e-01
2.302747064546307953e+00 -8.583968683654834564e-01
2.329837188823064675e+00 -8.363000191321903198e-01
2.356927071706498733e+00 -5.368882286384450975e-01
2.384016954589932347e+00 -9.458147823616813721e-02
2.411107078866689069e+00 3.775664233510584999e-01
2.438196961750123126e+00 7.772298510984543274e-01
2.465286844633556740e+00 9.196691807996428825e-01
2.492376968910313462e+00 7.852232260253116936e-01
2.519466851793747075e+00 3.943621528873857418e-01
2.546556976070504241e+00 -1.155351183331236875e-01
2.573646858953937855e+00 -6.179400600659785692e-01
2.600736741837371468e+00 -9.579928889035651540e-01
2.627826866114128190e+00 -9.903325860491614119e-01
2.654916748997562248e+00 -7.613027817784383533e-01
2.682006631880995862e+00 -2.926018232837529487e-01
2.709096756157752584e+00 2.729757058336691466e-01
2.736186639041186641e+00 7.695321701334328912e-01
2.763276521924620255e+00 1.007044421715579618e+00
2.790366646201376977e+00 9.754846372570803448e-01
2.817456529084811034e+00 6.153857960656866632e-01
2.844546411968244648e+00 7.258274922960628039e-02
2.871636536245001370e+00 -4.930122977266548912e-01
2.898726419128435428e+00 -9.584634475572724188e-01
2.925816302011869041e+00 -1.116813128364041896e+00
2.952906426288625763e+00 -9.466311462985737002e-01
2.979996309172059377e+00 -5.072206855253684754e-01
3.007086192055493434e+00 7.904742414462262445e-02
3.034176316332250156e+00 6.542245810201485767e-01
3.061266199215683770e+00 1.060972070980986892e+00
3.088356082099117828e+00 1.104503632182206818e+00
3.115446206375874549e+00 8.470410134632224697e-01
3.142536089259308163e+00 3.274394546518044624e-01
3.169625972142742221e+00 -3.082353908354154015e-01
3.196716096419498943e+00 -8.448957292593055612e-01
3.223805979302932556e+00 -1.163018265072747415e+00
3.250896103579689278e+00 -1.115380246585038648e+00
3.277985986463123336e+00 -7.566543278887882806e-01
3.305075869346556949e+00 -1.668303006648594877e-01
3.332165993623313671e+00 4.866459724095035799e-01
3.359255876506747729e+00 9.693919105631405575e-01
3.386345759390181342e+00 1.157079043913447958e+00
3.413435883666938064e+00 1.008250119213165874e+00
3.440525766550371678e+00 5.438103020656104292e-01
3.467615649433805736e+00 -7.959461455462424340e-02
3.494705773710562458e+00 -6.986560746141441403e-01
3.521795656593996071e+00 -1.122706226322453205e+00
3.548885539477430129e+00 -1.224792683649737146e+00
3.575975663754186851e+00 -9.740446365925858885e-01
3.603065546637620464e+00 -4.374823728859278393e-01
3.630155429521054522e+00 2.262934597413364113e-01
3.657245553797811244e+00 8.160066111429707947e-01
3.684335436681244857e+00 1.150500749813776036e+00
3.711425319564678915e+00 1.127317216628266561e+00
3.738515443841435637e+00 7.858311165220595029e-01
3.765605326724869251e+00 2.012867044076098733e-01
3.792695209608302864e+00 -4.772288635832750980e-01
3.819785333885060030e+00 -9.890782160023046110e-01
3.846875216768493644e+00 -1.233430470773849708e+00
3.873965099651927257e+00 -1.116005943030200953e+00
3.901055223928683979e+00 -6.708378433877300040e-01
3.928145106812118037e+00 -3.177331243359637902e-02
3.955235231088874759e+00 5.949887586396853667e-01
3.982325113972308372e+00 1.085659159698825205e+00
4.009414996855742430e+00 1.223323553072492853e+00
4.036505121132498708e+00 9.802610586989759511e-01
4.063595004015932766e+00 4.596454834178741455e-01
4.090685128292689932e+00 -2.071972930789741651e-01
4.117774769782800881e+00 -8.595453458672266400e-01
4.144864894059557159e+00 -1.190291194318618073e+00
4.171955018336314325e+00 -1.231642163938629908e+00
4.199044659826424386e+00 -8.974748287886973319e-01
4.226134784103181552e+00 -3.148036951160642083e-01
4.253224908379938718e+00 3.506061161564455464e-01
4.280314549870048779e+00 8.954437497078031605e-01
4.307404674146805945e+00 1.201916372147783907e+00
4.334494798423563111e+00 1.096968477085365379e+00
4.361584439913673172e+00 7.003821217638404040e-01
4.388674564190430338e+00 8.660753161473488948e-02
4.415764688467186616e+00 -5.765526232181710231e-01
4.442854329957297566e+00 -1.088232219082253982e+00
4.469944454234054732e+00 -1.264339304611326487e+00
4.497034578510811009e+00 -1.062994743623972393e+00
4.524124220000921959e+00 -5.779527110715534377e-01
4.551214344277679125e+00 1.002821560600644091e-01
4.578304468554435402e+00 7.254001371842047075e-01
4.605394110044546352e+00 1.131806205726356040e+00
4.632484234321303518e+00 1.213086497545300180e+00
4.659574358598059796e+00 9.479348108939569251e-01
4.686664000088170745e+00 3.590266039709466561e-01
4.713754124364927911e+00 -3.263410575643415079e-01
4.740844248641684189e+00 -9.316285797828360860e-01
4.767933890131795138e+00 -1.234749060570398127e+00
4.795024014408552304e+00 -1.202980769281203788e+00
4.822114138685308582e+00 -8.297781626905982311e-01
4.849203780175419531e+00 -2.120549780584934929e-01
4.876293904452176697e+00 4.574174633009604474e-01
4.903384028728932975e+00 9.992890657017359235e-01
4.930474153005690141e+00 1.228576809838829220e+00
4.957563794495801091e+00 1.067585576788933288e+00
4.984653918772557368e+00 6.009149283785639728e-01
5.011744043049314534e+00 -6.352394236684033579e-02
5.038833684539425484e+00 -7.028774988530218648e-01
5.065923808816181761e+00 -1.140792085929400290e+00
5.093013933092938927e+00 -1.263075536406629062e+00
5.120103574583049877e+00 -1.006089840864121454e+00
5.147193698859806155e+00 -4.624344090793059969e-01
5.174283823136563321e+00 2.161148548003199998e-01
5.201373464626673382e+00 8.216462733616822778e-01
5.228463588903430548e+00 1.176762899911922844e+00
5.255553713180187714e+00 1.188616558303433823e+00
5.282643354670297775e+00 8.444373834491004649e-01
5.309733478947054941e+00 2.129435246595415832e-01
5.336823603223812107e+00 -4.559954157619705573e-01
5.363913244713922168e+00 -9.912579298548258588e-01
5.391003368990679334e+00 -1.260337515752598225e+00
5.418093493267435612e+00 -1.148380685432363491e+00
5.445183134757546561e+00 -7.158059141173822582e-01
5.472273259034303727e+00 -6.818399719374235168e-02
5.499363383311060005e+00 5.967210422036832718e-01
5.526453024801170955e+00 1.077605424840526682e+00
5.553543149077928121e+00 1.213355398463365820e+00
5.580633273354684398e+00 1.036513687288771912e+00
5.607722914844795348e+00 4.926701403413060731e-01
5.634813039121552514e+00 -1.813596511410032752e-01
5.661903163398308791e+00 -8.020474703407860506e-01
5.688992804888419741e+00 -1.183976554872983478e+00
5.716082929165176907e+00 -1.238794897556803942e+00
5.743173053441933185e+00 -9.307764095564770024e-01
5.770262694932044134e+00 -3.651162736957993538e-01
5.797352819208801300e+00 3.136366025042955918e-01
5.824442943485557578e+00 8.885303737218479547e-01
5.851532584975668527e+00 1.209848570850065475e+00
5.878622709252425693e+00 1.133960228618043464e+00
5.905712833529181971e+00 7.286996443593933837e-01
5.932802475019292920e+00 9.818357933464716414e-02
5.959892599296050086e+00 -5.692695919005155147e-01
5.986982723572806364e+00 -1.076703419510782966e+00
6.014072365062917314e+00 -1.274846239295577499e+00
6.041162489339674480e+00 -1.100612235582487664e+00
6.068252613616430757e+00 -6.049045090748346176e-01
6.095342255106541707e+00 6.982392539504411744e-02
6.122432379383297985e+00 6.965152555435576431e-01
6.149522503660055150e+00 1.126808175933427414e+00
6.176612145150166100e+00 1.223106253300776824e+00
6.203702269426922378e+00 9.306931376281613044e-01
6.230792393703679544e+00 3.790204588350980508e-01
6.257882035193790493e+00 -2.959948280265507492e-01
6.284972159470546771e+00 -8.978929827392525542e-01
6.312062283747303937e+00 -1.232416726137100627e+00
6.339152408024060215e+00 -1.214640284228912792e+00
6.366242049514171164e+00 -8.268133943304275535e-01
6.393332173790928330e+00 -2.201652179698900813e-01
6.420422298067684608e+00 4.398509382829012271e-01
6.447511939557795557e+00 9.933392184872853470e-01
6.474602063834552723e+00 1.233859038871095049e+00
6.501692188111309001e+00 1.102533866004582919e+00
6.528781829601419950e+00 6.316535602542068251e-01
6.555871953878177116e+00 -1.168976332404547680e-02
6.582962078154933394e+00 -6.733585214111399431e-01
6.610051719645044344e+00 -1.123232419083651124e+00
6.637141843921801510e+00 -1.253680554665066005e+00
6.664231968198557787e+00 -1.025017713791205765e+00
6.691321609688668737e+00 -4.978812005300373711e-01
6.718411733965425903e+00 1.657340432347556014e-01
6.745501858242182180e+00 7.853659976282958421e-01
6.772591499732293130e+00 1.153155109005586709e+00
6.799681624009050296e+00 1.180091155864854358e+00
6.826771748285806574e+00 8.507310208745664237e-01
6.853861389775917523e+00 2.602236707310956465e-01
6.880951514052674689e+00 -4.256914082303622227e-01
6.908041638329430967e+00 -9.616114553862364911e-01
6.935131279819541916e+00 -1.243596172860242266e+00
6.962221404096299082e+00 -1.158551853444786506e+00
6.989311528373055360e+00 -7.491195375246804122e-01
7.016401169863166309e+00 -1.048403357260430102e-01
7.043491294139923475e+00 5.638941381950932641e-01
7.070581418416679753e+00 1.047233565700058655e+00
7.097671059906790703e+00 1.209205455012063002e+00
7.124761184183546980e+00 1.027655909963331560e+00
7.151851308460304146e+00 5.294114286551823145e-01
7.178940949950415096e+00 -1.325367505442160976e-01
7.206031074227171374e+00 -7.700880178143507671e-01
7.233121198503928539e+00 -1.162435820503828765e+00
7.260210839994039489e+00 -1.230083363697602294e+00
7.287300964270795767e+00 -9.481226640034455810e-01
7.314391088547552933e+00 -3.658774832704604352e-01
7.341480730037663882e+00 3.032288451431421894e-01
7.368570854314420160e+00 8.598238395779305154e-01
7.395660978591177326e+00 1.181647486545728487e+00
7.422750620081288275e+00 1.135706822078994094e+00
7.449840744358044553e+00 7.364093916853686750e-01
7.476930868634801719e+00 1.480138490320266342e-01
7.504020510124912668e+00 -5.229189689983584355e-01
7.531110634401668946e+00 -1.047141284553814167e+00
7.558200758678426112e+00 -1.256926558829918328e+00
7.585290400168537062e+00 -1.103554333292755096e+00
7.612380524445293339e+00 -6.596818520691724030e-01
7.639470648722050505e+00 1.176972793711061893e-02
7.666560772998806783e+00 6.444021094007812422e-01
7.693650414488917733e+00 1.093155238959264919e+00
7.720740538765674899e+00 1.201065216296600235e+00
7.747830663042431176e+00 9.571408132386562961e-01
7.774920304532542126e+00 4.145315941845424401e-01
7.802010428809299292e+00 -2.345712649786404480e-01
7.829100553086055569e+00 -8.344829612160020726e-01
7.856190194576166519e+00 -1.180309474256110658e+00
7.883280318852923685e+00 -1.198907478872374144e+00
7.910370443129679963e+00 -8.692451139510528613e-01
7.937460084619790912e+00 -2.681807620427409944e-01
7.964550208896548078e+00 4.088540791175776512e-01
7.991640333173304356e+00 9.080401574858978364e-01
8.018729974663415305e+00 1.224664058952845469e+00
8.045820098940172471e+00 1.109143863536209640e+00
8.072910223216929637e+00 6.473815941268057372e-01
8.100000347493686803e+00 6.850612885080042957e-02


==> data/HFPredic_lift_PhysicsData.txt <==
2.718996605160475463e-02 -1.615277985562957319e-02
5.427993191399332201e-02 -5.103796530240511942e-03
8.136990154815254561e-02 -1.492324894013052905e-02
1.084598674105411165e-01 -1.896134203750410308e-02
1.355498257293883402e-01 -1.256814485938040349e-02
1.626397991353182582e-01 -9.338039017784849349e-03
1.897297725412481761e-01 -2.015404445617230422e-02
2.168197308600953999e-01 -1.683495762498310455e-02
2.439097042660252901e-01 -3.149969060264456999e-02
2.709996625848725138e-01 -4.461173039205035273e-02
2.980896359908024040e-01 -4.869786459313041327e-02
3.251796093967322943e-01 -4.905059698067004703e-02
3.522695526284968515e-01 -5.521112443104070344e-02
3.793595260344267417e-01 -4.043080588444603052e-02
4.064494994403566319e-01 -1.646551072188962017e-02
4.335394728462865777e-01 7.224207681786332103e-04
4.606294462522164679e-01 3.660442197279167864e-02
4.877193894839810251e-01 5.602973844190284325e-02
5.148093628899108598e-01 7.164602009329201771e-02
5.418993061216754725e-01 7.104621812861933172e-02
5.689893097017707513e-01 5.414440740342962854e-02
5.960792529335352530e-01 2.374415534761253888e-02
6.231692565136305317e-01 -2.113395582391919270e-02
6.502591997453950334e-01 -6.295423893750484723e-02
6.773491429771596462e-01 -9.347019058593852847e-02
7.044391465572549249e-01 -1.122529452608330702e-01
7.315290897890194266e-01 -1.245805673257701640e-01
7.586190933691147054e-01 -7.552047919719417912e-02
7.857090366008792071e-01 -3.040444273749076665e-02
8.127989798326438198e-01 1.710552305067758461e-02
8.398889834127390985e-01 6.611055840137503026e-02
8.669789266445036002e-01 1.031721261090172703e-01
8.940688698762681019e-01 1.095396267962414072e-01
9.211588734563633807e-01 9.061263601106883669e-02
9.482488166881279934e-01 3.809723852603918992e-02
9.753388202682232722e-01 -2.879553837634163393e-02
1.002428763499987774e+00 -9.640305933360693302e-02
1.029518706731752387e+00 -1.574344745315369165e-01
1.056608710311847776e+00 -1.779240206030704430e-01
1.083698713891942944e+00 -1.669047662438272184e-01
1.110788596775376780e+00 -1.187226153177693977e-01
1.137878600355471947e+00 -3.321148848610189219e-02
1.164968603935567337e+00 6.804917764918139156e-02
1.192058486819001173e+00 1.490610376916849944e-01
1.219148490399096341e+00 1.992962871845775918e-01
1.246238493979191730e+00 1.969816313985286449e-01
1.273328376862625566e+00 1.321166514821996429e-01
1.300418380442720734e+00 1.902131148931096583e-02
1.327508384022816124e+00 -1.080649577333876454e-01
1.354598387602911291e+00 -2.279426400395572205e-01
1.381688270486345127e+00 -3.073346711374916884e-01
1.408778274066440295e+00 -3.088929092525053433e-01
1.435868277646535685e+00 -2.232407402351506143e-01
1.462958160529969520e+00 -7.081041775829033380e-02
1.490048164110064688e+00 1.149458568145264037e-01
1.517138167690160078e+00 2.763570344332015871e-01
1.544228050573593691e+00 3.668915822413307826e-01
1.571318054153689081e+00 3.525694562159604750e-01
1.598408057733784249e+00 2.138239240699830734e-01
1.625497940617218084e+00 -4.469776336048614240e-03
1.652587944197313474e+00 -2.438220547673057848e-01
1.679677947777408642e+00 -4.429914876733906937e-01
1.706767951357504032e+00 -5.139285067172263410e-01
1.733857834240937867e+00 -4.362464378792969555e-01
1.760947837821033035e+00 -2.303839765436577203e-01
1.788037841401128425e+00 6.396510575396363585e-02
1.815127724284562039e+00 3.460232781697047955e-01
1.842217727864657428e+00 5.312697530409260516e-01
1.869307731444752596e+00 5.566611057548125352e-01
1.896397614328186432e+00 3.884431733251469954e-01
1.923487617908281821e+00 8.176512028691762524e-02
1.950577621488376989e+00 -2.626373798674366267e-01
1.977667504371810825e+00 -5.577573107374576011e-01
2.004757507951905993e+00 -7.028234094806213861e-01
2.031847511532001160e+00 -6.356397305088541394e-01
2.058937394415434774e+00 -3.747400040906707641e-01
2.086027518692191496e+00 1.772949359337072650e-02
2.113117401575625554e+00 3.972472341600296053e-01
2.140207284459059167e+00 6.827105081351452220e-01
2.167297408735815889e+00 7.452706814935580182e-01
2.194387291619249947e+00 5.823947424785465010e-01
2.221477174502683560e+00 2.133015597831164900e-01
2.248567298779440282e+00 -2.446052855250380187e-01
2.275657181662874340e+00 -6.288784695658222734e-01
2.302747064546307953e+00 -8.594505108551901973e-01
2.329837188823064675e+00 -8.267494068490672809e-01
2.356927071706498733e+00 -5.291622538279907584e-01
2.384016954589932347e+00 -9.750797128742660913e-02
2.411107078866689069e+00 3.958539657009190194e-01
2.438196961750123126e+00 7.780067863760351532e-01
2.465286844633556740e+00 9.172715121158419027e-01
2.492376968910313462e+00 7.820229268360440189e-01
2.519466851793747075e+00 3.931127569680323841e-01
2.546556976070504241e+00 -1.329117234105148260e-01
2.573646858953937855e+00 -6.330927155405712270e-01
2.600736741837371468e+00 -9.567716748470544985e-01
2.627826866114128190e+00 -9.976522032637755721e-01
2.654916748997562248e+00 -7.591698015711392244e-01
2.682006631880995862e+00 -2.998362732511002937e-01
2.709096756157752584e+00 2.519976244606635385e-01
2.736186639041186641e+00 7.637258775095475682e-01
2.763276521924620255e+00 1.019225341197341317e+00
2.790366646201376977e+00 9.705074992448669002e-01
2.817456529084811034e+00 6.038795835355089681e-01
2.844546411968244648e+00 5.720802343874153983e-02
2.871636536245001370e+00 -5.005490119876272459e-01
2.898726419128435428e+00 -9.687425748095142009e-01
2.925816302011869041e+00 -1.131494946416903735e+00
2.952906426288625763e+00 -9.822653159599585848e-01
2.979996309172059377e+00 -5.323091744817924909e-01
3.007086192055493434e+00 7.535725786888614053e-02
3.034176316332250156e+00 6.537300169565387620e-01
3.061266199215683770e+00 1.029068820779351690e+00
3.088356082099117828e+00 1.111067243296792295e+00
3.115446206375874549e+00 8.301015035526639885e-01
3.142536089259308163e+00 2.974992646020935272e-01
3.169625972142742221e+00 -3.219636879921738970e-01
3.196716096419498943e+00 -8.757152901321743066e-01
3.223805979302932556e+00 -1.165721461758553623e+00
3.250896103579689278e+00 -1.127012621302672324e+00
3.277985986463123336e+00 -7.562844409389795075e-01
3.305075869346556949e+00 -1.762889074545845869e-01
3.332165993623313671e+00 4.757716414510995140e-01
3.359255876506747729e+00 9.397448671455468361e-01
3.386345759390181342e+00 1.154374137666108968e+00
3.413435883666938064e+00 1.024185028601219294e+00
3.440525766550371678e+00 5.174939680261245734e-01
3.467615649433805736e+00 -8.381830217495878088e-02
3.494705773710562458e+00 -6.826407640291576318e-01
3.521795656593996071e+00 -1.109573271018243545e+00
3.548885539477430129e+00 -1.213493207186931322e+00
3.575975663754186851e+00 -9.547460699132486184e-01
3.603065546637620464e+00 -4.211000073520556608e-01
3.630155429521054522e+00 2.388564921281097764e-01
3.657245553797811244e+00 8.183885311387123496e-01
3.684335436681244857e+00 1.149580142294252649e+00
3.711425319564678915e+00 1.131716073866661620e+00
3.738515443841435637e+00 7.860842007020965028e-01
3.765605326724869251e+00 1.848779529139192856e-01
3.792695209608302864e+00 -4.700705322748801596e-01
3.819785333885060030e+00 -9.934285147858510356e-01
3.846875216768493644e+00 -1.234196250730722033e+00
3.873965099651927257e+00 -1.124321871984131249e+00
3.901055223928683979e+00 -6.859024305409398004e-01
3.928145106812118037e+00 -3.615918391166195178e-02
3.955235231088874759e+00 5.872509032399937379e-01
3.982325113972308372e+00 1.076119046541075042e+00
4.009414996855742430e+00 1.204253549589591632e+00
4.036505121132498708e+00 9.699967821832808923e-01
4.063595004015932766e+00 4.480649481317685590e-01
4.090685128292689932e+00 -2.049374944888836536e-01
4.117774769782800881e+00 -8.081309907706495377e-01
4.144864894059557159e+00 -1.191249239508878510e+00
4.171955018336314325e+00 -1.222737178792735468e+00
4.199044659826424386e+00 -8.960387971012053754e-01
4.226134784103181552e+00 -3.070286783384084117e-01
4.253224908379938718e+00 3.581431067101912280e-01
4.280314549870048779e+00 9.129176098412781215e-01
4.307404674146805945e+00 1.195425426032488581e+00
4.334494798423563111e+00 1.109295002858480039e+00
4.361584439913673172e+00 6.877591338453330483e-01
4.388674564190430338e+00 5.722821589414561760e-02
4.415764688467186616e+00 -5.975906601229101778e-01
4.442854329957297566e+00 -1.082677491028154915e+00
4.469944454234054732e+00 -1.276217338140723578e+00
4.497034578510811009e+00 -1.083427699355915763e+00
4.524124220000921959e+00 -5.983116894135349639e-01
4.551214344277679125e+00 7.129199871019786805e-02
4.578304468554435402e+00 7.094699247732918490e-01
4.605394110044546352e+00 1.116689122946282975e+00
4.632484234321303518e+00 1.199661707999644999e+00
4.659574358598059796e+00 8.990334767138938865e-01
4.686664000088170745e+00 3.475737159459515446e-01
4.713754124364927911e+00 -3.291421136966730110e-01
4.740844248641684189e+00 -8.975035212473927437e-01
4.767933890131795138e+00 -1.239302365468881506e+00
4.795024014408552304e+00 -1.195284012431490739e+00
4.822114138685308582e+00 -8.135709667747865748e-01
4.849203780175419531e+00 -1.966479260131919204e-01
4.876293904452176697e+00 4.743450926222814168e-01
4.903384028728932975e+00 9.969237232723722197e-01
4.930474153005690141e+00 1.194044633902420216e+00
4.957563794495801091e+00 1.075586186615715700e+00
4.984653918772557368e+00 5.910692354139130966e-01
5.011744043049314534e+00 -6.178827116706675504e-02
5.038833684539425484e+00 -6.983440870341922624e-01
5.065923808816181761e+00 -1.139024917353508748e+00
5.093013933092938927e+00 -1.253277642091701116e+00
5.120103574583049877e+00 -9.989636285905836299e-01
5.147193698859806155e+00 -4.611975154079295258e-01
5.174283823136563321e+00 2.121141354477691365e-01
5.201373464626673382e+00 8.256113509465203837e-01
5.228463588903430548e+00 1.177028693559516004e+00
5.255553713180187714e+00 1.171477565010793587e+00
5.282643354670297775e+00 8.358930294451204501e-01
5.309733478947054941e+00 2.265592325113162664e-01
5.336823603223812107e+00 -4.533438340198137073e-01
5.363913244713922168e+00 -9.925868980927934349e-01
5.391003368990679334e+00 -1.252995035311021077e+00
5.418093493267435612e+00 -1.139740319689777737e+00
5.445183134757546561e+00 -7.124367309706391982e-01
5.472273259034303727e+00 -7.152893564965778772e-02
5.499363383311060005e+00 5.852446692929857974e-01
5.526453024801170955e+00 1.064818871600423433e+00
5.553543149077928121e+00 1.229314345322667368e+00
5.580633273354684398e+00 9.691488122624688506e-01
5.607722914844795348e+00 4.936252844574502419e-01
5.634813039121552514e+00 -1.677538898290550362e-01
5.661903163398308791e+00 -7.982495498835928682e-01
5.688992804888419741e+00 -1.193185669288720385e+00
5.716082929165176907e+00 -1.241298938958196540e+00
5.743173053441933185e+00 -9.274756779442361321e-01
5.770262694932044134e+00 -3.519554818947132624e-01
5.797352819208801300e+00 3.219816112725806256e-01
5.824442943485557578e+00 8.960965131631408731e-01
5.851532584975668527e+00 1.215523071821245527e+00
5.878622709252425693e+00 1.129725489286790507e+00
5.905712833529181971e+00 7.317908079033392799e-01
5.932802475019292920e+00 1.170828338838553195e-01
5.959892599296050086e+00 -5.572947868273869787e-01
5.986982723572806364e+00 -1.066527971121596918e+00
6.014072365062917314e+00 -1.265856915780735115e+00
6.041162489339674480e+00 -1.098257254132110283e+00
6.068252613616430757e+00 -6.213892410810906153e-01
6.095342255106541707e+00 5.610847585222833445e-02
6.122432379383297985e+00 6.567861506940402272e-01
6.149522503660055150e+00 1.107562726539693010e+00
6.176612145150166100e+00 1.190825034585723419e+00
6.203702269426922378e+00 9.109873844746652072e-01
6.230792393703679544e+00 3.753626188137983988e-01
6.257882035193790493e+00 -3.017323237499671684e-01
6.284972159470546771e+00 -8.986679839674229786e-01
6.312062283747303937e+00 -1.232439105851711014e+00
6.339152408024060215e+00 -1.240568565068767448e+00
6.366242049514171164e+00 -8.488807599608526600e-01
6.393332173790928330e+00 -2.340518308855583651e-01
6.420422298067684608e+00 4.373937285065261360e-01
6.447511939557795557e+00 9.665120191105849301e-01
6.474602063834552723e+00 1.213416965477643661e+00
6.501692188111309001e+00 1.080489570820700518e+00
6.528781829601419950e+00 6.368851639103223494e-01
6.555871953878177116e+00 -2.600974145411127925e-02
6.582962078154933394e+00 -6.725484310008029709e-01
6.610051719645044344e+00 -1.130574485086068837e+00
6.637141843921801510e+00 -1.271135488743592834e+00
6.664231968198557787e+00 -1.030222655194729775e+00
6.691321609688668737e+00 -5.091785357238526322e-01
6.718411733965425903e+00 1.545640790092777106e-01
6.745501858242182180e+00 7.814249575147058646e-01
6.772591499732293130e+00 1.156457636520851651e+00
6.799681624009050296e+00 1.173648560984828393e+00
6.826771748285806574e+00 8.487066237270426416e-01
6.853861389775917523e+00 2.696933292317396091e-01
6.880951514052674689e+00 -4.098757191738437999e-01
6.908041638329430967e+00 -9.640853808753762078e-01
6.935131279819541916e+00 -1.231978199903399851e+00
6.962221404096299082e+00 -1.150330761985176586e+00
6.989311528373055360e+00 -7.387682287855013019e-01
7.016401169863166309e+00 -1.142749050445204251e-01
7.043491294139923475e+00 5.452736630538079776e-01
7.070581418416679753e+00 1.048675261389396152e+00
7.097671059906790703e+00 1.200648944126072148e+00
7.124761184183546980e+00 1.011243290370819725e+00
7.151851308460304146e+00 5.159938227216238626e-01
7.178940949950415096e+00 -1.458587591783280235e-01
7.206031074227171374e+00 -7.667801025900129464e-01
7.233121198503928539e+00 -1.177225220055164279e+00
7.260210839994039489e+00 -1.244199575907605659e+00
7.287300964270795767e+00 -9.477963622385722209e-01
7.314391088547552933e+00 -3.979843612457721891e-01
7.341480730037663882e+00 2.799127743252964873e-01
7.368570854314420160e+00 8.667842071144955529e-01
7.395660978591177326e+00 1.190946396112679384e+00
7.422750620081288275e+00 1.133025953302903233e+00
7.449840744358044553e+00 7.468731515831450452e-01
7.476930868634801719e+00 1.637869890015082319e-01
7.504020510124912668e+00 -5.353886144278696690e-01
7.531110634401668946e+00 -1.042632600938164789e+00
7.558200758678426112e+00 -1.262538065048862013e+00
7.585290400168537062e+00 -1.113761969789992090e+00
7.612380524445293339e+00 -6.408143711888557581e-01
7.639470648722050505e+00 9.594474935547547823e-03
7.666560772998806783e+00 6.529763030242414779e-01
7.693650414488917733e+00 1.100467603488588741e+00
7.720740538765674899e+00 1.198360586342033907e+00
7.747830663042431176e+00 9.612973617151596706e-01
7.774920304532542126e+00 3.981566885555405388e-01
7.802010428809299292e+00 -2.384756962998124674e-01
7.829100553086055569e+00 -8.398350285211306776e-01
7.856190194576166519e+00 -1.198968906678383961e+00
7.883280318852923685e+00 -1.189569335731662125e+00
7.910370443129679963e+00 -8.535920231914251310e-01
7.937460084619790912e+00 -2.664926131999174608e-01
7.964550208896548078e+00 4.128650213027280635e-01
7.991640333173304356e+00 9.263417907671800400e-01
8.018729974663415305e+00 1.207124164846631320e+00
8.045820098940172471e+00 1.080689023433965446e+00
8.072910223216929637e+00 6.770855538556301845e-01
8.100000347493686803e+00 4.200827045947574945e-02


==> data/HFPredic_lift_PhysicsPhysics.txt <==
2.718996605160475463e-02 6.638865782028879892e-03
5.427993191399332201e-02 -5.735935296512284509e-03
8.136990154815254561e-02 -1.127768397334660833e-02
1.084598674105411165e-01 -1.822047632117107518e-02
1.355498257293883402e-01 -1.855898355754637130e-02
1.626397991353182582e-01 -5.614202822047387187e-03
1.897297725412481761e-01 -1.839316919097599978e-02
2.168197308600953999e-01 -1.985150704225513429e-02
2.439097042660252901e-01 -3.778479814814361681e-02
2.709996625848725138e-01 -4.988127194944547149e-02
2.980896359908024040e-01 -5.505467790193474542e-02
3.251796093967322943e-01 -6.209706166621686840e-02
3.522695526284968515e-01 -6.044982620930761108e-02
3.793595260344267417e-01 -4.569731284080313927e-02
4.064494994403566319e-01 -2.594816941423405687e-02
4.335394728462865777e-01 -4.233558613708554574e-03
4.606294462522164679e-01 2.669045879191189741e-02
4.877193894839810251e-01 5.213080345035581153e-02
5.148093628899108598e-01 6.860840697614989381e-02
5.418993061216754725e-01 6.998989260935006840e-02
5.689893097017707513e-01 5.283797375297138998e-02
5.960792529335352530e-01 2.020335706645637330e-02
6.231692565136305317e-01 -1.510652689450586728e-02
6.502591997453950334e-01 -6.345048864916758014e-02
6.773491429771596462e-01 -9.234499958254449581e-02
7.044391465572549249e-01 -1.071631395329278869e-01
7.315290897890194266e-01 -1.010501900200293512e-01
7.586190933691147054e-01 -7.609296353118688572e-02
7.857090366008792071e-01 -5.609912918271708904e-02
8.127989798326438198e-01 1.216905970711490426e-02
8.398889834127390985e-01 6.253436132665068925e-02
8.669789266445036002e-01 9.626146442192307084e-02
8.940688698762681019e-01 1.060664736992273927e-01
9.211588734563633807e-01 8.792794563274664021e-02
9.482488166881279934e-01 4.085878097131501185e-02
9.753388202682232722e-01 -2.332080591683727278e-02
1.002428763499987774e+00 -9.142029943719820473e-02
1.029518706731752387e+00 -1.458672359727930523e-01
1.056608710311847776e+00 -1.767566712514880845e-01
1.083698713891942944e+00 -1.669484818011084393e-01
1.110788596775376780e+00 -1.179207943150657467e-01
1.137878600355471947e+00 -2.792100634987182417e-02
1.164968603935567337e+00 6.271803699351230499e-02
1.192058486819001173e+00 1.511638987778436416e-01
1.219148490399096341e+00 1.962279338110879401e-01
1.246238493979191730e+00 1.906790725031943801e-01
1.273328376862625566e+00 1.317836427965544122e-01
1.300418380442720734e+00 2.992290767572347576e-02
1.327508384022816124e+00 -9.960010026741850098e-02
1.354598387602911291e+00 -2.320864188983963183e-01
1.381688270486345127e+00 -3.004000581935574177e-01
1.408778274066440295e+00 -3.022239165463395105e-01
1.435868277646535685e+00 -2.218231548637225048e-01
1.462958160529969520e+00 -6.780409755380722991e-02
1.490048164110064688e+00 1.144203730943008646e-01
1.517138167690160078e+00 2.789983340675916690e-01
1.544228050573593691e+00 3.696034410241859636e-01
1.571318054153689081e+00 3.521261869484371143e-01
1.598408057733784249e+00 2.112776223515397955e-01
1.625497940617218084e+00 3.188281126248249109e-03
1.652587944197313474e+00 -2.400706075008456342e-01
1.679677947777408642e+00 -4.335291712325430868e-01
1.706767951357504032e+00 -5.056102516472423813e-01
1.733857834240937867e+00 -4.312459356586409998e-01
1.760947837821033035e+00 -2.266193686779457428e-01
1.788037841401128425e+00 6.449924301252907277e-02
1.815127724284562039e+00 3.461752970754169434e-01
1.842217727864657428e+00 5.288450047577718527e-01
1.869307731444752596e+00 5.444086600204320892e-01
1.896397614328186432e+00 3.864947191716312513e-01
1.923487617908281821e+00 8.344688180726222981e-02
1.950577621488376989e+00 -2.608834421539052428e-01
1.977667504371810825e+00 -5.597557399268906497e-01
2.004757507951905993e+00 -6.945269828442013349e-01
2.031847511532001160e+00 -6.211198072674700699e-01
2.058937394415434774e+00 -3.679467031209411321e-01
2.086027518692191496e+00 2.140542836001424476e-02
2.113117401575625554e+00 4.224597894876997994e-01
2.140207284459059167e+00 6.847343189368882976e-01
2.167297408735815889e+00 7.622115542135652344e-01
2.194387291619249947e+00 5.792504544127419219e-01
2.221477174502683560e+00 2.118331480445654336e-01
2.248567298779440282e+00 -2.325006942739973326e-01
2.275657181662874340e+00 -6.399904132271547752e-01
2.302747064546307953e+00 -8.484206858503848814e-01
2.329837188823064675e+00 -8.251293100132321978e-01
2.356927071706498733e+00 -5.304671006802261779e-01
2.384016954589932347e+00 -1.072315609532848990e-01
2.411107078866689069e+00 3.904775890657953274e-01
2.438196961750123126e+00 7.664970217343107795e-01
2.465286844633556740e+00 9.120252623903124523e-01
2.492376968910313462e+00 7.770589313282274535e-01
2.519466851793747075e+00 3.972829024530171171e-01
2.546556976070504241e+00 -1.240125904225874987e-01
2.573646858953937855e+00 -6.225755903709193628e-01
2.600736741837371468e+00 -9.554341265588177645e-01
2.627826866114128190e+00 -1.001739717523578044e+00
2.654916748997562248e+00 -7.667436705339059078e-01
2.682006631880995862e+00 -2.866168611135991862e-01
2.709096756157752584e+00 2.533515693219463571e-01
2.736186639041186641e+00 7.621162978832548562e-01
2.763276521924620255e+00 1.011172749541620952e+00
2.790366646201376977e+00 9.606048212875171188e-01
2.817456529084811034e+00 6.169071649827644332e-01
2.844546411968244648e+00 7.773329686527308269e-02
2.871636536245001370e+00 -5.059320082534310981e-01
2.898726419128435428e+00 -9.466418652961685609e-01
2.925816302011869041e+00 -1.113806158000622659e+00
2.952906426288625763e+00 -9.571042248932213337e-01
2.979996309172059377e+00 -5.190721996481295619e-01
3.007086192055493434e+00 4.598348724225609363e-02
3.034176316332250156e+00 6.327863322447504490e-01
3.061266199215683770e+00 1.021526448710213142e+00
3.088356082099117828e+00 1.086990866086092078e+00
3.115446206375874549e+00 8.230321654211437687e-01
3.142536089259308163e+00 3.000980437851763494e-01
3.169625972142742221e+00 -3.194197166271373067e-01
3.196716096419498943e+00 -8.649827521217885451e-01
3.223805979302932556e+00 -1.147644105360638100e+00
3.250896103579689278e+00 -1.110931500420366369e+00
3.277985986463123336e+00 -7.423185129014713279e-01
3.305075869346556949e+00 -1.527536104800732986e-01
3.332165993623313671e+00 4.662879527315255679e-01
3.359255876506747729e+00 9.563356290930229431e-01
3.386345759390181342e+00 1.152573258958878188e+00
3.413435883666938064e+00 1.021617046710087129e+00
3.440525766550371678e+00 5.516957727617382012e-01
3.467615649433805736e+00 -9.392805202567244827e-02
3.494705773710562458e+00 -6.912825368634070156e-01
3.521795656593996071e+00 -1.105385390552021008e+00
3.548885539477430129e+00 -1.205828787166649096e+00
3.575975663754186851e+00 -9.437790818488460687e-01
3.603065546637620464e+00 -4.200193156617630930e-01
3.630155429521054522e+00 2.153847845278269446e-01
3.657245553797811244e+00 8.054415347500160083e-01
3.684335436681244857e+00 1.140608232732122751e+00
3.711425319564678915e+00 1.128199888481454138e+00
3.738515443841435637e+00 7.725403306886291510e-01
3.765605326724869251e+00 1.889478604127211581e-01
3.792695209608302864e+00 -4.575835712620942575e-01
3.819785333885060030e+00 -9.900949089737172137e-01
3.846875216768493644e+00 -1.220998597692233290e+00
3.873965099651927257e+00 -1.108049643404346973e+00
3.901055223928683979e+00 -6.769341957418799627e-01
3.928145106812118037e+00 -3.485583777807499395e-02
3.955235231088874759e+00 6.055539746079163788e-01
3.982325113972308372e+00 1.052845760318939838e+00
4.009414996855742430e+00 1.192250814026310834e+00
4.036505121132498708e+00 9.563935215854948435e-01
4.063595004015932766e+00 4.412433029533318063e-01
4.090685128292689932e+00 -2.003054537340440699e-01
4.117774769782800881e+00 -8.043166533058183632e-01
4.144864894059557159e+00 -1.184673621326778115e+00
4.171955018336314325e+00 -1.199030577108271656e+00
4.199044659826424386e+00 -8.793729777391794400e-01
4.226134784103181552e+00 -3.127863340677683457e-01
4.253224908379938718e+00 3.636540681383482188e-01
4.280314549870048779e+00 9.504738266247256817e-01
4.307404674146805945e+00 1.194175208803240462e+00
4.334494798423563111e+00 1.103552042417568879e+00
4.361584439913673172e+00 6.819877743875963905e-01
4.388674564190430338e+00 5.413636759455386915e-02
4.415764688467186616e+00 -5.848042487537091771e-01
4.442854329957297566e+00 -1.069467608877923581e+00
4.469944454234054732e+00 -1.248761393708777367e+00
4.497034578510811009e+00 -1.056367674368773990e+00
4.524124220000921959e+00 -5.631626808582028687e-01
4.551214344277679125e+00 9.398276001830230264e-02
4.578304468554435402e+00 7.199219467404387451e-01
4.605394110044546352e+00 1.119153613072326747e+00
4.632484234321303518e+00 1.209980462470240603e+00
4.659574358598059796e+00 8.941653848032150576e-01
4.686664000088170745e+00 3.381986855434440109e-01
4.713754124364927911e+00 -3.143436700271559081e-01
4.740844248641684189e+00 -8.988959486065483118e-01
4.767933890131795138e+00 -1.219528138251226190e+00
4.795024014408552304e+00 -1.191175191667166455e+00
4.822114138685308582e+00 -8.111229144489575660e-01
4.849203780175419531e+00 -1.968363307278797603e-01
4.876293904452176697e+00 4.654930426186931758e-01
4.903384028728932975e+00 9.934264281543252473e-01
4.930474153005690141e+00 1.197102618575893285e+00
4.957563794495801091e+00 1.090633999398617604e+00
4.984653918772557368e+00 5.893149028971225167e-01
5.011744043049314534e+00 -6.381691917872744924e-02
5.038833684539425484e+00 -7.041964906656661416e-01
5.065923808816181761e+00 -1.139480878496932803e+00
5.093013933092938927e+00 -1.259033968213743027e+00
5.120103574583049877e+00 -9.956471666478894367e-01
5.147193698859806155e+00 -4.631565271347377610e-01
5.174283823136563321e+00 2.029369903256192931e-01
5.201373464626673382e+00 7.996122138409500479e-01
5.228463588903430548e+00 1.168311889001035553e+00
5.255553713180187714e+00 1.180244126933581938e+00
5.282643354670297775e+00 8.231119255903009968e-01
5.309733478947054941e+00 1.986579591869553907e-01
5.336823603223812107e+00 -4.472855147755239180e-01
5.363913244713922168e+00 -9.883766502473970705e-01
5.391003368990679334e+00 -1.246553251943187224e+00
5.418093493267435612e+00 -1.136875303447980823e+00
5.445183134757546561e+00 -7.013573047897281310e-01
5.472273259034303727e+00 -6.369201792713652388e-02
5.499363383311060005e+00 5.855671910228998911e-01
5.526453024801170955e+00 1.051762294154975130e+00
5.553543149077928121e+00 1.221579437315561067e+00
5.580633273354684398e+00 9.766277248925951948e-01
5.607722914844795348e+00 5.006486780727337216e-01
5.634813039121552514e+00 -1.733858103700854913e-01
5.661903163398308791e+00 -7.932738840710977790e-01
5.688992804888419741e+00 -1.185237362780896975e+00
5.716082929165176907e+00 -1.243368283079779424e+00
5.743173053441933185e+00 -9.173047268643996777e-01
5.770262694932044134e+00 -3.453541539961331175e-01
5.797352819208801300e+00 3.290420008398371454e-01
5.824442943485557578e+00 9.045580892157274455e-01
5.851532584975668527e+00 1.206063571682984836e+00
5.878622709252425693e+00 1.122766746996906262e+00
5.905712833529181971e+00 7.260684660900420528e-01
5.932802475019292920e+00 1.099544612616782935e-01
5.959892599296050086e+00 -5.602492562766370199e-01
5.986982723572806364e+00 -1.063166397479130110e+00
6.014072365062917314e+00 -1.264014012466176284e+00
6.041162489339674480e+00 -1.087063626007747752e+00
6.068252613616430757e+00 -6.031949813111061598e-01
6.095342255106541707e+00 4.344546628485712603e-02
6.122432379383297985e+00 6.835899435767931465e-01
6.149522503660055150e+00 1.116038981239575012e+00
6.176612145150166100e+00 1.181863726202568188e+00
6.203702269426922378e+00 9.249610865668584925e-01
6.230792393703679544e+00 3.778964631321131140e-01
6.257882035193790493e+00 -2.842908606163301322e-01
6.284972159470546771e+00 -8.875116529805038290e-01
6.312062283747303937e+00 -1.217631278870538569e+00
6.339152408024060215e+00 -1.217127232216406840e+00
6.366242049514171164e+00 -8.411009564589633225e-01
6.393332173790928330e+00 -2.346228001404679908e-01
6.420422298067684608e+00 4.434560717480944270e-01
6.447511939557795557e+00 9.703644697103719352e-01
6.474602063834552723e+00 1.216028257360547205e+00
6.501692188111309001e+00 1.083060078023241779e+00
6.528781829601419950e+00 6.433771255174038917e-01
6.555871953878177116e+00 -9.439449216768980300e-03
6.582962078154933394e+00 -6.688268468109479503e-01
6.610051719645044344e+00 -1.123614382056009386e+00
6.637141843921801510e+00 -1.261419731513117704e+00
6.664231968198557787e+00 -1.025708958302810947e+00
6.691321609688668737e+00 -5.074589274545076023e-01
6.718411733965425903e+00 1.556048338555149346e-01
6.745501858242182180e+00 7.834731068480997873e-01
6.772591499732293130e+00 1.162424130155824020e+00
6.799681624009050296e+00 1.172911584662917672e+00
6.826771748285806574e+00 8.469011497560035018e-01
6.853861389775917523e+00 2.650462791903558379e-01
6.880951514052674689e+00 -3.954794641077569173e-01
6.908041638329430967e+00 -9.584663502750250252e-01
6.935131279819541916e+00 -1.239621722254074854e+00
6.962221404096299082e+00 -1.148436500542354244e+00
6.989311528373055360e+00 -7.405630527694865295e-01
7.016401169863166309e+00 -1.143293359510324514e-01
7.043491294139923475e+00 5.254006715735219935e-01
7.070581418416679753e+00 1.038552830747957678e+00
7.097671059906790703e+00 1.206282582897129974e+00
7.124761184183546980e+00 1.015953362033986007e+00
7.151851308460304146e+00 4.975398234398040742e-01
7.178940949950415096e+00 -1.355532360583848739e-01
7.206031074227171374e+00 -7.588367209943137626e-01
7.233121198503928539e+00 -1.162840933358312068e+00
7.260210839994039489e+00 -1.244496664501339556e+00
7.287300964270795767e+00 -9.533231265588015813e-01
7.314391088547552933e+00 -3.630312464900887770e-01
7.341480730037663882e+00 2.768939222045052606e-01
7.368570854314420160e+00 8.722788048910785630e-01
7.395660978591177326e+00 1.186852363492749030e+00
7.422750620081288275e+00 1.136872163463331198e+00
7.449840744358044553e+00 7.575892121306671001e-01
7.476930868634801719e+00 1.495755184582630015e-01
7.504020510124912668e+00 -5.201893114377058591e-01
7.531110634401668946e+00 -1.038206521865339571e+00
7.558200758678426112e+00 -1.256119503831847117e+00
7.585290400168537062e+00 -1.108984457896318832e+00
7.612380524445293339e+00 -6.323868224478784716e-01
7.639470648722050505e+00 5.523802749968664827e-03
7.666560772998806783e+00 6.456920227881839391e-01
7.693650414488917733e+00 1.083092817829273358e+00
7.720740538765674899e+00 1.200088945234010662e+00
7.747830663042431176e+00 9.388796822283747012e-01
7.774920304532542126e+00 4.142939126298206265e-01
7.802010428809299292e+00 -2.442740023513034764e-01
7.829100553086055569e+00 -8.478905247822530189e-01
7.856190194576166519e+00 -1.205574343651480973e+00
7.883280318852923685e+00 -1.208328800234621969e+00
7.910370443129679963e+00 -8.656298804502937649e-01
7.937460084619790912e+00 -2.933233395882195449e-01
7.964550208896548078e+00 3.888006518037693260e-01
7.991640333173304356e+00 9.146250155613055988e-01
8.018729974663415305e+00 1.224942026214730140e+00
8.045820098940172471e+00 1.090725482211910125e+00
8.072910223216929637e+00 6.449830909500173792e-01
8.100000347493686803e+00 6.455341037327233522e-02


==> data/HFPredic_lift_PhysicsPhysicslulu.txt <==
2.718996605160475463e-02 -2.046831061447340616e-02
5.427993191399332201e-02 -1.893047234139744184e-02
8.136990154815254561e-02 -1.874227498397096348e-02
1.084598674105411165e-01 -1.865096135531296717e-02
1.355498257293883402e-01 -1.907290767691693922e-02
1.626397991353182582e-01 -2.103015915339523367e-02
1.897297725412481761e-01 -2.543919769870051084e-02
2.168197308600953999e-01 -3.335889924538593121e-02
2.439097042660252901e-01 -4.426783552265578514e-02
2.709996625848725138e-01 -5.296405920127789102e-02
2.980896359908024040e-01 -5.776320581830574064e-02
3.251796093967322943e-01 -6.816007140552282628e-02
3.522695526284968515e-01 -6.576880568990817189e-02
3.793595260344267417e-01 -5.644601068308041647e-02
4.064494994403566319e-01 -3.178865601307823141e-02
4.335394728462865777e-01 -6.770148100951001169e-03
4.606294462522164679e-01 2.362755903505053823e-02
4.877193894839810251e-01 5.388422636934220300e-02
5.148093628899108598e-01 7.277159724676485197e-02
5.418993061216754725e-01 6.346919217834279259e-02
5.689893097017707513e-01 4.785030092665909507e-02
5.960792529335352530e-01 6.472583472045601027e-03
6.231692565136305317e-01 -3.174309504930494796e-02
6.502591997453950334e-01 -6.376266564283805671e-02
6.773491429771596462e-01 -9.513875025600837532e-02
7.044391465572549249e-01 -1.143922395498764288e-01
7.315290897890194266e-01 -1.088069525056580833e-01
7.586190933691147054e-01 -8.154482260242512659e-02
7.857090366008792071e-01 -3.355733717016806672e-02
8.127989798326438198e-01 1.438373518943891760e-02
8.398889834127390985e-01 5.425628454437059212e-02
8.669789266445036002e-01 8.900621460737045965e-02
8.940688698762681019e-01 8.940533321619104079e-02
9.211588734563633807e-01 7.006839652361263049e-02
9.482488166881279934e-01 2.506829131618526496e-02
9.753388202682232722e-01 -3.375644040800551693e-02
1.002428763499987774e+00 -1.050451378097316812e-01
1.029518706731752387e+00 -1.619142543101440568e-01
1.056608710311847776e+00 -1.917821834759204647e-01
1.083698713891942944e+00 -1.730860979930485266e-01
1.110788596775376780e+00 -1.487348041470161197e-01
1.137878600355471947e+00 -4.747338249735433280e-02
1.164968603935567337e+00 5.065226222185059690e-02
1.192058486819001173e+00 1.089292442881224510e-01
1.219148490399096341e+00 1.558017517192873402e-01
1.246238493979191730e+00 1.838975193017633458e-01
1.273328376862625566e+00 1.428268891001482910e-01
1.300418380442720734e+00 7.121588845943893631e-02
1.327508384022816124e+00 -3.999080172124824806e-02
1.354598387602911291e+00 -1.387369079184581633e-01
1.381688270486345127e+00 -2.225628589539598856e-01
1.408778274066440295e+00 -2.576249882202922281e-01
1.435868277646535685e+00 -2.610322263423842104e-01
1.462958160529969520e+00 -2.599772182110995367e-01
1.490048164110064688e+00 -1.239539395029262137e-01
1.517138167690160078e+00 -9.438478521609505734e-03
1.544228050573593691e+00 9.297137000912236715e-02
1.571318054153689081e+00 1.468072409280090085e-01
1.598408057733784249e+00 1.608045663696120453e-01
1.625497940617218084e+00 4.733179239445606257e-02
1.652587944197313474e+00 -1.506963083395518321e-01
1.679677947777408642e+00 -3.331187081934319227e-01
1.706767951357504032e+00 -4.707485435091324222e-01
1.733857834240937867e+00 -5.911191900800812915e-01
1.760947837821033035e+00 -4.652751860598285383e-01
1.788037841401128425e+00 -3.076397236971362137e-01
1.815127724284562039e+00 -1.257641341464882379e-01
1.842217727864657428e+00 5.175212161405984279e-02
1.869307731444752596e+00 2.182394770284064034e-01
1.896397614328186432e+00 1.991327011406709424e-01
1.923487617908281821e+00 6.316739925928760435e-02
1.950577621488376989e+00 -1.158259487283819222e-01
1.977667504371810825e+00 -2.819518887652283645e-02
2.004757507951905993e+00 -7.416037031842903637e-02
2.031847511532001160e+00 -2.428720246406695926e-01
2.058937394415434774e+00 -2.852324118818434506e-01
2.086027518692191496e+00 -2.916982046803329176e-01
2.113117401575625554e+00 -4.197611350825725118e-02
2.140207284459059167e+00 1.407365747009460266e-01
2.167297408735815889e+00 1.343817715623991660e-01
2.194387291619249947e+00 2.622201893742419632e-01
2.221477174502683560e+00 3.046960267496747754e-01
2.248567298779440282e+00 1.121820937433386511e-01
2.275657181662874340e+00 -1.910416719846692590e-01
2.302747064546307953e+00 -5.009761059534962868e-01
2.329837188823064675e+00 -3.629157944811671754e-01
2.356927071706498733e+00 -2.917882345104857444e-01
2.384016954589932347e+00 -1.598693094037609841e-01
2.411107078866689069e+00 1.466185246910525208e-01
2.438196961750123126e+00 3.642710855181254814e-01
2.465286844633556740e+00 1.051532598402153962e-01
2.492376968910313462e+00 -9.822178701792105837e-02
2.519466851793747075e+00 -2.840596484550841350e-01
2.546556976070504241e+00 1.074314295199871871e-01
2.573646858953937855e+00 4.701560803095745644e-01
2.600736741837371468e+00 5.062754421663127058e-01
2.627826866114128190e+00 3.625202509587026611e-01
2.654916748997562248e+00 4.081365951551085836e-02
2.682006631880995862e+00 -3.337870829766907965e-01
2.709096756157752584e+00 -6.474925160496699528e-01
2.736186639041186641e+00 -7.255742155643003510e-01
2.763276521924620255e+00 -6.879196629308681477e-01
2.790366646201376977e+00 -4.189079904742628591e-01
2.817456529084811034e+00 -2.172571657055188954e-02
2.844546411968244648e+00 5.195614582092591416e-01
2.871636536245001370e+00 8.727945122980274029e-01
2.898726419128435428e+00 1.060915572491806458e+00
2.925816302011869041e+00 1.001020487583401897e+00
2.952906426288625763e+00 7.547727484930115693e-01
2.979996309172059377e+00 3.399184715465237705e-01
3.007086192055493434e+00 -1.225618663555045895e-01
3.034176316332250156e+00 -4.896906010022099576e-01
3.061266199215683770e+00 -6.221244932778430270e-01
3.088356082099117828e+00 -6.481195948210392022e-01
3.115446206375874549e+00 -4.529783263959923367e-01
3.142536089259308163e+00 -7.555932705218471046e-02
3.169625972142742221e+00 4.067099528958930676e-01
3.196716096419498943e+00 7.678158944070301306e-01
3.223805979302932556e+00 9.521128760116133183e-01
3.250896103579689278e+00 8.294974101811758427e-01
3.277985986463123336e+00 4.516647080505491463e-01
3.305075869346556949e+00 -5.137555681563332755e-02
3.332165993623313671e+00 -4.922007174859190926e-01
3.359255876506747729e+00 -7.630844566280827745e-01
3.386345759390181342e+00 -8.322375044588564696e-01
3.413435883666938064e+00 -8.123253688292585428e-01
3.440525766550371678e+00 -6.629949611075840465e-01
3.467615649433805736e+00 -3.295465555446734918e-01
3.494705773710562458e+00 1.587664219945079669e-01
3.521795656593996071e+00 7.081452864446871054e-01
3.548885539477430129e+00 8.500768450938345211e-01
3.575975663754186851e+00 6.616322840925572546e-01
3.603065546637620464e+00 3.420565468517440255e-01
3.630155429521054522e+00 -1.481040174439876012e-01
3.657245553797811244e+00 -5.153457161897329053e-01
3.684335436681244857e+00 -7.409325795786629865e-01
3.711425319564678915e+00 -9.592774656630758123e-01
3.738515443841435637e+00 -9.214009848791940849e-01
3.765605326724869251e+00 -6.728011765627323060e-01
3.792695209608302864e+00 -4.161399975331842027e-01
3.819785333885060030e+00 1.091848767237351137e-01
3.846875216768493644e+00 5.607528516908690808e-01
3.873965099651927257e+00 8.508989665175785699e-01
3.901055223928683979e+00 8.517873615933302389e-01
3.928145106812118037e+00 5.563494801114989841e-01
3.955235231088874759e+00 -8.072435038951164543e-03
3.982325113972308372e+00 -3.559702001764825097e-01
4.009414996855742430e+00 -5.325610897599315496e-01
4.036505121132498708e+00 -6.276032500208084119e-01
4.063595004015932766e+00 -4.570386943292513715e-01
4.090685128292689932e+00 -1.562476366758769331e-01
4.117774769782800881e+00 2.720320224447270174e-01
4.144864894059557159e+00 7.182390442651174212e-01
4.171955018336314325e+00 1.121177232348512076e+00
4.199044659826424386e+00 1.258880771773687179e+00
4.226134784103181552e+00 1.156727735433608073e+00
4.253224908379938718e+00 7.833882338627999875e-01
4.280314549870048779e+00 2.221941024548435006e-01
4.307404674146805945e+00 -3.474422401147033712e-01
4.334494798423563111e+00 -6.774011155339061396e-01
4.361584439913673172e+00 -8.789079454577888306e-01
4.388674564190430338e+00 -7.152331203071753407e-01
4.415764688467186616e+00 -5.219152450381550068e-01
4.442854329957297566e+00 -3.230437833617051391e-01
4.469944454234054732e+00 2.167449431276664562e-01
4.497034578510811009e+00 7.238148475804910831e-01
4.524124220000921959e+00 8.782632273996204830e-01
4.551214344277679125e+00 6.822478873252302289e-01
4.578304468554435402e+00 1.858250233618392588e-01
4.605394110044546352e+00 -4.248398125875103570e-01
4.632484234321303518e+00 -6.624297715227308592e-01
4.659574358598059796e+00 -8.878775739479909390e-01
4.686664000088170745e+00 -1.011112737157464636e+00
4.713754124364927911e+00 -9.966200771459415853e-01
4.740844248641684189e+00 -5.662195377239996885e-01
4.767933890131795138e+00 -1.424424521228402352e-01
4.795024014408552304e+00 2.010769456657415244e-01
4.822114138685308582e+00 4.634087879598400850e-01
4.849203780175419531e+00 5.201283931799620674e-01
4.876293904452176697e+00 3.633596769991218611e-01
4.903384028728932975e+00 8.777257313274988704e-02
4.930474153005690141e+00 -2.452734925748158989e-01
4.957563794495801091e+00 -4.359190683553793022e-01
4.984653918772557368e+00 -4.981283954877792075e-01
5.011744043049314534e+00 -4.078683307936147306e-01
5.038833684539425484e+00 -3.116629286629415407e-01
5.065923808816181761e+00 -2.228620139522421439e-01
5.093013933092938927e+00 -1.412817607972477463e-01
5.120103574583049877e+00 -6.351719787277199103e-02
5.147193698859806155e+00 1.967274839893229377e-03
5.174283823136563321e+00 3.545603513377526550e-02
5.201373464626673382e+00 6.019699974272507692e-02
5.228463588903430548e+00 7.900794382056663956e-02
5.255553713180187714e+00 9.239119270307494247e-02
5.282643354670297775e+00 9.988590868644742216e-02
5.309733478947054941e+00 1.006021343400215207e-01
5.336823603223812107e+00 1.036072868927551127e-01
5.363913244713922168e+00 1.161728396946206665e-01
5.391003368990679334e+00 1.251047161566760657e-01
5.418093493267435612e+00 1.422491471921796258e-01
5.445183134757546561e+00 1.546353839145175879e-01
5.472273259034303727e+00 1.480411079611758662e-01
5.499363383311060005e+00 1.282356011441103671e-01
5.526453024801170955e+00 1.077562772161160254e-01
5.553543149077928121e+00 8.791823638923301765e-02
5.580633273354684398e+00 8.561630400402409080e-02
5.607722914844795348e+00 8.334311670583383069e-02
5.634813039121552514e+00 8.037359197266757960e-02
5.661903163398308791e+00 7.659059861684291981e-02
5.688992804888419741e+00 7.200504954657205303e-02
5.716082929165176907e+00 6.407285893900205309e-02
5.743173053441933185e+00 5.141935922260598701e-02
5.770262694932044134e+00 3.863498180930680093e-02
5.797352819208801300e+00 2.562345908077157119e-02
5.824442943485557578e+00 1.237081562429032111e-02
5.851532584975668527e+00 -1.121718923103864896e-03
5.878622709252425693e+00 -1.485582202278279418e-02
5.905712833529181971e+00 -2.363234565764082973e-02
5.932802475019292920e+00 -2.000376165632222758e-02
5.959892599296050086e+00 -1.805701362245848429e-02
5.986982723572806364e+00 -1.695151995501431585e-02
6.014072365062917314e+00 -1.593060790015088379e-02
6.041162489339674480e+00 -1.493901567181166179e-02
6.068252613616430757e+00 -1.398989826919616597e-02
6.095342255106541707e+00 -1.308306504014256078e-02
6.122432379383297985e+00 -1.221864308609199590e-02
6.149522503660055150e+00 -1.139760784119459025e-02
6.176612145150166100e+00 -1.062097908627568366e-02
6.203702269426922378e+00 -9.888480445114256057e-03
6.230792393703679544e+00 -9.200006989607434349e-03
6.257882035193790493e+00 -8.527996525528713789e-03
6.284972159470546771e+00 -7.895732563757640321e-03
6.312062283747303937e+00 -7.311824144533796144e-03
6.339152408024060215e+00 -6.776354022623110041e-03
6.366242049514171164e+00 -6.289706471643397023e-03
6.393332173790928330e+00 -5.852685477626407007e-03
6.420422298067684608e+00 -5.438736749998396292e-03
6.447511939557795557e+00 -5.060845228124000172e-03
6.474602063834552723e+00 -4.092179656442374025e-03
6.501692188111309001e+00 -2.486990147111844962e-03
6.528781829601419950e+00 -5.406593298831197103e-04
6.555871953878177116e+00 1.305760692874580187e-03
6.582962078154933394e+00 3.040639946531475957e-03
6.610051719645044344e+00 4.656560619791694222e-03
6.637141843921801510e+00 6.152077280827894512e-03
6.664231968198557787e+00 7.526360800977016652e-03
6.691321609688668737e+00 8.776415388482394775e-03
6.718411733965425903e+00 9.901942493783399968e-03
6.745501858242182180e+00 1.090018132396286532e-02
6.772591499732293130e+00 1.177023623034223476e-02
6.799681624009050296e+00 1.251608734670850431e-02
6.826771748285806574e+00 1.313790315188656521e-02
6.853861389775917523e+00 1.362433301676246877e-02
6.880951514052674689e+00 1.397835055975482632e-02
6.908041638329430967e+00 1.419602890163274012e-02
6.935131279819541916e+00 1.427719362498591771e-02
6.962221404096299082e+00 1.421366430986781282e-02
6.989311528373055360e+00 1.401154043718966236e-02
7.016401169863166309e+00 1.366180948904904824e-02
7.043491294139923475e+00 1.317436042798170170e-02
7.070581418416679753e+00 1.259970358245454669e-02
7.097671059906790703e+00 1.189629976452133420e-02
7.124761184183546980e+00 1.148855792185221603e-02
7.151851308460304146e+00 1.109918698051814978e-02
7.178940949950415096e+00 1.055347579133325553e-02
7.206031074227171374e+00 9.848387185158014034e-03
7.233121198503928539e+00 8.981367255986860698e-03
7.260210839994039489e+00 7.942428051767480568e-03
7.287300964270795767e+00 6.726445525738533604e-03
7.314391088547552933e+00 5.398920842326404568e-03
7.341480730037663882e+00 3.918718291247014207e-03
7.368570854314420160e+00 2.254524604738517013e-03
7.395660978591177326e+00 4.065496390082135036e-04
7.422750620081288275e+00 -1.581577571082570799e-03
7.449840744358044553e+00 -3.761008799795240165e-03
7.476930868634801719e+00 -6.133485059222065772e-03
7.504020510124912668e+00 -8.699857651365272559e-03
7.531110634401668946e+00 -9.712761100499456290e-03
7.558200758678426112e+00 -9.000277441478576890e-03
7.585290400168537062e+00 -8.515226269879550003e-03
7.612380524445293339e+00 -8.327527800374046052e-03
7.639470648722050505e+00 -8.357989158917389361e-03
7.666560772998806783e+00 -8.608821355278850618e-03
7.693650414488917733e+00 -9.081317577212422165e-03
7.720740538765674899e+00 -9.777987384046893382e-03
7.747830663042431176e+00 -1.070125164175861343e-02
7.774920304532542126e+00 -1.195130781720443736e-02
7.802010428809299292e+00 -1.378235551388051761e-02
7.829100553086055569e+00 -1.607799599598291884e-02
7.856190194576166519e+00 -1.868348075297254773e-02
7.883280318852923685e+00 -2.156143247497310789e-02
7.910370443129679963e+00 -2.473803563995313759e-02
7.937460084619790912e+00 -2.819915545698625792e-02
7.964550208896548078e+00 -3.194624032719284301e-02
7.991640333173304356e+00 -3.598150126034238561e-02
8.018729974663415305e+00 -4.030682854330769338e-02
8.045820098940172471e+00 -4.492383608673944373e-02
8.072910223216929637e+00 -4.983392794508167967e-02
8.100000347493686803e+00 -5.492640350578059660e-02


==> data/HFTrue_drag_DataData.txt <==
1.023745818956579123e+00 3.310430776669694097e+00
1.047491637747299809e+00 3.311569489955755952e+00
1.071237459844181172e+00 3.312784334013116894e+00
1.094983278634902080e+00 3.313832721766452050e+00
1.118729090813301186e+00 3.314662419783726666e+00
1.142474916216343450e+00 3.315457768055864118e+00
1.166220741619385715e+00 3.316566370746419690e+00
1.189966553797784821e+00 3.318272328583526054e+00
1.213712379200827307e+00 3.320553288314816776e+00
1.237458191379226413e+00 3.323058732988859454e+00
1.261204016782268678e+00 3.325365797086655473e+00
1.284949842185310942e+00 3.327296421295197426e+00
1.308695641139066890e+00 3.329261911657764639e+00
1.332441466542109154e+00 3.332019404786714212e+00
1.356187291945151419e+00 3.336072901477596275e+00
1.379933117348193905e+00 3.341275427373686213e+00
1.403678942751236169e+00 3.346761979332129489e+00
1.427424741704992117e+00 3.351367375420708061e+00
1.451170567108034382e+00 3.354798180591721746e+00
1.474916366061790551e+00 3.357771730007509614e+00
1.498662217914119132e+00 3.361933720571501194e+00
1.522408016867875080e+00 3.368314271822290706e+00
1.546153868720203661e+00 3.376486226727893225e+00
1.569899667673959609e+00 3.384289240716417346e+00
1.593645466627715557e+00 3.389609353202925224e+00
1.617391318480044138e+00 3.392273505002805667e+00
1.641137117433800308e+00 3.394853997659988742e+00
1.664882969286128889e+00 3.400591175886335638e+00
1.688628768239884836e+00 3.410469740587755982e+00
1.712374567193641006e+00 3.421608032673621569e+00
1.736120419045969587e+00 3.429091787067428676e+00
1.759866217999725535e+00 3.430690582765143937e+00
1.783612016953481483e+00 3.429388264706385137e+00
1.807357868805810064e+00 3.431230319094496384e+00
1.831103667759566012e+00 3.440151571590553736e+00
1.854849519611894593e+00 3.453471055528328115e+00
1.878595318565650540e+00 3.463741177510001545e+00
1.902341117519406710e+00 3.465296853679607825e+00
1.926086969371735291e+00 3.460104735474066828e+00
1.949832821224063872e+00 3.457166668762349904e+00
1.973578567279247409e+00 3.463659001098179591e+00
1.997324419131575990e+00 3.478904424599100320e+00
2.021070270983904571e+00 3.493253146902465467e+00
2.044816017039087885e+00 3.496693800191613022e+00
2.068561868891416466e+00 3.488717996915166708e+00
2.092307720743745048e+00 3.479602078918462738e+00
2.116053466798928362e+00 3.481388732257768126e+00
2.139799318651257387e+00 3.496850202078511938e+00
2.163545170503585524e+00 3.515735760747269012e+00
2.187291022355914549e+00 3.524039503797159689e+00
2.211036768411097420e+00 3.516027937746902143e+00
2.234782620263426445e+00 3.501739570323024964e+00
2.258528472115755026e+00 3.496717015739569501e+00
2.282274218170938340e+00 3.509331020803409640e+00
2.306020070023266921e+00 3.532038884479657526e+00
2.329765921875595502e+00 3.547198682197513442e+00
2.353511667930778817e+00 3.543025029380112212e+00
2.377257519783107398e+00 3.524934999346049924e+00
2.401003371635436423e+00 3.511394597557202957e+00
2.424749117690619293e+00 3.517400248666733287e+00
2.448494969542948319e+00 3.541163436064857617e+00
2.472240821395276456e+00 3.564300000727720796e+00
2.495986673247605481e+00 3.568074682554044585e+00
2.519732419302788795e+00 3.550746201106007582e+00
2.543478271155117376e+00 3.529785108138769001e+00
2.567224123007445957e+00 3.525806072432658755e+00
2.590969869062629272e+00 3.545037688845831259e+00
2.614715720914957853e+00 3.573688903155352037e+00
2.638461572767286434e+00 3.587957156187456143e+00
2.662207318822470192e+00 3.576278512873891646e+00
2.685953170674798329e+00 3.550291896084418752e+00
2.709699022527127354e+00 3.534477545912666496e+00
2.733444768582310225e+00 3.544859977767897075e+00
2.757190620434639250e+00 3.575097330128426787e+00
2.780936472286967831e+00 3.600273036461035581e+00
2.804682218342151145e+00 3.599582489719300504e+00
2.828428175991624993e+00 3.574886148739953917e+00
2.852173922046808308e+00 3.549526488080321229e+00
2.875919668101992066e+00 3.546687829355010813e+00
2.899665625751465470e+00 3.570842059468086305e+00
2.923411371806649228e+00 3.603240456286500581e+00
2.947157117861832099e+00 3.616230635018066408e+00
2.970903075511306390e+00 3.598792514185776170e+00
2.994648821566489261e+00 3.567471040940000115e+00
3.018394567621673019e+00 3.550325593422723358e+00
3.042140525271146423e+00 3.563640185879528577e+00
3.065886271326330181e+00 3.597920750260078293e+00
3.089632017381513940e+00 3.624024739207481804e+00
3.113377975030987344e+00 3.619995831770932426e+00
3.137123721086171102e+00 3.590610912794060194e+00
3.160869467141353972e+00 3.562314601262977831e+00
3.184615424790828264e+00 3.560189802984775387e+00
3.208361170846011134e+00 3.587388877494154471e+00
3.232107128495485426e+00 3.621938438530127868e+00
3.255852874550668297e+00 3.633866803376859522e+00
3.279598620605852055e+00 3.612869029093995543e+00
3.303344578255325459e+00 3.578176322010368171e+00
3.327090324310509217e+00 3.560058312567215832e+00
3.350836070365692976e+00 3.575079384087648027e+00
3.374582028015166379e+00 3.611606415961026606e+00
3.398327774070350138e+00 3.638240831184819779e+00
3.422073520125533008e+00 3.632345384411765021e+00
3.445819477775007300e+00 3.600193682944767382e+00
3.469565223830190170e+00 3.570020214769735301e+00
3.493310969885373929e+00 3.568059865564303657e+00
3.517056927534847333e+00 3.596879330620056603e+00
3.540802673590031091e+00 3.632678909778669585e+00
3.564548419645213961e+00 3.644174876515711592e+00
3.588294377294688253e+00 3.621244276476751622e+00
3.612040123349872012e+00 3.584544457511475546e+00
3.635785869405054882e+00 3.565657869043763473e+00
3.659531827054529174e+00 3.581340563736028493e+00
3.683277573109712044e+00 3.619160514592977496e+00
3.707023319164895803e+00 3.646267266192744216e+00
3.730769276814369206e+00 3.639518515652207853e+00
3.754515022869552965e+00 3.605853201916853656e+00
3.778260768924735835e+00 3.574487812277349352e+00
3.802006726574210127e+00 3.572350378940202464e+00
3.825752472629392997e+00 3.601893099434415824e+00
3.849498430278867289e+00 3.638456845559978170e+00
3.873244176334051048e+00 3.650004934679402346e+00
3.896989922389233918e+00 3.626224571732305613e+00
3.920735880038708210e+00 3.588387114451951021e+00
3.944481626093891080e+00 3.568776395421562775e+00
3.968227372149074839e+00 3.584519875147558654e+00
3.991973329798548242e+00 3.623024327779345466e+00
4.015719075853732001e+00 3.650600942370743063e+00
4.039464821908914871e+00 3.643711300481269788e+00
4.063210779558389163e+00 3.609272626721904409e+00
4.086956525613572033e+00 3.577182771862988275e+00
4.110702271668755792e+00 3.574534974385221719e+00
4.134448229318230084e+00 3.604298092316531310e+00
4.158193975373412954e+00 3.641364378203712171e+00
4.181939721428596712e+00 3.653270364009766347e+00
4.205685679078070116e+00 3.629277174952132867e+00
4.229431425133253875e+00 3.590783542832625130e+00
4.253177171188436745e+00 3.570501171726592204e+00
4.276923128837911037e+00 3.585974799572161587e+00
4.300668874893093907e+00 3.624780695806328445e+00
4.324414620948277665e+00 3.652831202278159051e+00
4.348160578597751069e+00 3.646195730581523797e+00
4.371906324652934828e+00 3.611469124006174702e+00
4.395652070708118586e+00 3.578818368992175536e+00
4.419398028357591990e+00 3.575577421962032876e+00
4.443143774412775748e+00 3.605238822294206891e+00
4.466889732062249152e+00 3.642676339116100781e+00
4.490635478117432910e+00 3.655081310391844696e+00
4.514381224172615781e+00 3.631264015622956531e+00
4.538127181822090073e+00 3.592353732608126293e+00
4.561872927877272943e+00 3.571452908957449601e+00
4.585618885526747235e+00 3.586497263266527735e+00
4.609364419987640460e+00 3.625384530484774270e+00
4.633110377637113864e+00 3.653911902179157067e+00
4.656856335286587267e+00 3.647746808499190863e+00
4.680601869747480492e+00 3.612992338711976004e+00
4.704347827396954784e+00 3.579873059143258818e+00
4.728093785046428188e+00 3.576001730405477641e+00
4.751839319507321413e+00 3.605393690694215891e+00
4.775585277156794817e+00 3.643116885591785703e+00
4.799331234806269109e+00 3.656099744478329860e+00
4.823076769267161445e+00 3.632638864277740076e+00
4.846822726916635737e+00 3.593486821980408141e+00
4.870568684566109141e+00 3.572004417629296213e+00
4.894314219027002366e+00 3.586502381231079450e+00
4.918060176676476658e+00 3.625348539455284680e+00
4.941806134325950062e+00 3.654364536228199345e+00
4.965551668786843287e+00 3.648780008675075681e+00
4.989297626436316691e+00 3.614160154852419815e+00
5.013043584085790982e+00 3.580609252185921854e+00
5.036789118546684207e+00 3.576127513211386777e+00
5.060535076196157611e+00 3.605138247719738231e+00
5.084281033845631903e+00 3.643084689985903957e+00
5.108026568306524240e+00 3.656701092924224739e+00
5.131772525955998532e+00 3.633696542012894604e+00
5.155518483605471936e+00 3.594390206681214117e+00
5.179264018066365161e+00 3.572353576530984398e+00
5.203009975715838564e+00 3.586236279191852727e+00
5.226755933365312856e+00 3.624973092395936902e+00
5.250501467826206081e+00 3.654496677346027678e+00
5.274247425475679485e+00 3.649534929063861899e+00
5.297993383125153777e+00 3.615120431891988506e+00
5.321739340774627181e+00 3.581213773601609862e+00
5.345484875235520406e+00 3.576063674306111828e+00
5.369230832884993809e+00 3.604654370797658824e+00
5.392976790534468101e+00 3.642799553006057955e+00
5.416722324995360438e+00 3.657067547555118203e+00
5.440468282644834730e+00 3.634562450943834566e+00
5.464214240294308134e+00 3.595194518029492858e+00
5.487959774755201359e+00 3.572598237298041379e+00
5.511705732404674762e+00 3.585838633193699554e+00
5.535451690054149054e+00 3.624422243633974805e+00
5.559197224515042279e+00 3.654462507703584606e+00
5.582943182164515683e+00 3.650135634323978362e+00
5.606689139813989975e+00 3.615979224689508609e+00
5.630434674274882312e+00 3.581746628989087800e+00
5.654180631924356604e+00 3.575916708319646364e+00
5.677926589573830007e+00 3.604044826009310754e+00
5.701672124034723232e+00 3.642360118279339698e+00
5.725418081684196636e+00 3.657288161871436127e+00
5.749164039333670928e+00 3.635330925224203202e+00
5.772909573794564153e+00 3.595949413089942759e+00
5.796655531444037557e+00 3.572784958529592991e+00
5.820401489093511849e+00 3.585393463539238379e+00
5.844147023554404186e+00 3.623781634789968287e+00
5.867892981203878477e+00 3.654325655537194351e+00
5.891638938853351881e+00 3.650639788088696491e+00
5.915384473314245106e+00 3.616775413346552615e+00
5.939130430963718510e+00 3.582225692009673335e+00
5.962876388613192802e+00 3.575741592919558620e+00
5.986621923074085139e+00 3.603372342069241618e+00
6.010367880723559431e+00 3.641849618077867223e+00
6.034113838373032834e+00 3.657439539876795376e+00
6.057859372833926059e+00 3.636043718762331789e+00
6.081605330483400351e+00 3.596659623377541859e+00
6.105351288132873755e+00 3.572951841582812094e+00
6.129096822593766980e+00 3.584921435289592395e+00
6.152842780243240384e+00 3.623083259916869192e+00
6.176588737892714676e+00 3.654118250845959093e+00
6.200334272353607012e+00 3.651105482165550864e+00
6.224080230003081304e+00 3.617543356545544597e+00
6.247826187652554708e+00 3.582674483202705318e+00
6.271571722113447933e+00 3.575575736443020958e+00
6.295317679762922225e+00 3.602682074859071992e+00
6.319063637412395629e+00 3.641303188975044680e+00
6.342809171873288854e+00 3.657536421161138307e+00
6.366555129522762257e+00 3.636715955042562509e+00
6.390301087172236549e+00 3.597353509715805142e+00
6.414046621633128886e+00 3.573112540988546471e+00
6.437792579282603178e+00 3.584422126831909416e+00
6.461538536932076582e+00 3.622372086761008081e+00
6.485284071392969807e+00 3.653829882268549323e+00
6.509030029042443211e+00 3.651521256227836520e+00
6.532775986691917502e+00 3.618302929941656032e+00
6.556521944341390906e+00 3.583122400547041675e+00
6.580267478802284131e+00 3.575394330075837068e+00
6.604013436451758423e+00 3.602004463022885794e+00
6.627759394101231827e+00 3.640723408429193508e+00
6.651504928562125052e+00 3.657608421359249906e+00
6.675250886211598456e+00 3.637361260635378457e+00
6.698996843861072747e+00 3.598055317631476235e+00
6.722742378321965084e+00 3.573277522692320129e+00
6.746488335971439376e+00 3.583903493988333633e+00
6.770234293620912780e+00 3.621649811119140860e+00
6.793979828081806005e+00 3.653488893645223445e+00
6.817725785731280297e+00 3.651907822086728039e+00
6.841471743380753701e+00 3.619049361271220455e+00
6.865217277841646926e+00 3.583594156498806083e+00
6.888963235491120329e+00 3.575221766644424815e+00
6.912709193140594621e+00 3.601329500540313422e+00
6.936454727601486958e+00 3.640136787497078696e+00
6.960200685250961250e+00 3.657649066644494962e+00
6.983946642900434654e+00 3.637997854092627215e+00
7.007692177361327879e+00 3.598765227291528035e+00
7.031438135010801282e+00 3.573465517080016696e+00
7.055184092660275574e+00 3.583375805947479176e+00
7.078929627121168799e+00 3.620900344464164089e+00
7.102675584770642203e+00 3.653141735481703289e+00
7.126421542420116495e+00 3.652267844471433378e+00
7.150167076881008832e+00 3.619779093746509524e+00
7.173913034530483124e+00 3.584085672855990889e+00
7.197658992179956527e+00 3.575061209188187039e+00
7.221404526640849753e+00 3.600660820418464247e+00
7.245150484290323156e+00 3.639531328181517811e+00
7.268896441939797448e+00 3.657667472696370936e+00
7.292641976400690673e+00 3.638627190581948057e+00
7.316387934050164077e+00 3.599462323432653044e+00
7.340133891699637481e+00 3.573664204746818118e+00
7.363879426160530706e+00 3.582865415508429408e+00
7.387625383810004998e+00 3.620127237855425673e+00
7.411371341459478401e+00 3.652807734233993298e+00
7.435116875920371626e+00 3.652628741894244246e+00
7.458862833569845030e+00 3.620498133657683582e+00
7.482608791219319322e+00 3.584575418332899943e+00
7.506354325680211659e+00 3.574905976716649558e+00
7.530100283329685951e+00 3.599976752714741934e+00
7.553846240979159354e+00 3.638917893458023300e+00
7.577591775440052579e+00 3.657660802620763985e+00
7.601337733089526871e+00 3.639243423095212648e+00
7.625083690739000275e+00 3.600168941648345999e+00
7.648829225199893500e+00 3.573860579287081674e+00
7.672575182849366904e+00 3.582380454184554086e+00
7.696321140498841196e+00 3.619363113223952322e+00
7.720067098148314599e+00 3.652467211156317894e+00
7.743812632609207824e+00 3.652963252030833274e+00
7.767558590258681228e+00 3.621215161982455744e+00
7.791304547908155520e+00 3.585069968462437195e+00
7.815050082369048745e+00 3.574750224608394866e+00
7.838796040018522149e+00 3.599303777341479993e+00
7.862541997667995552e+00 3.638296487096052356e+00
7.886287532128888778e+00 3.657628775949874900e+00
7.910033489778363069e+00 3.639851451884738243e+00
7.933779447427836473e+00 3.600894232210536394e+00
7.957524981888729698e+00 3.574069617754832784e+00
7.981270939538203102e+00 3.581891919261761537e+00
8.005016897187676506e+00 3.618615506859183650e+00
8.028762431648569731e+00 3.652103169903331281e+00
8.052508389298044023e+00 3.653276358296063897e+00
8.076254346947516538e+00 3.621942868568082563e+00
8.100000304596990830e+00 3.585566500474687057e+00


==> data/HFTrue_drag_PhysicsData.txt <==
1.023745818956579123e+00 3.310430776669694097e+00
1.047491637747299809e+00 3.311569489955755952e+00
1.071237459844181172e+00 3.312784334013116894e+00
1.094983278634902080e+00 3.313832721766452050e+00
1.118729090813301186e+00 3.314662419783726666e+00
1.142474916216343450e+00 3.315457768055864118e+00
1.166220741619385715e+00 3.316566370746419690e+00
1.189966553797784821e+00 3.318272328583526054e+00
1.213712379200827307e+00 3.320553288314816776e+00
1.237458191379226413e+00 3.323058732988859454e+00
1.261204016782268678e+00 3.325365797086655473e+00
1.284949842185310942e+00 3.327296421295197426e+00
1.308695641139066890e+00 3.329261911657764639e+00
1.332441466542109154e+00 3.332019404786714212e+00
1.356187291945151419e+00 3.336072901477596275e+00
1.379933117348193905e+00 3.341275427373686213e+00
1.403678942751236169e+00 3.346761979332129489e+00
1.427424741704992117e+00 3.351367375420708061e+00
1.451170567108034382e+00 3.354798180591721746e+00
1.474916366061790551e+00 3.357771730007509614e+00
1.498662217914119132e+00 3.361933720571501194e+00
1.522408016867875080e+00 3.368314271822290706e+00
1.546153868720203661e+00 3.376486226727893225e+00
1.569899667673959609e+00 3.384289240716417346e+00
1.593645466627715557e+00 3.389609353202925224e+00
1.617391318480044138e+00 3.392273505002805667e+00
1.641137117433800308e+00 3.394853997659988742e+00
1.664882969286128889e+00 3.400591175886335638e+00
1.688628768239884836e+00 3.410469740587755982e+00
1.712374567193641006e+00 3.421608032673621569e+00
1.736120419045969587e+00 3.429091787067428676e+00
1.759866217999725535e+00 3.430690582765143937e+00
1.783612016953481483e+00 3.429388264706385137e+00
1.807357868805810064e+00 3.431230319094496384e+00
1.831103667759566012e+00 3.440151571590553736e+00
1.854849519611894593e+00 3.453471055528328115e+00
1.878595318565650540e+00 3.463741177510001545e+00
1.902341117519406710e+00 3.465296853679607825e+00
1.926086969371735291e+00 3.460104735474066828e+00
1.949832821224063872e+00 3.457166668762349904e+00
1.973578567279247409e+00 3.463659001098179591e+00
1.997324419131575990e+00 3.478904424599100320e+00
2.021070270983904571e+00 3.493253146902465467e+00
2.044816017039087885e+00 3.496693800191613022e+00
2.068561868891416466e+00 3.488717996915166708e+00
2.092307720743745048e+00 3.479602078918462738e+00
2.116053466798928362e+00 3.481388732257768126e+00
2.139799318651257387e+00 3.496850202078511938e+00
2.163545170503585524e+00 3.515735760747269012e+00
2.187291022355914549e+00 3.524039503797159689e+00
2.211036768411097420e+00 3.516027937746902143e+00
2.234782620263426445e+00 3.501739570323024964e+00
2.258528472115755026e+00 3.496717015739569501e+00
2.282274218170938340e+00 3.509331020803409640e+00
2.306020070023266921e+00 3.532038884479657526e+00
2.329765921875595502e+00 3.547198682197513442e+00
2.353511667930778817e+00 3.543025029380112212e+00
2.377257519783107398e+00 3.524934999346049924e+00
2.401003371635436423e+00 3.511394597557202957e+00
2.424749117690619293e+00 3.517400248666733287e+00
2.448494969542948319e+00 3.541163436064857617e+00
2.472240821395276456e+00 3.564300000727720796e+00
2.495986673247605481e+00 3.568074682554044585e+00
2.519732419302788795e+00 3.550746201106007582e+00
2.543478271155117376e+00 3.529785108138769001e+00
2.567224123007445957e+00 3.525806072432658755e+00
2.590969869062629272e+00 3.545037688845831259e+00
2.614715720914957853e+00 3.573688903155352037e+00
2.638461572767286434e+00 3.587957156187456143e+00
2.662207318822470192e+00 3.576278512873891646e+00
2.685953170674798329e+00 3.550291896084418752e+00
2.709699022527127354e+00 3.534477545912666496e+00
2.733444768582310225e+00 3.544859977767897075e+00
2.757190620434639250e+00 3.575097330128426787e+00
2.780936472286967831e+00 3.600273036461035581e+00
2.804682218342151145e+00 3.599582489719300504e+00
2.828428175991624993e+00 3.574886148739953917e+00
2.852173922046808308e+00 3.549526488080321229e+00
2.875919668101992066e+00 3.546687829355010813e+00
2.899665625751465470e+00 3.570842059468086305e+00
2.923411371806649228e+00 3.603240456286500581e+00
2.947157117861832099e+00 3.616230635018066408e+00
2.970903075511306390e+00 3.598792514185776170e+00
2.994648821566489261e+00 3.567471040940000115e+00
3.018394567621673019e+00 3.550325593422723358e+00
3.042140525271146423e+00 3.563640185879528577e+00
3.065886271326330181e+00 3.597920750260078293e+00
3.089632017381513940e+00 3.624024739207481804e+00
3.113377975030987344e+00 3.619995831770932426e+00
3.137123721086171102e+00 3.590610912794060194e+00
3.160869467141353972e+00 3.562314601262977831e+00
3.184615424790828264e+00 3.560189802984775387e+00
3.208361170846011134e+00 3.587388877494154471e+00
3.232107128495485426e+00 3.621938438530127868e+00
3.255852874550668297e+00 3.633866803376859522e+00
3.279598620605852055e+00 3.612869029093995543e+00
3.303344578255325459e+00 3.578176322010368171e+00
3.327090324310509217e+00 3.560058312567215832e+00
3.350836070365692976e+00 3.575079384087648027e+00
3.374582028015166379e+00 3.611606415961026606e+00
3.398327774070350138e+00 3.638240831184819779e+00
3.422073520125533008e+00 3.632345384411765021e+00
3.445819477775007300e+00 3.600193682944767382e+00
3.469565223830190170e+00 3.570020214769735301e+00
3.493310969885373929e+00 3.568059865564303657e+00
3.517056927534847333e+00 3.596879330620056603e+00
3.540802673590031091e+00 3.632678909778669585e+00
3.564548419645213961e+00 3.644174876515711592e+00
3.588294377294688253e+00 3.621244276476751622e+00
3.612040123349872012e+00 3.584544457511475546e+00
3.635785869405054882e+00 3.565657869043763473e+00
3.659531827054529174e+00 3.581340563736028493e+00
3.683277573109712044e+00 3.619160514592977496e+00
3.707023319164895803e+00 3.646267266192744216e+00
3.730769276814369206e+00 3.639518515652207853e+00
3.754515022869552965e+00 3.605853201916853656e+00
3.778260768924735835e+00 3.574487812277349352e+00
3.802006726574210127e+00 3.572350378940202464e+00
3.825752472629392997e+00 3.601893099434415824e+00
3.849498430278867289e+00 3.638456845559978170e+00
3.873244176334051048e+00 3.650004934679402346e+00
3.896989922389233918e+00 3.626224571732305613e+00
3.920735880038708210e+00 3.588387114451951021e+00
3.944481626093891080e+00 3.568776395421562775e+00
3.968227372149074839e+00 3.584519875147558654e+00
3.991973329798548242e+00 3.623024327779345466e+00
4.015719075853732001e+00 3.650600942370743063e+00
4.039464821908914871e+00 3.643711300481269788e+00
4.063210779558389163e+00 3.609272626721904409e+00
4.086956525613572033e+00 3.577182771862988275e+00
4.110702271668755792e+00 3.574534974385221719e+00
4.134448229318230084e+00 3.604298092316531310e+00
4.158193975373412954e+00 3.641364378203712171e+00
4.181939721428596712e+00 3.653270364009766347e+00
4.205685679078070116e+00 3.629277174952132867e+00
4.229431425133253875e+00 3.590783542832625130e+00
4.253177171188436745e+00 3.570501171726592204e+00
4.276923128837911037e+00 3.585974799572161587e+00
4.300668874893093907e+00 3.624780695806328445e+00
4.324414620948277665e+00 3.652831202278159051e+00
4.348160578597751069e+00 3.646195730581523797e+00
4.371906324652934828e+00 3.611469124006174702e+00
4.395652070708118586e+00 3.578818368992175536e+00
4.419398028357591990e+00 3.575577421962032876e+00
4.443143774412775748e+00 3.605238822294206891e+00
4.466889732062249152e+00 3.642676339116100781e+00
4.490635478117432910e+00 3.655081310391844696e+00
4.514381224172615781e+00 3.631264015622956531e+00
4.538127181822090073e+00 3.592353732608126293e+00
4.561872927877272943e+00 3.571452908957449601e+00
4.585618885526747235e+00 3.586497263266527735e+00
4.609364419987640460e+00 3.625384530484774270e+00
4.633110377637113864e+00 3.653911902179157067e+00
4.656856335286587267e+00 3.647746808499190863e+00
4.680601869747480492e+00 3.612992338711976004e+00
4.704347827396954784e+00 3.579873059143258818e+00
4.728093785046428188e+00 3.576001730405477641e+00
4.751839319507321413e+00 3.605393690694215891e+00
4.775585277156794817e+00 3.643116885591785703e+00
4.799331234806269109e+00 3.656099744478329860e+00
4.823076769267161445e+00 3.632638864277740076e+00
4.846822726916635737e+00 3.593486821980408141e+00
4.870568684566109141e+00 3.572004417629296213e+00
4.894314219027002366e+00 3.586502381231079450e+00
4.918060176676476658e+00 3.625348539455284680e+00
4.941806134325950062e+00 3.654364536228199345e+00
4.965551668786843287e+00 3.648780008675075681e+00
4.989297626436316691e+00 3.614160154852419815e+00
5.013043584085790982e+00 3.580609252185921854e+00
5.036789118546684207e+00 3.576127513211386777e+00
5.060535076196157611e+00 3.605138247719738231e+00
5.084281033845631903e+00 3.643084689985903957e+00
5.108026568306524240e+00 3.656701092924224739e+00
5.131772525955998532e+00 3.633696542012894604e+00
5.155518483605471936e+00 3.594390206681214117e+00
5.179264018066365161e+00 3.572353576530984398e+00
5.203009975715838564e+00 3.586236279191852727e+00
5.226755933365312856e+00 3.624973092395936902e+00
5.250501467826206081e+00 3.654496677346027678e+00
5.274247425475679485e+00 3.649534929063861899e+00
5.297993383125153777e+00 3.615120431891988506e+00
5.321739340774627181e+00 3.581213773601609862e+00
5.345484875235520406e+00 3.576063674306111828e+00
5.369230832884993809e+00 3.604654370797658824e+00
5.392976790534468101e+00 3.642799553006057955e+00
5.416722324995360438e+00 3.657067547555118203e+00
5.440468282644834730e+00 3.634562450943834566e+00
5.464214240294308134e+00 3.595194518029492858e+00
5.487959774755201359e+00 3.572598237298041379e+00
5.511705732404674762e+00 3.585838633193699554e+00
5.535451690054149054e+00 3.624422243633974805e+00
5.559197224515042279e+00 3.654462507703584606e+00
5.582943182164515683e+00 3.650135634323978362e+00
5.606689139813989975e+00 3.615979224689508609e+00
5.630434674274882312e+00 3.581746628989087800e+00
5.654180631924356604e+00 3.575916708319646364e+00
5.677926589573830007e+00 3.604044826009310754e+00
5.701672124034723232e+00 3.642360118279339698e+00
5.725418081684196636e+00 3.657288161871436127e+00
5.749164039333670928e+00 3.635330925224203202e+00
5.772909573794564153e+00 3.595949413089942759e+00
5.796655531444037557e+00 3.572784958529592991e+00
5.820401489093511849e+00 3.585393463539238379e+00
5.844147023554404186e+00 3.623781634789968287e+00
5.867892981203878477e+00 3.654325655537194351e+00
5.891638938853351881e+00 3.650639788088696491e+00
5.915384473314245106e+00 3.616775413346552615e+00
5.939130430963718510e+00 3.582225692009673335e+00
5.962876388613192802e+00 3.575741592919558620e+00
5.986621923074085139e+00 3.603372342069241618e+00
6.010367880723559431e+00 3.641849618077867223e+00
6.034113838373032834e+00 3.657439539876795376e+00
6.057859372833926059e+00 3.636043718762331789e+00
6.081605330483400351e+00 3.596659623377541859e+00
6.105351288132873755e+00 3.572951841582812094e+00
6.129096822593766980e+00 3.584921435289592395e+00
6.152842780243240384e+00 3.623083259916869192e+00
6.176588737892714676e+00 3.654118250845959093e+00
6.200334272353607012e+00 3.651105482165550864e+00
6.224080230003081304e+00 3.617543356545544597e+00
6.247826187652554708e+00 3.582674483202705318e+00
6.271571722113447933e+00 3.575575736443020958e+00
6.295317679762922225e+00 3.602682074859071992e+00
6.319063637412395629e+00 3.641303188975044680e+00
6.342809171873288854e+00 3.657536421161138307e+00
6.366555129522762257e+00 3.636715955042562509e+00
6.390301087172236549e+00 3.597353509715805142e+00
6.414046621633128886e+00 3.573112540988546471e+00
6.437792579282603178e+00 3.584422126831909416e+00
6.461538536932076582e+00 3.622372086761008081e+00
6.485284071392969807e+00 3.653829882268549323e+00
6.509030029042443211e+00 3.651521256227836520e+00
6.532775986691917502e+00 3.618302929941656032e+00
6.556521944341390906e+00 3.583122400547041675e+00
6.580267478802284131e+00 3.575394330075837068e+00
6.604013436451758423e+00 3.602004463022885794e+00
6.627759394101231827e+00 3.640723408429193508e+00
6.651504928562125052e+00 3.657608421359249906e+00
6.675250886211598456e+00 3.637361260635378457e+00
6.698996843861072747e+00 3.598055317631476235e+00
6.722742378321965084e+00 3.573277522692320129e+00
6.746488335971439376e+00 3.583903493988333633e+00
6.770234293620912780e+00 3.621649811119140860e+00
6.793979828081806005e+00 3.653488893645223445e+00
6.817725785731280297e+00 3.651907822086728039e+00
6.841471743380753701e+00 3.619049361271220455e+00
6.865217277841646926e+00 3.583594156498806083e+00
6.888963235491120329e+00 3.575221766644424815e+00
6.912709193140594621e+00 3.601329500540313422e+00
6.936454727601486958e+00 3.640136787497078696e+00
6.960200685250961250e+00 3.657649066644494962e+00
6.983946642900434654e+00 3.637997854092627215e+00
7.007692177361327879e+00 3.598765227291528035e+00
7.031438135010801282e+00 3.573465517080016696e+00
7.055184092660275574e+00 3.583375805947479176e+00
7.078929627121168799e+00 3.620900344464164089e+00
7.102675584770642203e+00 3.653141735481703289e+00
7.126421542420116495e+00 3.652267844471433378e+00
7.150167076881008832e+00 3.619779093746509524e+00
7.173913034530483124e+00 3.584085672855990889e+00
7.197658992179956527e+00 3.575061209188187039e+00
7.221404526640849753e+00 3.600660820418464247e+00
7.245150484290323156e+00 3.639531328181517811e+00
7.268896441939797448e+00 3.657667472696370936e+00
7.292641976400690673e+00 3.638627190581948057e+00
7.316387934050164077e+00 3.599462323432653044e+00
7.340133891699637481e+00 3.573664204746818118e+00
7.363879426160530706e+00 3.582865415508429408e+00
7.387625383810004998e+00 3.620127237855425673e+00
7.411371341459478401e+00 3.652807734233993298e+00
7.435116875920371626e+00 3.652628741894244246e+00
7.458862833569845030e+00 3.620498133657683582e+00
7.482608791219319322e+00 3.584575418332899943e+00
7.506354325680211659e+00 3.574905976716649558e+00
7.530100283329685951e+00 3.599976752714741934e+00
7.553846240979159354e+00 3.638917893458023300e+00
7.577591775440052579e+00 3.657660802620763985e+00
7.601337733089526871e+00 3.639243423095212648e+00
7.625083690739000275e+00 3.600168941648345999e+00
7.648829225199893500e+00 3.573860579287081674e+00
7.672575182849366904e+00 3.582380454184554086e+00
7.696321140498841196e+00 3.619363113223952322e+00
7.720067098148314599e+00 3.652467211156317894e+00
7.743812632609207824e+00 3.652963252030833274e+00
7.767558590258681228e+00 3.621215161982455744e+00
7.791304547908155520e+00 3.585069968462437195e+00
7.815050082369048745e+00 3.574750224608394866e+00
7.838796040018522149e+00 3.599303777341479993e+00
7.862541997667995552e+00 3.638296487096052356e+00
7.886287532128888778e+00 3.657628775949874900e+00
7.910033489778363069e+00 3.639851451884738243e+00
7.933779447427836473e+00 3.600894232210536394e+00
7.957524981888729698e+00 3.574069617754832784e+00
7.981270939538203102e+00 3.581891919261761537e+00
8.005016897187676506e+00 3.618615506859183650e+00
8.028762431648569731e+00 3.652103169903331281e+00
8.052508389298044023e+00 3.653276358296063897e+00
8.076254346947516538e+00 3.621942868568082563e+00
8.100000304596990830e+00 3.585566500474687057e+00


==> data/HFTrue_drag_PhysicsPhysics.txt <==
1.023745818956579123e+00 3.310430776669694097e+00
1.047491637747299809e+00 3.311569489955755952e+00
1.071237459844181172e+00 3.312784334013116894e+00
1.094983278634902080e+00 3.313832721766452050e+00
1.118729090813301186e+00 3.314662419783726666e+00
1.142474916216343450e+00 3.315457768055864118e+00
1.166220741619385715e+00 3.316566370746419690e+00
1.189966553797784821e+00 3.318272328583526054e+00
1.213712379200827307e+00 3.320553288314816776e+00
1.237458191379226413e+00 3.323058732988859454e+00
1.261204016782268678e+00 3.325365797086655473e+00
1.284949842185310942e+00 3.327296421295197426e+00
1.308695641139066890e+00 3.329261911657764639e+00
1.332441466542109154e+00 3.332019404786714212e+00
1.356187291945151419e+00 3.336072901477596275e+00
1.379933117348193905e+00 3.341275427373686213e+00
1.403678942751236169e+00 3.346761979332129489e+00
1.427424741704992117e+00 3.351367375420708061e+00
1.451170567108034382e+00 3.354798180591721746e+00
1.474916366061790551e+00 3.357771730007509614e+00
1.498662217914119132e+00 3.361933720571501194e+00
1.522408016867875080e+00 3.368314271822290706e+00
1.546153868720203661e+00 3.376486226727893225e+00
1.569899667673959609e+00 3.384289240716417346e+00
1.593645466627715557e+00 3.389609353202925224e+00
1.617391318480044138e+00 3.392273505002805667e+00
1.641137117433800308e+00 3.394853997659988742e+00
1.664882969286128889e+00 3.400591175886335638e+00
1.688628768239884836e+00 3.410469740587755982e+00
1.712374567193641006e+00 3.421608032673621569e+00
1.736120419045969587e+00 3.429091787067428676e+00
1.759866217999725535e+00 3.430690582765143937e+00
1.783612016953481483e+00 3.429388264706385137e+00
1.807357868805810064e+00 3.431230319094496384e+00
1.831103667759566012e+00 3.440151571590553736e+00
1.854849519611894593e+00 3.453471055528328115e+00
1.878595318565650540e+00 3.463741177510001545e+00
1.902341117519406710e+00 3.465296853679607825e+00
1.926086969371735291e+00 3.460104735474066828e+00
1.949832821224063872e+00 3.457166668762349904e+00
1.973578567279247409e+00 3.463659001098179591e+00
1.997324419131575990e+00 3.478904424599100320e+00
2.021070270983904571e+00 3.493253146902465467e+00
2.044816017039087885e+00 3.496693800191613022e+00
2.068561868891416466e+00 3.488717996915166708e+00
2.092307720743745048e+00 3.479602078918462738e+00
2.116053466798928362e+00 3.481388732257768126e+00
2.139799318651257387e+00 3.496850202078511938e+00
2.163545170503585524e+00 3.515735760747269012e+00
2.187291022355914549e+00 3.524039503797159689e+00
2.211036768411097420e+00 3.516027937746902143e+00
2.234782620263426445e+00 3.501739570323024964e+00
2.258528472115755026e+00 3.496717015739569501e+00
2.282274218170938340e+00 3.509331020803409640e+00
2.306020070023266921e+00 3.532038884479657526e+00
2.329765921875595502e+00 3.547198682197513442e+00
2.353511667930778817e+00 3.543025029380112212e+00
2.377257519783107398e+00 3.524934999346049924e+00
2.401003371635436423e+00 3.511394597557202957e+00
2.424749117690619293e+00 3.517400248666733287e+00
2.448494969542948319e+00 3.541163436064857617e+00
2.472240821395276456e+00 3.564300000727720796e+00
2.495986673247605481e+00 3.568074682554044585e+00
2.519732419302788795e+00 3.550746201106007582e+00
2.543478271155117376e+00 3.529785108138769001e+00
2.567224123007445957e+00 3.525806072432658755e+00
2.590969869062629272e+00 3.545037688845831259e+00
2.614715720914957853e+00 3.573688903155352037e+00
2.638461572767286434e+00 3.587957156187456143e+00
2.662207318822470192e+00 3.576278512873891646e+00
2.685953170674798329e+00 3.550291896084418752e+00
2.709699022527127354e+00 3.534477545912666496e+00
2.733444768582310225e+00 3.544859977767897075e+00
2.757190620434639250e+00 3.575097330128426787e+00
2.780936472286967831e+00 3.600273036461035581e+00
2.804682218342151145e+00 3.599582489719300504e+00
2.828428175991624993e+00 3.574886148739953917e+00
2.852173922046808308e+00 3.549526488080321229e+00
2.875919668101992066e+00 3.546687829355010813e+00
2.899665625751465470e+00 3.570842059468086305e+00
2.923411371806649228e+00 3.603240456286500581e+00
2.947157117861832099e+00 3.616230635018066408e+00
2.970903075511306390e+00 3.598792514185776170e+00
2.994648821566489261e+00 3.567471040940000115e+00
3.018394567621673019e+00 3.550325593422723358e+00
3.042140525271146423e+00 3.563640185879528577e+00
3.065886271326330181e+00 3.597920750260078293e+00
3.089632017381513940e+00 3.624024739207481804e+00
3.113377975030987344e+00 3.619995831770932426e+00
3.137123721086171102e+00 3.590610912794060194e+00
3.160869467141353972e+00 3.562314601262977831e+00
3.184615424790828264e+00 3.560189802984775387e+00
3.208361170846011134e+00 3.587388877494154471e+00
3.232107128495485426e+00 3.621938438530127868e+00
3.255852874550668297e+00 3.633866803376859522e+00
3.279598620605852055e+00 3.612869029093995543e+00
3.303344578255325459e+00 3.578176322010368171e+00
3.327090324310509217e+00 3.560058312567215832e+00
3.350836070365692976e+00 3.575079384087648027e+00
3.374582028015166379e+00 3.611606415961026606e+00
3.398327774070350138e+00 3.638240831184819779e+00
3.422073520125533008e+00 3.632345384411765021e+00
3.445819477775007300e+00 3.600193682944767382e+00
3.469565223830190170e+00 3.570020214769735301e+00
3.493310969885373929e+00 3.568059865564303657e+00
3.517056927534847333e+00 3.596879330620056603e+00
3.540802673590031091e+00 3.632678909778669585e+00
3.564548419645213961e+00 3.644174876515711592e+00
3.588294377294688253e+00 3.621244276476751622e+00
3.612040123349872012e+00 3.584544457511475546e+00
3.635785869405054882e+00 3.565657869043763473e+00
3.659531827054529174e+00 3.581340563736028493e+00
3.683277573109712044e+00 3.619160514592977496e+00
3.707023319164895803e+00 3.646267266192744216e+00
3.730769276814369206e+00 3.639518515652207853e+00
3.754515022869552965e+00 3.605853201916853656e+00
3.778260768924735835e+00 3.574487812277349352e+00
3.802006726574210127e+00 3.572350378940202464e+00
3.825752472629392997e+00 3.601893099434415824e+00
3.849498430278867289e+00 3.638456845559978170e+00
3.873244176334051048e+00 3.650004934679402346e+00
3.896989922389233918e+00 3.626224571732305613e+00
3.920735880038708210e+00 3.588387114451951021e+00
3.944481626093891080e+00 3.568776395421562775e+00
3.968227372149074839e+00 3.584519875147558654e+00
3.991973329798548242e+00 3.623024327779345466e+00
4.015719075853732001e+00 3.650600942370743063e+00
4.039464821908914871e+00 3.643711300481269788e+00
4.063210779558389163e+00 3.609272626721904409e+00
4.086956525613572033e+00 3.577182771862988275e+00
4.110702271668755792e+00 3.574534974385221719e+00
4.134448229318230084e+00 3.604298092316531310e+00
4.158193975373412954e+00 3.641364378203712171e+00
4.181939721428596712e+00 3.653270364009766347e+00
4.205685679078070116e+00 3.629277174952132867e+00
4.229431425133253875e+00 3.590783542832625130e+00
4.253177171188436745e+00 3.570501171726592204e+00
4.276923128837911037e+00 3.585974799572161587e+00
4.300668874893093907e+00 3.624780695806328445e+00
4.324414620948277665e+00 3.652831202278159051e+00
4.348160578597751069e+00 3.646195730581523797e+00
4.371906324652934828e+00 3.611469124006174702e+00
4.395652070708118586e+00 3.578818368992175536e+00
4.419398028357591990e+00 3.575577421962032876e+00
4.443143774412775748e+00 3.605238822294206891e+00
4.466889732062249152e+00 3.642676339116100781e+00
4.490635478117432910e+00 3.655081310391844696e+00
4.514381224172615781e+00 3.631264015622956531e+00
4.538127181822090073e+00 3.592353732608126293e+00
4.561872927877272943e+00 3.571452908957449601e+00
4.585618885526747235e+00 3.586497263266527735e+00
4.609364419987640460e+00 3.625384530484774270e+00
4.633110377637113864e+00 3.653911902179157067e+00
4.656856335286587267e+00 3.647746808499190863e+00
4.680601869747480492e+00 3.612992338711976004e+00
4.704347827396954784e+00 3.579873059143258818e+00
4.728093785046428188e+00 3.576001730405477641e+00
4.751839319507321413e+00 3.605393690694215891e+00
4.775585277156794817e+00 3.643116885591785703e+00
4.799331234806269109e+00 3.656099744478329860e+00
4.823076769267161445e+00 3.632638864277740076e+00
4.846822726916635737e+00 3.593486821980408141e+00
4.870568684566109141e+00 3.572004417629296213e+00
4.894314219027002366e+00 3.586502381231079450e+00
4.918060176676476658e+00 3.625348539455284680e+00
4.941806134325950062e+00 3.654364536228199345e+00
4.965551668786843287e+00 3.648780008675075681e+00
4.989297626436316691e+00 3.614160154852419815e+00
5.013043584085790982e+00 3.580609252185921854e+00
5.036789118546684207e+00 3.576127513211386777e+00
5.060535076196157611e+00 3.605138247719738231e+00
5.084281033845631903e+00 3.643084689985903957e+00
5.108026568306524240e+00 3.656701092924224739e+00
5.131772525955998532e+00 3.633696542012894604e+00
5.155518483605471936e+00 3.594390206681214117e+00
5.179264018066365161e+00 3.572353576530984398e+00
5.203009975715838564e+00 3.586236279191852727e+00
5.226755933365312856e+00 3.624973092395936902e+00
5.250501467826206081e+00 3.654496677346027678e+00
5.274247425475679485e+00 3.649534929063861899e+00
5.297993383125153777e+00 3.615120431891988506e+00
5.321739340774627181e+00 3.581213773601609862e+00
5.345484875235520406e+00 3.576063674306111828e+00
5.369230832884993809e+00 3.604654370797658824e+00
5.392976790534468101e+00 3.642799553006057955e+00
5.416722324995360438e+00 3.657067547555118203e+00
5.440468282644834730e+00 3.634562450943834566e+00
5.464214240294308134e+00 3.595194518029492858e+00
5.487959774755201359e+00 3.572598237298041379e+00
5.511705732404674762e+00 3.585838633193699554e+00
5.535451690054149054e+00 3.624422243633974805e+00
5.559197224515042279e+00 3.654462507703584606e+00
5.582943182164515683e+00 3.650135634323978362e+00
5.606689139813989975e+00 3.615979224689508609e+00
5.630434674274882312e+00 3.581746628989087800e+00
5.654180631924356604e+00 3.575916708319646364e+00
5.677926589573830007e+00 3.604044826009310754e+00
5.701672124034723232e+00 3.642360118279339698e+00
5.725418081684196636e+00 3.657288161871436127e+00
5.749164039333670928e+00 3.635330925224203202e+00
5.772909573794564153e+00 3.595949413089942759e+00
5.796655531444037557e+00 3.572784958529592991e+00
5.820401489093511849e+00 3.585393463539238379e+00
5.844147023554404186e+00 3.623781634789968287e+00
5.867892981203878477e+00 3.654325655537194351e+00
5.891638938853351881e+00 3.650639788088696491e+00
5.915384473314245106e+00 3.616775413346552615e+00
5.939130430963718510e+00 3.582225692009673335e+00
5.962876388613192802e+00 3.575741592919558620e+00
5.986621923074085139e+00 3.603372342069241618e+00
6.010367880723559431e+00 3.641849618077867223e+00
6.034113838373032834e+00 3.657439539876795376e+00
6.057859372833926059e+00 3.636043718762331789e+00
6.081605330483400351e+00 3.596659623377541859e+00
6.105351288132873755e+00 3.572951841582812094e+00
6.129096822593766980e+00 3.584921435289592395e+00
6.152842780243240384e+00 3.623083259916869192e+00
6.176588737892714676e+00 3.654118250845959093e+00
6.200334272353607012e+00 3.651105482165550864e+00
6.224080230003081304e+00 3.617543356545544597e+00
6.247826187652554708e+00 3.582674483202705318e+00
6.271571722113447933e+00 3.575575736443020958e+00
6.295317679762922225e+00 3.602682074859071992e+00
6.319063637412395629e+00 3.641303188975044680e+00
6.342809171873288854e+00 3.657536421161138307e+00
6.366555129522762257e+00 3.636715955042562509e+00
6.390301087172236549e+00 3.597353509715805142e+00
6.414046621633128886e+00 3.573112540988546471e+00
6.437792579282603178e+00 3.584422126831909416e+00
6.461538536932076582e+00 3.622372086761008081e+00
6.485284071392969807e+00 3.653829882268549323e+00
6.509030029042443211e+00 3.651521256227836520e+00
6.532775986691917502e+00 3.618302929941656032e+00
6.556521944341390906e+00 3.583122400547041675e+00
6.580267478802284131e+00 3.575394330075837068e+00
6.604013436451758423e+00 3.602004463022885794e+00
6.627759394101231827e+00 3.640723408429193508e+00
6.651504928562125052e+00 3.657608421359249906e+00
6.675250886211598456e+00 3.637361260635378457e+00
6.698996843861072747e+00 3.598055317631476235e+00
6.722742378321965084e+00 3.573277522692320129e+00
6.746488335971439376e+00 3.583903493988333633e+00
6.770234293620912780e+00 3.621649811119140860e+00
6.793979828081806005e+00 3.653488893645223445e+00
6.817725785731280297e+00 3.651907822086728039e+00
6.841471743380753701e+00 3.619049361271220455e+00
6.865217277841646926e+00 3.583594156498806083e+00
6.888963235491120329e+00 3.575221766644424815e+00
6.912709193140594621e+00 3.601329500540313422e+00
6.936454727601486958e+00 3.640136787497078696e+00
6.960200685250961250e+00 3.657649066644494962e+00
6.983946642900434654e+00 3.637997854092627215e+00
7.007692177361327879e+00 3.598765227291528035e+00
7.031438135010801282e+00 3.573465517080016696e+00
7.055184092660275574e+00 3.583375805947479176e+00
7.078929627121168799e+00 3.620900344464164089e+00
7.102675584770642203e+00 3.653141735481703289e+00
7.126421542420116495e+00 3.652267844471433378e+00
7.150167076881008832e+00 3.619779093746509524e+00
7.173913034530483124e+00 3.584085672855990889e+00
7.197658992179956527e+00 3.575061209188187039e+00
7.221404526640849753e+00 3.600660820418464247e+00
7.245150484290323156e+00 3.639531328181517811e+00
7.268896441939797448e+00 3.657667472696370936e+00
7.292641976400690673e+00 3.638627190581948057e+00
7.316387934050164077e+00 3.599462323432653044e+00
7.340133891699637481e+00 3.573664204746818118e+00
7.363879426160530706e+00 3.582865415508429408e+00
7.387625383810004998e+00 3.620127237855425673e+00
7.411371341459478401e+00 3.652807734233993298e+00
7.435116875920371626e+00 3.652628741894244246e+00
7.458862833569845030e+00 3.620498133657683582e+00
7.482608791219319322e+00 3.584575418332899943e+00
7.506354325680211659e+00 3.574905976716649558e+00
7.530100283329685951e+00 3.599976752714741934e+00
7.553846240979159354e+00 3.638917893458023300e+00
7.577591775440052579e+00 3.657660802620763985e+00
7.601337733089526871e+00 3.639243423095212648e+00
7.625083690739000275e+00 3.600168941648345999e+00
7.648829225199893500e+00 3.573860579287081674e+00
7.672575182849366904e+00 3.582380454184554086e+00
7.696321140498841196e+00 3.619363113223952322e+00
7.720067098148314599e+00 3.652467211156317894e+00
7.743812632609207824e+00 3.652963252030833274e+00
7.767558590258681228e+00 3.621215161982455744e+00
7.791304547908155520e+00 3.585069968462437195e+00
7.815050082369048745e+00 3.574750224608394866e+00
7.838796040018522149e+00 3.599303777341479993e+00
7.862541997667995552e+00 3.638296487096052356e+00
7.886287532128888778e+00 3.657628775949874900e+00
7.910033489778363069e+00 3.639851451884738243e+00
7.933779447427836473e+00 3.600894232210536394e+00
7.957524981888729698e+00 3.574069617754832784e+00
7.981270939538203102e+00 3.581891919261761537e+00
8.005016897187676506e+00 3.618615506859183650e+00
8.028762431648569731e+00 3.652103169903331281e+00
8.052508389298044023e+00 3.653276358296063897e+00
8.076254346947516538e+00 3.621942868568082563e+00
8.100000304596990830e+00 3.585566500474687057e+00


==> data/HFTrue_lift_DataData.txt <==
2.718996605160475463e-02 -3.219458905450500296e-03
5.427993191399332201e-02 -6.412267430462922392e-03
8.136990154815254561e-02 -1.184633001761353083e-02
1.084598674105411165e-01 -1.470874619123779467e-02
1.355498257293883402e-01 -1.222353388676492882e-02
1.626397991353182582e-01 -8.253483681951195861e-03
1.897297725412481761e-01 -9.620953313369769166e-03
2.168197308600953999e-01 -1.845584290216532170e-02
2.439097042660252901e-01 -3.198735406995699415e-02
2.709996625848725138e-01 -4.644305641350846003e-02
2.980896359908024040e-01 -5.799973715810766151e-02
3.251796093967322943e-01 -6.341354672595365949e-02
3.522695526284968515e-01 -6.033499821929545065e-02
3.793595260344267417e-01 -4.781648639300917908e-02
4.064494994403566319e-01 -2.671994593478073388e-02
4.335394728462865777e-01 1.629610457545299261e-04
4.606294462522164679e-01 2.828904272887540483e-02
4.877193894839810251e-01 5.205031233266774887e-02
5.148093628899108598e-01 6.586640395359515121e-02
5.418993061216754725e-01 6.553743177191340141e-02
5.689893097017707513e-01 4.928248673787027218e-02
5.960792529335352530e-01 1.879373964516854734e-02
6.231692565136305317e-01 -2.084319921270087403e-02
6.502591997453950334e-01 -6.180469938667469687e-02
6.773491429771596462e-01 -9.507037559350771383e-02
7.044391465572549249e-01 -1.124416535253791594e-01
7.315290897890194266e-01 -1.085603610970663074e-01
7.586190933691147054e-01 -8.256330285937125979e-02
7.857090366008792071e-01 -3.874488385819349623e-02
8.127989798326438198e-01 1.406084815843700563e-02
8.398889834127390985e-01 6.387053281307486508e-02
8.669789266445036002e-01 9.837407356205644937e-02
8.940688698762681019e-01 1.078078901512749682e-01
9.211588734563633807e-01 8.756891804389931033e-02
9.482488166881279934e-01 3.991012826773792516e-02
9.753388202682232722e-01 -2.591621629103446969e-02
1.002428763499987774e+00 -9.512645109127686183e-02
1.029518706731752387e+00 -1.506695749314046207e-01
1.056608710311847776e+00 -1.770581318154686168e-01
1.083698713891942944e+00 -1.645194006658639019e-01
1.110788596775376780e+00 -1.123129289115136070e-01
1.137878600355471947e+00 -2.968745220271130220e-02
1.164968603935567337e+00 6.518338902910035537e-02
1.192058486819001173e+00 1.485160783340131740e-01
1.219148490399096341e+00 1.969258272688972633e-01
1.246238493979191730e+00 1.931392221403005205e-01
1.273328376862625566e+00 1.319052567108383589e-01
1.300418380442720734e+00 2.314531214081325811e-02
1.327508384022816124e+00 -1.089358728250864050e-01
1.354598387602911291e+00 -2.298216891213906155e-01
1.381688270486345127e+00 -3.036938107464369208e-01
1.408778274066440295e+00 -3.032968958605563592e-01
1.435868277646535685e+00 -2.197971791880868608e-01
1.462958160529969520e+00 -6.755584794503421975e-02
1.490048164110064688e+00 1.162160042843966845e-01
1.517138167690160078e+00 2.795682906245570143e-01
1.544228050573593691e+00 3.700161940101724944e-01
1.571318054153689081e+00 3.513643775016621618e-01
1.598408057733784249e+00 2.179590270294433918e-01
1.625497940617218084e+00 -2.396933118058489597e-04
1.652587944197313474e+00 -2.427550948066704017e-01
1.679677947777408642e+00 -4.348115030716266927e-01
1.706767951357504032e+00 -5.107704389002413192e-01
1.733857834240937867e+00 -4.371419601132437993e-01
1.760947837821033035e+00 -2.261627219152912704e-01
1.788037841401128425e+00 6.540460862257096997e-02
1.815127724284562039e+00 3.501030232309265133e-01
1.842217727864657428e+00 5.356228837548203670e-01
1.869307731444752596e+00 5.557887209804678319e-01
1.896397614328186432e+00 3.950344796330464425e-01
1.923487617908281821e+00 9.446549896168240923e-02
1.950577621488376989e+00 -2.585174148307590181e-01
1.977667504371810825e+00 -5.543289275854889064e-01
2.004757507951905993e+00 -6.954349196827707136e-01
2.031847511532001160e+00 -6.297711397445414638e-01
2.058937394415434774e+00 -3.690350338682257814e-01
2.086027518692191496e+00 1.424010649239734229e-02
2.113117401575625554e+00 4.053981182616839818e-01
2.140207284459059167e+00 6.803454594837660130e-01
2.167297408735815889e+00 7.461610637688664838e-01
2.194387291619249947e+00 5.757409442180170256e-01
2.221477174502683560e+00 2.141870068707429908e-01
2.248567298779440282e+00 -2.338648649616947295e-01
2.275657181662874340e+00 -6.331783349580926146e-01
2.302747064546307953e+00 -8.564600799781437734e-01
2.329837188823064675e+00 -8.281453354457677385e-01
2.356927071706498733e+00 -5.509742967416454418e-01
2.384016954589932347e+00 -1.018045758569636611e-01
2.411107078866689069e+00 3.882950124481867049e-01
2.438196961750123126e+00 7.679843184534009826e-01
2.465286844633556740e+00 9.146533431641565848e-01
2.492376968910313462e+00 7.782376899252875235e-01
2.519466851793747075e+00 3.969497661919980103e-01
2.546556976070504241e+00 -1.200107609883374060e-01
2.573646858953937855e+00 -6.211275300874221639e-01
2.600736741837371468e+00 -9.513710980107682458e-01
2.627826866114128190e+00 -1.004727922472676838e+00
2.654916748997562248e+00 -7.623905665815117194e-01
2.682006631880995862e+00 -2.922103274628473080e-01
2.709096756157752584e+00 2.711214464994818885e-01
2.736186639041186641e+00 7.586207113961823678e-01
2.763276521924620255e+00 1.016620469889787604e+00
2.790366646201376977e+00 9.633370874344866497e-01
2.817456529084811034e+00 6.153607171872813586e-01
2.844546411968244648e+00 7.315772978472559473e-02
2.871636536245001370e+00 -5.068205272155219543e-01
2.898726419128435428e+00 -9.504007414525764696e-01
2.925816302011869041e+00 -1.118946611108042166e+00
2.952906426288625763e+00 -9.604137329818193125e-01
2.979996309172059377e+00 -5.212266239046881022e-01
3.007086192055493434e+00 7.352833623049176426e-02
3.034176316332250156e+00 6.499427953232295163e-01
3.061266199215683770e+00 1.029988023722795631e+00
3.088356082099117828e+00 1.095252965717870008e+00
3.115446206375874549e+00 8.281346980820493142e-01
3.142536089259308163e+00 3.093274753100709873e-01
3.169625972142742221e+00 -3.128365121123488635e-01
3.196716096419498943e+00 -8.559767952540924263e-01
3.223805979302932556e+00 -1.153105114981755941e+00
3.250896103579689278e+00 -1.113378085576112841e+00
3.277985986463123336e+00 -7.510576755470240728e-01
3.305075869346556949e+00 -1.698821106315629437e-01
3.332165993623313671e+00 4.628060196943169502e-01
3.359255876506747729e+00 9.563964383460750174e-01
3.386345759390181342e+00 1.157132184025870592e+00
3.413435883666938064e+00 1.006150777443959754e+00
3.440525766550371678e+00 5.536100685817220146e-01
3.467615649433805736e+00 -7.007031166288278656e-02
3.494705773710562458e+00 -6.851834052262884001e-01
3.521795656593996071e+00 -1.106721050639910553e+00
3.548885539477430129e+00 -1.204813531890598144e+00
3.575975663754186851e+00 -9.533902068500313964e-01
3.603065546637620464e+00 -4.271370220133949291e-01
3.630155429521054522e+00 2.237620704621219037e-01
3.657245553797811244e+00 8.074882304020544188e-01
3.684335436681244857e+00 1.144326620519439119e+00
3.711425319564678915e+00 1.131553106063685643e+00
3.738515443841435637e+00 7.793620851307599962e-01
3.765605326724869251e+00 1.933138344539458708e-01
3.792695209608302864e+00 -4.597672544749745738e-01
3.819785333885060030e+00 -9.875610838702079119e-01
3.846875216768493644e+00 -1.228065006319553509e+00
3.873965099651927257e+00 -1.110537225399510941e+00
3.901055223928683979e+00 -6.734862289485528120e-01
3.928145106812118037e+00 -4.247444956157318818e-02
3.955235231088874759e+00 6.004761181302390449e-01
3.982325113972308372e+00 1.060264594205741373e+00
4.009414996855742430e+00 1.194572292686927995e+00
4.036505121132498708e+00 9.687944695491066405e-01
4.063595004015932766e+00 4.543018991995394495e-01
4.090685128292689932e+00 -2.008871716958056108e-01
4.117774769782800881e+00 -8.075317137583591931e-01
4.144864894059557159e+00 -1.182286928026896833e+00
4.171955018336314325e+00 -1.211043468996541250e+00
4.199044659826424386e+00 -8.901736578920632637e-01
4.226134784103181552e+00 -3.141440294206825912e-01
4.253224908379938718e+00 3.528674548220215312e-01
4.280314549870048779e+00 9.122666669790331362e-01
4.307404674146805945e+00 1.191828459244899552e+00
4.334494798423563111e+00 1.108668829762155861e+00
4.361584439913673172e+00 6.950927713220150794e-01
4.388674564190430338e+00 7.247442891519503827e-02
4.415764688467186616e+00 -5.811039408927308747e-01
4.442854329957297566e+00 -1.072177718051584794e+00
4.469944454234054732e+00 -1.249875704573021329e+00
4.497034578510811009e+00 -1.063998641641165310e+00
4.524124220000921959e+00 -5.736160171386854856e-01
4.551214344277679125e+00 8.170990836036383376e-02
4.578304468554435402e+00 7.115767834964319416e-01
4.605394110044546352e+00 1.123293091676555111e+00
4.632484234321303518e+00 1.190919714494382387e+00
4.659574358598059796e+00 9.009494662635916251e-01
4.686664000088170745e+00 3.434154513748652882e-01
4.713754124364927911e+00 -3.229797114401803393e-01
4.740844248641684189e+00 -9.041869699322053755e-01
4.767933890131795138e+00 -1.223480416109701263e+00
4.795024014408552304e+00 -1.185171263432475808e+00
4.822114138685308582e+00 -8.059958634587630621e-01
4.849203780175419531e+00 -1.958900573108804666e-01
4.876293904452176697e+00 4.703145743780647869e-01
4.903384028728932975e+00 9.928749259444827890e-01
4.930474153005690141e+00 1.210678043437124485e+00
4.957563794495801091e+00 1.061255695216126282e+00
4.984653918772557368e+00 5.967181055505368370e-01
5.011744043049314534e+00 -4.848687441077763338e-02
5.038833684539425484e+00 -6.893535056380087900e-01
5.065923808816181761e+00 -1.134164873123994166e+00
5.093013933092938927e+00 -1.247194812741839742e+00
5.120103574583049877e+00 -9.988819151286653097e-01
5.147193698859806155e+00 -4.647580975550833493e-01
5.174283823136563321e+00 2.030554299520194728e-01
5.201373464626673382e+00 8.085324596526132224e-01
5.228463588903430548e+00 1.165878419654046372e+00
5.255553713180187714e+00 1.167037969313003964e+00
5.282643354670297775e+00 8.192775760406997287e-01
5.309733478947054941e+00 2.276580705492503021e-01
5.336823603223812107e+00 -4.395556640595759679e-01
5.363913244713922168e+00 -9.866121543894562640e-01
5.391003368990679334e+00 -1.246580460415112057e+00
5.418093493267435612e+00 -1.142727528807405246e+00
5.445183134757546561e+00 -7.110199706826845212e-01
5.472273259034303727e+00 -7.568374794136464856e-02
5.499363383311060005e+00 5.804175168398990614e-01
5.526453024801170955e+00 1.058928942065938017e+00
5.553543149077928121e+00 1.212205412418443373e+00
5.580633273354684398e+00 1.000027581678832211e+00
5.607722914844795348e+00 4.909103946844063371e-01
5.634813039121552514e+00 -1.686549781999450437e-01
5.661903163398308791e+00 -7.887357786557750439e-01
5.688992804888419741e+00 -1.182329342477554501e+00
5.716082929165176907e+00 -1.229784932776911699e+00
5.743173053441933185e+00 -9.222771949295079930e-01
5.770262694932044134e+00 -3.508021943011367383e-01
5.797352819208801300e+00 3.215021293966075500e-01
5.824442943485557578e+00 8.953035205600143875e-01
5.851532584975668527e+00 1.194410078099677364e+00
5.878622709252425693e+00 1.129748544839013213e+00
5.905712833529181971e+00 7.284005434346750851e-01
5.932802475019292920e+00 1.090392313490949200e-01
5.959892599296050086e+00 -5.514219797177530857e-01
5.986982723572806364e+00 -1.058210375797730807e+00
6.014072365062917314e+00 -1.255764640730237636e+00
6.041162489339674480e+00 -1.087939195771462586e+00
6.068252613616430757e+00 -6.088448439533623580e-01
6.095342255106541707e+00 4.503858939564262670e-02
6.122432379383297985e+00 6.840448753565443463e-01
6.149522503660055150e+00 1.113122578139944530e+00
6.176612145150166100e+00 1.201211905782080036e+00
6.203702269426922378e+00 9.284280364578063605e-01
6.230792393703679544e+00 3.799800201918772657e-01
6.257882035193790493e+00 -2.874275804910789156e-01
6.284972159470546771e+00 -8.798806737990810811e-01
6.312062283747303937e+00 -1.217909212545608133e+00
6.339152408024060215e+00 -1.199934819065906488e+00
6.366242049514171164e+00 -8.364550202449282379e-01
6.393332173790928330e+00 -2.336000584707391692e-01
6.420422298067684608e+00 4.362259883993073739e-01
6.447511939557795557e+00 9.726803204512070034e-01
6.474602063834552723e+00 1.210473296027523737e+00
6.501692188111309001e+00 1.080879348796160988e+00
6.528781829601419950e+00 6.300948109384786333e-01
6.555871953878177116e+00 -1.053719593091095863e-02
6.582962078154933394e+00 -6.579847980483003456e-01
6.610051719645044344e+00 -1.118817197550142861e+00
6.637141843921801510e+00 -1.252544480380016534e+00
6.664231968198557787e+00 -1.022761775123547157e+00
6.691321609688668737e+00 -5.005957874856826750e-01
6.718411733965425903e+00 1.653551889630442695e-01
6.745501858242182180e+00 7.805018488728616699e-01
6.772591499732293130e+00 1.155901277176281550e+00
6.799681624009050296e+00 1.178008820499706344e+00
6.826771748285806574e+00 8.474455379003014155e-01
6.853861389775917523e+00 2.650709664228306228e-01
6.880951514052674689e+00 -4.035749238387474347e-01
6.908041638329430967e+00 -9.628426752428990154e-01
6.935131279819541916e+00 -1.242353249543466598e+00
6.962221404096299082e+00 -1.158959707823503438e+00
6.989311528373055360e+00 -7.429242584988227094e-01
7.016401169863166309e+00 -1.141591167720932276e-01
7.043491294139923475e+00 5.465800524928232651e-01
7.070581418416679753e+00 1.040242333267955788e+00
7.097671059906790703e+00 1.214516399257262957e+00
7.124761184183546980e+00 1.021473216591175293e+00
7.151851308460304146e+00 5.257629552825687780e-01
7.178940949950415096e+00 -1.304769061923922446e-01
7.206031074227171374e+00 -7.584222256178639876e-01
7.233121198503928539e+00 -1.168960261591894367e+00
7.260210839994039489e+00 -1.237441487721173905e+00
7.287300964270795767e+00 -9.483332605183676378e-01
7.314391088547552933e+00 -3.879085900153029787e-01
7.341480730037663882e+00 2.841133149316262818e-01
7.368570854314420160e+00 8.690902034532959064e-01
7.395660978591177326e+00 1.187363123222060501e+00
7.422750620081288275e+00 1.143469779501032901e+00
7.449840744358044553e+00 7.585452267492177603e-01
7.476930868634801719e+00 1.472684357210324591e-01
7.504020510124912668e+00 -5.162647816141764379e-01
7.531110634401668946e+00 -1.036647130909622350e+00
7.558200758678426112e+00 -1.254569718927018407e+00
7.585290400168537062e+00 -1.107086254636141742e+00
7.612380524445293339e+00 -6.424096298097294877e-01
7.639470648722050505e+00 6.350107212615841400e-03
7.666560772998806783e+00 6.517850240516467331e-01
7.693650414488917733e+00 1.097340695022937185e+00
7.720740538765674899e+00 1.206402239406171084e+00
7.747830663042431176e+00 9.526973832766280070e-01
7.774920304532542126e+00 4.160843692400945093e-01
7.802010428809299292e+00 -2.496520674640141102e-01
7.829100553086055569e+00 -8.517379931700260753e-01
7.856190194576166519e+00 -1.207979020792745217e+00
7.883280318852923685e+00 -1.210937250421759481e+00
7.910370443129679963e+00 -8.649917433606528760e-01
7.937460084619790912e+00 -2.716208334555143544e-01
7.964550208896548078e+00 3.998773667413107469e-01
7.991640333173304356e+00 9.492005693228644514e-01
8.018729974663415305e+00 1.206740116813005192e+00
8.045820098940172471e+00 1.097885348317915399e+00
8.072910223216929637e+00 6.624978452391433459e-01
8.100000347493686803e+00 2.797473647197895943e-02


==> data/HFTrue_lift_PhysicsData.txt <==
2.718996605160475463e-02 -3.219458905450500296e-03
5.427993191399332201e-02 -6.412267430462922392e-03
8.136990154815254561e-02 -1.184633001761353083e-02
1.084598674105411165e-01 -1.470874619123779467e-02
1.355498257293883402e-01 -1.222353388676492882e-02
1.626397991353182582e-01 -8.253483681951195861e-03
1.897297725412481761e-01 -9.620953313369769166e-03
2.168197308600953999e-01 -1.845584290216532170e-02
2.439097042660252901e-01 -3.198735406995699415e-02
2.709996625848725138e-01 -4.644305641350846003e-02
2.980896359908024040e-01 -5.799973715810766151e-02
3.251796093967322943e-01 -6.341354672595365949e-02
3.522695526284968515e-01 -6.033499821929545065e-02
3.793595260344267417e-01 -4.781648639300917908e-02
4.064494994403566319e-01 -2.671994593478073388e-02
4.335394728462865777e-01 1.629610457545299261e-04
4.606294462522164679e-01 2.828904272887540483e-02
4.877193894839810251e-01 5.205031233266774887e-02
5.148093628899108598e-01 6.586640395359515121e-02
5.418993061216754725e-01 6.553743177191340141e-02
5.689893097017707513e-01 4.928248673787027218e-02
5.960792529335352530e-01 1.879373964516854734e-02
6.231692565136305317e-01 -2.084319921270087403e-02
6.502591997453950334e-01 -6.180469938667469687e-02
6.773491429771596462e-01 -9.507037559350771383e-02
7.044391465572549249e-01 -1.124416535253791594e-01
7.315290897890194266e-01 -1.085603610970663074e-01
7.586190933691147054e-01 -8.256330285937125979e-02
7.857090366008792071e-01 -3.874488385819349623e-02
8.127989798326438198e-01 1.406084815843700563e-02
8.398889834127390985e-01 6.387053281307486508e-02
8.669789266445036002e-01 9.837407356205644937e-02
8.940688698762681019e-01 1.078078901512749682e-01
9.211588734563633807e-01 8.756891804389931033e-02
9.482488166881279934e-01 3.991012826773792516e-02
9.753388202682232722e-01 -2.591621629103446969e-02
1.002428763499987774e+00 -9.512645109127686183e-02
1.029518706731752387e+00 -1.506695749314046207e-01
1.056608710311847776e+00 -1.770581318154686168e-01
1.083698713891942944e+00 -1.645194006658639019e-01
1.110788596775376780e+00 -1.123129289115136070e-01
1.137878600355471947e+00 -2.968745220271130220e-02
1.164968603935567337e+00 6.518338902910035537e-02
1.192058486819001173e+00 1.485160783340131740e-01
1.219148490399096341e+00 1.969258272688972633e-01
1.246238493979191730e+00 1.931392221403005205e-01
1.273328376862625566e+00 1.319052567108383589e-01
1.300418380442720734e+00 2.314531214081325811e-02
1.327508384022816124e+00 -1.089358728250864050e-01
1.354598387602911291e+00 -2.298216891213906155e-01
1.381688270486345127e+00 -3.036938107464369208e-01
1.408778274066440295e+00 -3.032968958605563592e-01
1.435868277646535685e+00 -2.197971791880868608e-01
1.462958160529969520e+00 -6.755584794503421975e-02
1.490048164110064688e+00 1.162160042843966845e-01
1.517138167690160078e+00 2.795682906245570143e-01
1.544228050573593691e+00 3.700161940101724944e-01
1.571318054153689081e+00 3.513643775016621618e-01
1.598408057733784249e+00 2.179590270294433918e-01
1.625497940617218084e+00 -2.396933118058489597e-04
1.652587944197313474e+00 -2.427550948066704017e-01
1.679677947777408642e+00 -4.348115030716266927e-01
1.706767951357504032e+00 -5.107704389002413192e-01
1.733857834240937867e+00 -4.371419601132437993e-01
1.760947837821033035e+00 -2.261627219152912704e-01
1.788037841401128425e+00 6.540460862257096997e-02
1.815127724284562039e+00 3.501030232309265133e-01
1.842217727864657428e+00 5.356228837548203670e-01
1.869307731444752596e+00 5.557887209804678319e-01
1.896397614328186432e+00 3.950344796330464425e-01
1.923487617908281821e+00 9.446549896168240923e-02
1.950577621488376989e+00 -2.585174148307590181e-01
1.977667504371810825e+00 -5.543289275854889064e-01
2.004757507951905993e+00 -6.954349196827707136e-01
2.031847511532001160e+00 -6.297711397445414638e-01
2.058937394415434774e+00 -3.690350338682257814e-01
2.086027518692191496e+00 1.424010649239734229e-02
2.113117401575625554e+00 4.053981182616839818e-01
2.140207284459059167e+00 6.803454594837660130e-01
2.167297408735815889e+00 7.461610637688664838e-01
2.194387291619249947e+00 5.757409442180170256e-01
2.221477174502683560e+00 2.141870068707429908e-01
2.248567298779440282e+00 -2.338648649616947295e-01
2.275657181662874340e+00 -6.331783349580926146e-01
2.302747064546307953e+00 -8.564600799781437734e-01
2.329837188823064675e+00 -8.281453354457677385e-01
2.356927071706498733e+00 -5.509742967416454418e-01
2.384016954589932347e+00 -1.018045758569636611e-01
2.411107078866689069e+00 3.882950124481867049e-01
2.438196961750123126e+00 7.679843184534009826e-01
2.465286844633556740e+00 9.146533431641565848e-01
2.492376968910313462e+00 7.782376899252875235e-01
2.519466851793747075e+00 3.969497661919980103e-01
2.546556976070504241e+00 -1.200107609883374060e-01
2.573646858953937855e+00 -6.211275300874221639e-01
2.600736741837371468e+00 -9.513710980107682458e-01
2.627826866114128190e+00 -1.004727922472676838e+00
2.654916748997562248e+00 -7.623905665815117194e-01
2.682006631880995862e+00 -2.922103274628473080e-01
2.709096756157752584e+00 2.711214464994818885e-01
2.736186639041186641e+00 7.586207113961823678e-01
2.763276521924620255e+00 1.016620469889787604e+00
2.790366646201376977e+00 9.633370874344866497e-01
2.817456529084811034e+00 6.153607171872813586e-01
2.844546411968244648e+00 7.315772978472559473e-02
2.871636536245001370e+00 -5.068205272155219543e-01
2.898726419128435428e+00 -9.504007414525764696e-01
2.925816302011869041e+00 -1.118946611108042166e+00
2.952906426288625763e+00 -9.604137329818193125e-01
2.979996309172059377e+00 -5.212266239046881022e-01
3.007086192055493434e+00 7.352833623049176426e-02
3.034176316332250156e+00 6.499427953232295163e-01
3.061266199215683770e+00 1.029988023722795631e+00
3.088356082099117828e+00 1.095252965717870008e+00
3.115446206375874549e+00 8.281346980820493142e-01
3.142536089259308163e+00 3.093274753100709873e-01
3.169625972142742221e+00 -3.128365121123488635e-01
3.196716096419498943e+00 -8.559767952540924263e-01
3.223805979302932556e+00 -1.153105114981755941e+00
3.250896103579689278e+00 -1.113378085576112841e+00
3.277985986463123336e+00 -7.510576755470240728e-01
3.305075869346556949e+00 -1.698821106315629437e-01
3.332165993623313671e+00 4.628060196943169502e-01
3.359255876506747729e+00 9.563964383460750174e-01
3.386345759390181342e+00 1.157132184025870592e+00
3.413435883666938064e+00 1.006150777443959754e+00
3.440525766550371678e+00 5.536100685817220146e-01
3.467615649433805736e+00 -7.007031166288278656e-02
3.494705773710562458e+00 -6.851834052262884001e-01
3.521795656593996071e+00 -1.106721050639910553e+00
3.548885539477430129e+00 -1.204813531890598144e+00
3.575975663754186851e+00 -9.533902068500313964e-01
3.603065546637620464e+00 -4.271370220133949291e-01
3.630155429521054522e+00 2.237620704621219037e-01
3.657245553797811244e+00 8.074882304020544188e-01
3.684335436681244857e+00 1.144326620519439119e+00
3.711425319564678915e+00 1.131553106063685643e+00
3.738515443841435637e+00 7.793620851307599962e-01
3.765605326724869251e+00 1.933138344539458708e-01
3.792695209608302864e+00 -4.597672544749745738e-01
3.819785333885060030e+00 -9.875610838702079119e-01
3.846875216768493644e+00 -1.228065006319553509e+00
3.873965099651927257e+00 -1.110537225399510941e+00
3.901055223928683979e+00 -6.734862289485528120e-01
3.928145106812118037e+00 -4.247444956157318818e-02
3.955235231088874759e+00 6.004761181302390449e-01
3.982325113972308372e+00 1.060264594205741373e+00
4.009414996855742430e+00 1.194572292686927995e+00
4.036505121132498708e+00 9.687944695491066405e-01
4.063595004015932766e+00 4.543018991995394495e-01
4.090685128292689932e+00 -2.008871716958056108e-01
4.117774769782800881e+00 -8.075317137583591931e-01
4.144864894059557159e+00 -1.182286928026896833e+00
4.171955018336314325e+00 -1.211043468996541250e+00
4.199044659826424386e+00 -8.901736578920632637e-01
4.226134784103181552e+00 -3.141440294206825912e-01
4.253224908379938718e+00 3.528674548220215312e-01
4.280314549870048779e+00 9.122666669790331362e-01
4.307404674146805945e+00 1.191828459244899552e+00
4.334494798423563111e+00 1.108668829762155861e+00
4.361584439913673172e+00 6.950927713220150794e-01
4.388674564190430338e+00 7.247442891519503827e-02
4.415764688467186616e+00 -5.811039408927308747e-01
4.442854329957297566e+00 -1.072177718051584794e+00
4.469944454234054732e+00 -1.249875704573021329e+00
4.497034578510811009e+00 -1.063998641641165310e+00
4.524124220000921959e+00 -5.736160171386854856e-01
4.551214344277679125e+00 8.170990836036383376e-02
4.578304468554435402e+00 7.115767834964319416e-01
4.605394110044546352e+00 1.123293091676555111e+00
4.632484234321303518e+00 1.190919714494382387e+00
4.659574358598059796e+00 9.009494662635916251e-01
4.686664000088170745e+00 3.434154513748652882e-01
4.713754124364927911e+00 -3.229797114401803393e-01
4.740844248641684189e+00 -9.041869699322053755e-01
4.767933890131795138e+00 -1.223480416109701263e+00
4.795024014408552304e+00 -1.185171263432475808e+00
4.822114138685308582e+00 -8.059958634587630621e-01
4.849203780175419531e+00 -1.958900573108804666e-01
4.876293904452176697e+00 4.703145743780647869e-01
4.903384028728932975e+00 9.928749259444827890e-01
4.930474153005690141e+00 1.210678043437124485e+00
4.957563794495801091e+00 1.061255695216126282e+00
4.984653918772557368e+00 5.967181055505368370e-01
5.011744043049314534e+00 -4.848687441077763338e-02
5.038833684539425484e+00 -6.893535056380087900e-01
5.065923808816181761e+00 -1.134164873123994166e+00
5.093013933092938927e+00 -1.247194812741839742e+00
5.120103574583049877e+00 -9.988819151286653097e-01
5.147193698859806155e+00 -4.647580975550833493e-01
5.174283823136563321e+00 2.030554299520194728e-01
5.201373464626673382e+00 8.085324596526132224e-01
5.228463588903430548e+00 1.165878419654046372e+00
5.255553713180187714e+00 1.167037969313003964e+00
5.282643354670297775e+00 8.192775760406997287e-01
5.309733478947054941e+00 2.276580705492503021e-01
5.336823603223812107e+00 -4.395556640595759679e-01
5.363913244713922168e+00 -9.866121543894562640e-01
5.391003368990679334e+00 -1.246580460415112057e+00
5.418093493267435612e+00 -1.142727528807405246e+00
5.445183134757546561e+00 -7.110199706826845212e-01
5.472273259034303727e+00 -7.568374794136464856e-02
5.499363383311060005e+00 5.804175168398990614e-01
5.526453024801170955e+00 1.058928942065938017e+00
5.553543149077928121e+00 1.212205412418443373e+00
5.580633273354684398e+00 1.000027581678832211e+00
5.607722914844795348e+00 4.909103946844063371e-01
5.634813039121552514e+00 -1.686549781999450437e-01
5.661903163398308791e+00 -7.887357786557750439e-01
5.688992804888419741e+00 -1.182329342477554501e+00
5.716082929165176907e+00 -1.229784932776911699e+00
5.743173053441933185e+00 -9.222771949295079930e-01
5.770262694932044134e+00 -3.508021943011367383e-01
5.797352819208801300e+00 3.215021293966075500e-01
5.824442943485557578e+00 8.953035205600143875e-01
5.851532584975668527e+00 1.194410078099677364e+00
5.878622709252425693e+00 1.129748544839013213e+00
5.905712833529181971e+00 7.284005434346750851e-01
5.932802475019292920e+00 1.090392313490949200e-01
5.959892599296050086e+00 -5.514219797177530857e-01
5.986982723572806364e+00 -1.058210375797730807e+00
6.014072365062917314e+00 -1.255764640730237636e+00
6.041162489339674480e+00 -1.087939195771462586e+00
6.068252613616430757e+00 -6.088448439533623580e-01
6.095342255106541707e+00 4.503858939564262670e-02
6.122432379383297985e+00 6.840448753565443463e-01
6.149522503660055150e+00 1.113122578139944530e+00
6.176612145150166100e+00 1.201211905782080036e+00
6.203702269426922378e+00 9.284280364578063605e-01
6.230792393703679544e+00 3.799800201918772657e-01
6.257882035193790493e+00 -2.874275804910789156e-01
6.284972159470546771e+00 -8.798806737990810811e-01
6.312062283747303937e+00 -1.217909212545608133e+00
6.339152408024060215e+00 -1.199934819065906488e+00
6.366242049514171164e+00 -8.364550202449282379e-01
6.393332173790928330e+00 -2.336000584707391692e-01
6.420422298067684608e+00 4.362259883993073739e-01
6.447511939557795557e+00 9.726803204512070034e-01
6.474602063834552723e+00 1.210473296027523737e+00
6.501692188111309001e+00 1.080879348796160988e+00
6.528781829601419950e+00 6.300948109384786333e-01
6.555871953878177116e+00 -1.053719593091095863e-02
6.582962078154933394e+00 -6.579847980483003456e-01
6.610051719645044344e+00 -1.118817197550142861e+00
6.637141843921801510e+00 -1.252544480380016534e+00
6.664231968198557787e+00 -1.022761775123547157e+00
6.691321609688668737e+00 -5.005957874856826750e-01
6.718411733965425903e+00 1.653551889630442695e-01
6.745501858242182180e+00 7.805018488728616699e-01
6.772591499732293130e+00 1.155901277176281550e+00
6.799681624009050296e+00 1.178008820499706344e+00
6.826771748285806574e+00 8.474455379003014155e-01
6.853861389775917523e+00 2.650709664228306228e-01
6.880951514052674689e+00 -4.035749238387474347e-01
6.908041638329430967e+00 -9.628426752428990154e-01
6.935131279819541916e+00 -1.242353249543466598e+00
6.962221404096299082e+00 -1.158959707823503438e+00
6.989311528373055360e+00 -7.429242584988227094e-01
7.016401169863166309e+00 -1.141591167720932276e-01
7.043491294139923475e+00 5.465800524928232651e-01
7.070581418416679753e+00 1.040242333267955788e+00
7.097671059906790703e+00 1.214516399257262957e+00
7.124761184183546980e+00 1.021473216591175293e+00
7.151851308460304146e+00 5.257629552825687780e-01
7.178940949950415096e+00 -1.304769061923922446e-01
7.206031074227171374e+00 -7.584222256178639876e-01
7.233121198503928539e+00 -1.168960261591894367e+00
7.260210839994039489e+00 -1.237441487721173905e+00
7.287300964270795767e+00 -9.483332605183676378e-01
7.314391088547552933e+00 -3.879085900153029787e-01
7.341480730037663882e+00 2.841133149316262818e-01
7.368570854314420160e+00 8.690902034532959064e-01
7.395660978591177326e+00 1.187363123222060501e+00
7.422750620081288275e+00 1.143469779501032901e+00
7.449840744358044553e+00 7.585452267492177603e-01
7.476930868634801719e+00 1.472684357210324591e-01
7.504020510124912668e+00 -5.162647816141764379e-01
7.531110634401668946e+00 -1.036647130909622350e+00
7.558200758678426112e+00 -1.254569718927018407e+00
7.585290400168537062e+00 -1.107086254636141742e+00
7.612380524445293339e+00 -6.424096298097294877e-01
7.639470648722050505e+00 6.350107212615841400e-03
7.666560772998806783e+00 6.517850240516467331e-01
7.693650414488917733e+00 1.097340695022937185e+00
7.720740538765674899e+00 1.206402239406171084e+00
7.747830663042431176e+00 9.526973832766280070e-01
7.774920304532542126e+00 4.160843692400945093e-01
7.802010428809299292e+00 -2.496520674640141102e-01
7.829100553086055569e+00 -8.517379931700260753e-01
7.856190194576166519e+00 -1.207979020792745217e+00
7.883280318852923685e+00 -1.210937250421759481e+00
7.910370443129679963e+00 -8.649917433606528760e-01
7.937460084619790912e+00 -2.716208334555143544e-01
7.964550208896548078e+00 3.998773667413107469e-01
7.991640333173304356e+00 9.492005693228644514e-01
8.018729974663415305e+00 1.206740116813005192e+00
8.045820098940172471e+00 1.097885348317915399e+00
8.072910223216929637e+00 6.624978452391433459e-01
8.100000347493686803e+00 2.797473647197895943e-02


==> data/HFTrue_lift_PhysicsPhysics.txt <==
2.718996605160475463e-02 -3.219458905450500296e-03
5.427993191399332201e-02 -6.412267430462922392e-03
8.136990154815254561e-02 -1.184633001761353083e-02
1.084598674105411165e-01 -1.470874619123779467e-02
1.355498257293883402e-01 -1.222353388676492882e-02
1.626397991353182582e-01 -8.253483681951195861e-03
1.897297725412481761e-01 -9.620953313369769166e-03
2.168197308600953999e-01 -1.845584290216532170e-02
2.439097042660252901e-01 -3.198735406995699415e-02
2.709996625848725138e-01 -4.644305641350846003e-02
2.980896359908024040e-01 -5.799973715810766151e-02
3.251796093967322943e-01 -6.341354672595365949e-02
3.522695526284968515e-01 -6.033499821929545065e-02
3.793595260344267417e-01 -4.781648639300917908e-02
4.064494994403566319e-01 -2.671994593478073388e-02
4.335394728462865777e-01 1.629610457545299261e-04
4.606294462522164679e-01 2.828904272887540483e-02
4.877193894839810251e-01 5.205031233266774887e-02
5.148093628899108598e-01 6.586640395359515121e-02
5.418993061216754725e-01 6.553743177191340141e-02
5.689893097017707513e-01 4.928248673787027218e-02
5.960792529335352530e-01 1.879373964516854734e-02
6.231692565136305317e-01 -2.084319921270087403e-02
6.502591997453950334e-01 -6.180469938667469687e-02
6.773491429771596462e-01 -9.507037559350771383e-02
7.044391465572549249e-01 -1.124416535253791594e-01
7.315290897890194266e-01 -1.085603610970663074e-01
7.586190933691147054e-01 -8.256330285937125979e-02
7.857090366008792071e-01 -3.874488385819349623e-02
8.127989798326438198e-01 1.406084815843700563e-02
8.398889834127390985e-01 6.387053281307486508e-02
8.669789266445036002e-01 9.837407356205644937e-02
8.940688698762681019e-01 1.078078901512749682e-01
9.211588734563633807e-01 8.756891804389931033e-02
9.482488166881279934e-01 3.991012826773792516e-02
9.753388202682232722e-01 -2.591621629103446969e-02
1.002428763499987774e+00 -9.512645109127686183e-02
1.029518706731752387e+00 -1.506695749314046207e-01
1.056608710311847776e+00 -1.770581318154686168e-01
1.083698713891942944e+00 -1.645194006658639019e-01
1.110788596775376780e+00 -1.123129289115136070e-01
1.137878600355471947e+00 -2.968745220271130220e-02
1.164968603935567337e+00 6.518338902910035537e-02
1.192058486819001173e+00 1.485160783340131740e-01
1.219148490399096341e+00 1.969258272688972633e-01
1.246238493979191730e+00 1.931392221403005205e-01
1.273328376862625566e+00 1.319052567108383589e-01
1.300418380442720734e+00 2.314531214081325811e-02
1.327508384022816124e+00 -1.089358728250864050e-01
1.354598387602911291e+00 -2.298216891213906155e-01
1.381688270486345127e+00 -3.036938107464369208e-01
1.408778274066440295e+00 -3.032968958605563592e-01
1.435868277646535685e+00 -2.197971791880868608e-01
1.462958160529969520e+00 -6.755584794503421975e-02
1.490048164110064688e+00 1.162160042843966845e-01
1.517138167690160078e+00 2.795682906245570143e-01
1.544228050573593691e+00 3.700161940101724944e-01
1.571318054153689081e+00 3.513643775016621618e-01
1.598408057733784249e+00 2.179590270294433918e-01
1.625497940617218084e+00 -2.396933118058489597e-04
1.652587944197313474e+00 -2.427550948066704017e-01
1.679677947777408642e+00 -4.348115030716266927e-01
1.706767951357504032e+00 -5.107704389002413192e-01
1.733857834240937867e+00 -4.371419601132437993e-01
1.760947837821033035e+00 -2.261627219152912704e-01
1.788037841401128425e+00 6.540460862257096997e-02
1.815127724284562039e+00 3.501030232309265133e-01
1.842217727864657428e+00 5.356228837548203670e-01
1.869307731444752596e+00 5.557887209804678319e-01
1.896397614328186432e+00 3.950344796330464425e-01
1.923487617908281821e+00 9.446549896168240923e-02
1.950577621488376989e+00 -2.585174148307590181e-01
1.977667504371810825e+00 -5.543289275854889064e-01
2.004757507951905993e+00 -6.954349196827707136e-01
2.031847511532001160e+00 -6.297711397445414638e-01
2.058937394415434774e+00 -3.690350338682257814e-01
2.086027518692191496e+00 1.424010649239734229e-02
2.113117401575625554e+00 4.053981182616839818e-01
2.140207284459059167e+00 6.803454594837660130e-01
2.167297408735815889e+00 7.461610637688664838e-01
2.194387291619249947e+00 5.757409442180170256e-01
2.221477174502683560e+00 2.141870068707429908e-01
2.248567298779440282e+00 -2.338648649616947295e-01
2.275657181662874340e+00 -6.331783349580926146e-01
2.302747064546307953e+00 -8.564600799781437734e-01
2.329837188823064675e+00 -8.281453354457677385e-01
2.356927071706498733e+00 -5.509742967416454418e-01
2.384016954589932347e+00 -1.018045758569636611e-01
2.411107078866689069e+00 3.882950124481867049e-01
2.438196961750123126e+00 7.679843184534009826e-01
2.465286844633556740e+00 9.146533431641565848e-01
2.492376968910313462e+00 7.782376899252875235e-01
2.519466851793747075e+00 3.969497661919980103e-01
2.546556976070504241e+00 -1.200107609883374060e-01
2.573646858953937855e+00 -6.211275300874221639e-01
2.600736741837371468e+00 -9.513710980107682458e-01
2.627826866114128190e+00 -1.004727922472676838e+00
2.654916748997562248e+00 -7.623905665815117194e-01
2.682006631880995862e+00 -2.922103274628473080e-01
2.709096756157752584e+00 2.711214464994818885e-01
2.736186639041186641e+00 7.586207113961823678e-01
2.763276521924620255e+00 1.016620469889787604e+00
2.790366646201376977e+00 9.633370874344866497e-01
2.817456529084811034e+00 6.153607171872813586e-01
2.844546411968244648e+00 7.315772978472559473e-02
2.871636536245001370e+00 -5.068205272155219543e-01
2.898726419128435428e+00 -9.504007414525764696e-01
2.925816302011869041e+00 -1.118946611108042166e+00
2.952906426288625763e+00 -9.604137329818193125e-01
2.979996309172059377e+00 -5.212266239046881022e-01
3.007086192055493434e+00 7.352833623049176426e-02
3.034176316332250156e+00 6.499427953232295163e-01
3.061266199215683770e+00 1.029988023722795631e+00
3.088356082099117828e+00 1.095252965717870008e+00
3.115446206375874549e+00 8.281346980820493142e-01
3.142536089259308163e+00 3.093274753100709873e-01
3.169625972142742221e+00 -3.128365121123488635e-01
3.196716096419498943e+00 -8.559767952540924263e-01
3.223805979302932556e+00 -1.153105114981755941e+00
3.250896103579689278e+00 -1.113378085576112841e+00
3.277985986463123336e+00 -7.510576755470240728e-01
3.305075869346556949e+00 -1.698821106315629437e-01
3.332165993623313671e+00 4.628060196943169502e-01
3.359255876506747729e+00 9.563964383460750174e-01
3.386345759390181342e+00 1.157132184025870592e+00
3.413435883666938064e+00 1.006150777443959754e+00
3.440525766550371678e+00 5.536100685817220146e-01
3.467615649433805736e+00 -7.007031166288278656e-02
3.494705773710562458e+00 -6.851834052262884001e-01
3.521795656593996071e+00 -1.106721050639910553e+00
3.548885539477430129e+00 -1.204813531890598144e+00
3.575975663754186851e+00 -9.533902068500313964e-01
3.603065546637620464e+00 -4.271370220133949291e-01
3.630155429521054522e+00 2.237620704621219037e-01
3.657245553797811244e+00 8.074882304020544188e-01
3.684335436681244857e+00 1.144326620519439119e+00
3.711425319564678915e+00 1.131553106063685643e+00
3.738515443841435637e+00 7.793620851307599962e-01
3.765605326724869251e+00 1.933138344539458708e-01
3.792695209608302864e+00 -4.597672544749745738e-01
3.819785333885060030e+00 -9.875610838702079119e-01
3.846875216768493644e+00 -1.228065006319553509e+00
3.873965099651927257e+00 -1.110537225399510941e+00
3.901055223928683979e+00 -6.734862289485528120e-01
3.928145106812118037e+00 -4.247444956157318818e-02
3.955235231088874759e+00 6.004761181302390449e-01
3.982325113972308372e+00 1.060264594205741373e+00
4.009414996855742430e+00 1.194572292686927995e+00
4.036505121132498708e+00 9.687944695491066405e-01
4.063595004015932766e+00 4.543018991995394495e-01
4.090685128292689932e+00 -2.008871716958056108e-01
4.117774769782800881e+00 -8.075317137583591931e-01
4.144864894059557159e+00 -1.182286928026896833e+00
4.171955018336314325e+00 -1.211043468996541250e+00
4.199044659826424386e+00 -8.901736578920632637e-01
4.226134784103181552e+00 -3.141440294206825912e-01
4.253224908379938718e+00 3.528674548220215312e-01
4.280314549870048779e+00 9.122666669790331362e-01
4.307404674146805945e+00 1.191828459244899552e+00
4.334494798423563111e+00 1.108668829762155861e+00
4.361584439913673172e+00 6.950927713220150794e-01
4.388674564190430338e+00 7.247442891519503827e-02
4.415764688467186616e+00 -5.811039408927308747e-01
4.442854329957297566e+00 -1.072177718051584794e+00
4.469944454234054732e+00 -1.249875704573021329e+00
4.497034578510811009e+00 -1.063998641641165310e+00
4.524124220000921959e+00 -5.736160171386854856e-01
4.551214344277679125e+00 8.170990836036383376e-02
4.578304468554435402e+00 7.115767834964319416e-01
4.605394110044546352e+00 1.123293091676555111e+00
4.632484234321303518e+00 1.190919714494382387e+00
4.659574358598059796e+00 9.009494662635916251e-01
4.686664000088170745e+00 3.434154513748652882e-01
4.713754124364927911e+00 -3.229797114401803393e-01
4.740844248641684189e+00 -9.041869699322053755e-01
4.767933890131795138e+00 -1.223480416109701263e+00
4.795024014408552304e+00 -1.185171263432475808e+00
4.822114138685308582e+00 -8.059958634587630621e-01
4.849203780175419531e+00 -1.958900573108804666e-01
4.876293904452176697e+00 4.703145743780647869e-01
4.903384028728932975e+00 9.928749259444827890e-01
4.930474153005690141e+00 1.210678043437124485e+00
4.957563794495801091e+00 1.061255695216126282e+00
4.984653918772557368e+00 5.967181055505368370e-01
5.011744043049314534e+00 -4.848687441077763338e-02
5.038833684539425484e+00 -6.893535056380087900e-01
5.065923808816181761e+00 -1.134164873123994166e+00
5.093013933092938927e+00 -1.247194812741839742e+00
5.120103574583049877e+00 -9.988819151286653097e-01
5.147193698859806155e+00 -4.647580975550833493e-01
5.174283823136563321e+00 2.030554299520194728e-01
5.201373464626673382e+00 8.085324596526132224e-01
5.228463588903430548e+00 1.165878419654046372e+00
5.255553713180187714e+00 1.167037969313003964e+00
5.282643354670297775e+00 8.192775760406997287e-01
5.309733478947054941e+00 2.276580705492503021e-01
5.336823603223812107e+00 -4.395556640595759679e-01
5.363913244713922168e+00 -9.866121543894562640e-01
5.391003368990679334e+00 -1.246580460415112057e+00
5.418093493267435612e+00 -1.142727528807405246e+00
5.445183134757546561e+00 -7.110199706826845212e-01
5.472273259034303727e+00 -7.568374794136464856e-02
5.499363383311060005e+00 5.804175168398990614e-01
5.526453024801170955e+00 1.058928942065938017e+00
5.553543149077928121e+00 1.212205412418443373e+00
5.580633273354684398e+00 1.000027581678832211e+00
5.607722914844795348e+00 4.909103946844063371e-01
5.634813039121552514e+00 -1.686549781999450437e-01
5.661903163398308791e+00 -7.887357786557750439e-01
5.688992804888419741e+00 -1.182329342477554501e+00
5.716082929165176907e+00 -1.229784932776911699e+00
5.743173053441933185e+00 -9.222771949295079930e-01
5.770262694932044134e+00 -3.508021943011367383e-01
5.797352819208801300e+00 3.215021293966075500e-01
5.824442943485557578e+00 8.953035205600143875e-01
5.851532584975668527e+00 1.194410078099677364e+00
5.878622709252425693e+00 1.129748544839013213e+00
5.905712833529181971e+00 7.284005434346750851e-01
5.932802475019292920e+00 1.090392313490949200e-01
5.959892599296050086e+00 -5.514219797177530857e-01
5.986982723572806364e+00 -1.058210375797730807e+00
6.014072365062917314e+00 -1.255764640730237636e+00
6.041162489339674480e+00 -1.087939195771462586e+00
6.068252613616430757e+00 -6.088448439533623580e-01
6.095342255106541707e+00 4.503858939564262670e-02
6.122432379383297985e+00 6.840448753565443463e-01
6.149522503660055150e+00 1.113122578139944530e+00
6.176612145150166100e+00 1.201211905782080036e+00
6.203702269426922378e+00 9.284280364578063605e-01
6.230792393703679544e+00 3.799800201918772657e-01
6.257882035193790493e+00 -2.874275804910789156e-01
6.284972159470546771e+00 -8.798806737990810811e-01
6.312062283747303937e+00 -1.217909212545608133e+00
6.339152408024060215e+00 -1.199934819065906488e+00
6.366242049514171164e+00 -8.364550202449282379e-01
6.393332173790928330e+00 -2.336000584707391692e-01
6.420422298067684608e+00 4.362259883993073739e-01
6.447511939557795557e+00 9.726803204512070034e-01
6.474602063834552723e+00 1.210473296027523737e+00
6.501692188111309001e+00 1.080879348796160988e+00
6.528781829601419950e+00 6.300948109384786333e-01
6.555871953878177116e+00 -1.053719593091095863e-02
6.582962078154933394e+00 -6.579847980483003456e-01
6.610051719645044344e+00 -1.118817197550142861e+00
6.637141843921801510e+00 -1.252544480380016534e+00
6.664231968198557787e+00 -1.022761775123547157e+00
6.691321609688668737e+00 -5.005957874856826750e-01
6.718411733965425903e+00 1.653551889630442695e-01
6.745501858242182180e+00 7.805018488728616699e-01
6.772591499732293130e+00 1.155901277176281550e+00
6.799681624009050296e+00 1.178008820499706344e+00
6.826771748285806574e+00 8.474455379003014155e-01
6.853861389775917523e+00 2.650709664228306228e-01
6.880951514052674689e+00 -4.035749238387474347e-01
6.908041638329430967e+00 -9.628426752428990154e-01
6.935131279819541916e+00 -1.242353249543466598e+00
6.962221404096299082e+00 -1.158959707823503438e+00
6.989311528373055360e+00 -7.429242584988227094e-01
7.016401169863166309e+00 -1.141591167720932276e-01
7.043491294139923475e+00 5.465800524928232651e-01
7.070581418416679753e+00 1.040242333267955788e+00
7.097671059906790703e+00 1.214516399257262957e+00
7.124761184183546980e+00 1.021473216591175293e+00
7.151851308460304146e+00 5.257629552825687780e-01
7.178940949950415096e+00 -1.304769061923922446e-01
7.206031074227171374e+00 -7.584222256178639876e-01
7.233121198503928539e+00 -1.168960261591894367e+00
7.260210839994039489e+00 -1.237441487721173905e+00
7.287300964270795767e+00 -9.483332605183676378e-01
7.314391088547552933e+00 -3.879085900153029787e-01
7.341480730037663882e+00 2.841133149316262818e-01
7.368570854314420160e+00 8.690902034532959064e-01
7.395660978591177326e+00 1.187363123222060501e+00
7.422750620081288275e+00 1.143469779501032901e+00
7.449840744358044553e+00 7.585452267492177603e-01
7.476930868634801719e+00 1.472684357210324591e-01
7.504020510124912668e+00 -5.162647816141764379e-01
7.531110634401668946e+00 -1.036647130909622350e+00
7.558200758678426112e+00 -1.254569718927018407e+00
7.585290400168537062e+00 -1.107086254636141742e+00
7.612380524445293339e+00 -6.424096298097294877e-01
7.639470648722050505e+00 6.350107212615841400e-03
7.666560772998806783e+00 6.517850240516467331e-01
7.693650414488917733e+00 1.097340695022937185e+00
7.720740538765674899e+00 1.206402239406171084e+00
7.747830663042431176e+00 9.526973832766280070e-01
7.774920304532542126e+00 4.160843692400945093e-01
7.802010428809299292e+00 -2.496520674640141102e-01
7.829100553086055569e+00 -8.517379931700260753e-01
7.856190194576166519e+00 -1.207979020792745217e+00
7.883280318852923685e+00 -1.210937250421759481e+00
7.910370443129679963e+00 -8.649917433606528760e-01
7.937460084619790912e+00 -2.716208334555143544e-01
7.964550208896548078e+00 3.998773667413107469e-01
7.991640333173304356e+00 9.492005693228644514e-01
8.018729974663415305e+00 1.206740116813005192e+00
8.045820098940172471e+00 1.097885348317915399e+00
8.072910223216929637e+00 6.624978452391433459e-01
8.100000347493686803e+00 2.797473647197895943e-02


==> data/LFPredic_drag_Data.txt <==
1.023646154089817184e+00 2.612742665702437961e+00
1.047392306356784930e+00 2.611877567157532276e+00
1.071138460276829241e+00 2.610986095987549493e+00
1.094884614196873329e+00 2.609832427414630729e+00
1.118630768116917640e+00 2.610072303639241031e+00
1.142376922036961950e+00 2.609772037925325083e+00
1.166123075957006261e+00 2.610191095115673487e+00
1.189869229877050572e+00 2.609906500092019854e+00
1.213615383797094882e+00 2.609892358249587652e+00
1.237361550941751487e+00 2.608654526603598089e+00
1.261107691637183281e+00 2.609283112389121140e+00
1.284853858781840108e+00 2.609972699203082058e+00
1.308599999477271902e+00 2.609494552044083537e+00
1.332346166621928507e+00 2.609581543485640864e+00
1.356092307317360302e+00 2.609966048715019138e+00
1.379838474462017128e+00 2.610525759905776511e+00
1.403584615157448923e+00 2.610726344741142402e+00
1.427330782302105749e+00 2.611485264804217721e+00
1.451076949446762576e+00 2.611500706167306340e+00
1.474823063692969116e+00 2.611311205478711983e+00
1.498569230837625943e+00 2.611581276447975331e+00
1.522315397982282770e+00 2.610714113958497951e+00
1.546061512228489532e+00 2.612614166042281916e+00
1.569807679373146136e+00 2.614521862365218219e+00
1.593553846517802963e+00 2.613984319468003914e+00
1.617300013662459790e+00 2.614942601288180679e+00
1.641046127908666552e+00 2.615752814195970277e+00
1.664792295053323379e+00 2.616234324820196022e+00
1.688538462197980206e+00 2.617127171953226306e+00
1.712284629342637032e+00 2.617655694648240772e+00
1.736030743588843794e+00 2.619120254427497851e+00
1.759776910733500399e+00 2.620588177671982155e+00
1.783523077878157226e+00 2.622657396768214078e+00
1.807269245022814053e+00 2.625296493893276573e+00
1.831015359269020593e+00 2.627463865020228884e+00
1.854761526413677419e+00 2.629455418646669873e+00
1.878507693558334246e+00 2.631424115998044932e+00
1.902253807804541008e+00 2.631238819640984605e+00
1.926000027847647900e+00 2.633160810691136611e+00
1.949746142093854662e+00 2.634704946999972819e+00
1.973492256340061424e+00 2.637599820367082959e+00
1.997238476383168315e+00 2.641520627070871097e+00
2.020984590629375077e+00 2.644102086632722504e+00
2.044730810672481525e+00 2.645617404159953168e+00
2.068476924918688731e+00 2.648178835815224730e+00
2.092223039164895049e+00 2.649243296117231861e+00
2.115969259208001940e+00 2.650570871130873751e+00
2.139715373454208702e+00 2.652570909862774329e+00
2.163461487700415464e+00 2.655968927050912143e+00
2.187207707743522356e+00 2.661875401316994072e+00
2.210953821989729118e+00 2.669260271435199172e+00
2.234700042032836009e+00 2.671250372656201133e+00
2.258446156279042327e+00 2.673335568212262370e+00
2.282192270525249533e+00 2.673551594410716437e+00
2.305938490568355981e+00 2.672416883550896127e+00
2.329684604814563187e+00 2.675379179107332916e+00
2.353430719060769505e+00 2.679452641266999890e+00
2.377176939103876396e+00 2.685893218522677373e+00
2.400923053350083158e+00 2.692625270617245992e+00
2.424669273393190050e+00 2.694998959758928336e+00
2.448415387639396812e+00 2.696752013123806524e+00
2.472161501885603130e+00 2.692371558319769154e+00
2.495907721928710465e+00 2.691261767679586914e+00
2.519653836174916783e+00 2.693645394332167431e+00
2.543399950421123989e+00 2.699000260300993936e+00
2.567146170464230437e+00 2.709058703062839690e+00
2.590892284710437643e+00 2.715484450494561219e+00
2.614638504753544090e+00 2.716288700895812092e+00
2.638384618999750852e+00 2.716470098690904500e+00
2.662130733245957614e+00 2.710790123230915949e+00
2.685876953289064506e+00 2.708220970894100521e+00
2.709623067535271268e+00 2.711352357020593740e+00
2.733369181781477586e+00 2.716139485347552451e+00
2.757115401824584922e+00 2.725809447875660485e+00
2.780861621867691369e+00 2.732953830230123060e+00
2.804607736113898575e+00 2.733015060585735956e+00
2.828353850360104893e+00 2.727257648983131055e+00
2.852099964606312099e+00 2.720644694134561004e+00
2.875846078852518417e+00 2.718136619268574972e+00
2.899592404692525438e+00 2.721079804227129806e+00
2.923338518938732200e+00 2.729286582939028705e+00
2.947084633184938962e+00 2.737646513982350704e+00
2.970830747431145724e+00 2.745646057370820792e+00
2.994576861677352042e+00 2.743530323079344857e+00
3.018322975923559248e+00 2.737427965184976220e+00
3.042069301763565825e+00 2.729956906270325057e+00
3.065815416009773031e+00 2.724662429790804641e+00
3.089561530255979349e+00 2.728542416257517811e+00
3.113307644502186555e+00 2.738318863037022322e+00
3.137053758748392873e+00 2.747756861128043404e+00
3.160800084588400338e+00 2.752207604711089051e+00
3.184546198834606656e+00 2.749178116292500640e+00
3.208292313080812974e+00 2.740496439223243375e+00
3.232038427327020180e+00 2.732713036696814424e+00
3.255784541573226498e+00 2.732301241533661162e+00
3.279530867413233963e+00 2.735376480723578307e+00
3.303276981659440281e+00 2.746881251754302422e+00
3.327023095905647487e+00 2.760360262209786697e+00
3.350769210151853805e+00 2.759474371334385889e+00
3.374515324398061011e+00 2.755265567920521352e+00
3.398261438644267329e+00 2.745667843452405776e+00
3.422007764484274794e+00 2.737314180685189058e+00
3.445753878730481112e+00 2.734257325890433687e+00
3.469499992976687430e+00 2.743361003182113400e+00
3.493246107222894636e+00 2.752483829292870166e+00
3.516992221469100954e+00 2.761839078495063937e+00
3.540738547309108419e+00 2.762755813875445998e+00
3.564484661555314737e+00 2.756005186279736563e+00
3.588230775801521943e+00 2.745509416595966812e+00
3.611976890047728261e+00 2.738947372380153844e+00
3.635723004293935468e+00 2.737751087173958986e+00
3.659469330133942044e+00 2.746540548015268701e+00
3.683215444380149250e+00 2.758885726698435459e+00
3.706961558626355568e+00 2.767319424649580917e+00
3.730707672872561886e+00 2.767688335631087959e+00
3.754453787118769093e+00 2.757392157031594238e+00
3.778199901364975410e+00 2.745662492484998829e+00
3.801946227204982875e+00 2.738811304923236545e+00
3.825692341451189193e+00 2.741207888561180805e+00
3.849438455697396400e+00 2.748696147013925728e+00
3.873184569943602718e+00 2.761696284107692190e+00
3.896930684189809924e+00 2.766597502704004174e+00
3.920677010029816500e+00 2.764856794785357064e+00
3.944423124276023707e+00 2.756976845518430252e+00
3.968169238522230025e+00 2.747900611045309027e+00
3.991915352768436343e+00 2.741553752161642876e+00
4.015661467014643549e+00 2.744479890466887451e+00
4.039407792854650125e+00 2.752535351464759472e+00
4.063153907100857332e+00 2.764806457470537104e+00
4.086900021347063650e+00 2.771299206658431658e+00
4.110646135593270856e+00 2.768155016431357307e+00
4.134392249839477174e+00 2.757651831835609801e+00
4.158138364085684380e+00 2.746148092777171534e+00
4.181884689925690957e+00 2.740836875413906970e+00
4.205630804171898163e+00 2.744086594362483478e+00
4.229376918418104481e+00 2.756118550346370544e+00
4.253123032664310799e+00 2.767609294198249525e+00
4.276869146910518005e+00 2.771484770563862110e+00
4.300615472750524582e+00 2.763621676844266961e+00
4.324361586996731788e+00 2.753673272905023506e+00
4.348107701242938106e+00 2.744915688540980447e+00
4.371853815489145312e+00 2.741962986504680178e+00
4.395599929735351630e+00 2.748493383570401516e+00
4.419346255575359095e+00 2.760436513495334587e+00
4.443092369821565413e+00 2.769558728066959574e+00
4.466838484067771731e+00 2.771802312258263790e+00
4.490584598313978937e+00 2.765576461680383957e+00
4.514330712560185255e+00 2.755327983133202707e+00
4.538076826806392461e+00 2.744706427494176371e+00
4.561822941052598779e+00 2.742628799734876388e+00
4.585569266892606244e+00 2.750572578398728041e+00
4.609315592732612821e+00 2.760912558488566315e+00
4.633061495385019768e+00 2.770771066175374830e+00
4.656807821225026345e+00 2.769890564488576068e+00
4.680553723877432404e+00 2.762497438592085963e+00
4.704300049717439869e+00 2.751967499159304165e+00
4.728045952369845928e+00 2.744708758987117747e+00
4.751792278209853393e+00 2.744366832169819581e+00
4.775538604049859970e+00 2.751610589633266990e+00
4.799284506702266917e+00 2.763919343516871407e+00
4.823030832542273494e+00 2.770816587619528981e+00
4.846776735194680441e+00 2.771783239881577821e+00
4.870523061034687018e+00 2.764493999195172247e+00
4.894269386874694483e+00 2.751561016742361865e+00
4.918015289527100542e+00 2.741629047917296447e+00
4.941761615367108007e+00 2.742657465631698877e+00
4.965507518019514066e+00 2.751894343790613373e+00
4.989253843859520643e+00 2.763999913797540398e+00
5.013000169699528108e+00 2.769700796251611585e+00
5.036746072351934167e+00 2.771290721552972069e+00
5.060492398191941632e+00 2.759325002901342749e+00
5.084238300844347691e+00 2.750376885876419930e+00
5.107984626684354268e+00 2.744261379890708952e+00
5.131730952524361733e+00 2.746067140284544905e+00
5.155476855176767792e+00 2.757208618849539050e+00
5.179223181016775257e+00 2.767988830672178935e+00
5.202969083669181316e+00 2.775436612878610099e+00
5.226715409509188781e+00 2.771830213731170556e+00
5.250461735349195358e+00 2.760092560954661156e+00
5.274207638001602305e+00 2.748554078829273717e+00
5.297953963841608882e+00 2.742105933776834981e+00
5.321699866494014941e+00 2.745269922583314148e+00
5.345446192334022406e+00 2.757681032829172985e+00
5.369192518174029871e+00 2.768839596268673375e+00
5.392938420826435930e+00 2.773220318621080871e+00
5.416684746666442507e+00 2.768231802813645892e+00
5.440430649318849454e+00 2.757576230310390120e+00
5.464176975158856031e+00 2.745479374736097267e+00
5.487922877811262978e+00 2.741395745738357537e+00
5.511669203651269555e+00 2.748969581448416299e+00
5.535415529491277020e+00 2.760952920071292116e+00
5.559161432143683079e+00 2.772781271745348164e+00
5.582907757983690544e+00 2.775694223738054411e+00
5.606653660636096603e+00 2.767719715232809463e+00
5.630399986476103180e+00 2.755987145875335997e+00
5.654146312316110645e+00 2.747007916797061799e+00
5.677892214968516704e+00 2.743290752624300666e+00
5.701638540808524169e+00 2.749890406496744877e+00
5.725384443460930228e+00 2.761822261168927817e+00
5.749130769300937693e+00 2.769116050177629074e+00
5.772877095140944270e+00 2.773068733358683868e+00
5.796622997793351217e+00 2.762398216367884629e+00
5.820369323633357794e+00 2.754146718856943288e+00
5.844115226285763853e+00 2.743966732692569632e+00
5.867861552125771318e+00 2.743293351665612612e+00
5.891607877965778783e+00 2.751638643990957256e+00
5.915353780618184842e+00 2.766544069472327116e+00
5.939100106458191419e+00 2.774962402502775483e+00
5.962846009110598366e+00 2.773188977240555353e+00
5.986592334950604943e+00 2.766536119463608223e+00
6.010338660790612408e+00 2.754455546118710352e+00
6.034084563443018467e+00 2.745537853165614717e+00
6.057830889283025932e+00 2.744055482309132099e+00
6.081576791935431991e+00 2.751924958968419599e+00
6.105323117775439457e+00 2.767137797527313481e+00
6.129069020427845516e+00 2.773630393830424978e+00
6.152815346267852092e+00 2.771675417888329385e+00
6.176561672107859557e+00 2.760843263460647456e+00
6.200307574760265616e+00 2.749195736263747580e+00
6.224053900600273082e+00 2.742368398728141088e+00
6.247799803252679141e+00 2.746558206207711184e+00
6.271546129092686606e+00 2.757989974754527562e+00
6.295292454932693182e+00 2.768159411868870379e+00
6.319038357585100130e+00 2.775985163480204854e+00
6.342784683425106707e+00 2.772823964821015785e+00
6.366530586077512766e+00 2.759749640386273128e+00
6.390276911917520231e+00 2.748948636233137677e+00
6.414023237757526807e+00 2.742799151604393249e+00
6.437769140409933755e+00 2.746967287665965429e+00
6.461515466249940332e+00 2.758863214414131182e+00
6.485261368902347279e+00 2.770419048962394992e+00
6.509007694742353856e+00 2.773560296157395300e+00
6.532754020582361321e+00 2.767405575224830994e+00
6.556499923234767380e+00 2.756727184667704833e+00
6.580246249074774845e+00 2.745661269406734384e+00
6.603992151727180904e+00 2.742630290361510959e+00
6.627738477567187481e+00 2.749779450365444244e+00
6.651484803407194946e+00 2.762854883214864277e+00
6.675230706059601005e+00 2.774260202694212474e+00
6.698977031899608470e+00 2.776201342563441976e+00
6.722722934552014529e+00 2.769478922210205862e+00
6.746469260392021994e+00 2.756699206752406095e+00
6.770215586232028571e+00 2.746401996180626526e+00
6.793961488884435518e+00 2.744837487974448820e+00
6.817707814724442095e+00 2.749021715159437385e+00
6.841453717376848154e+00 2.762668287337147977e+00
6.865200043216855619e+00 2.773061777101054837e+00
6.888945945869261678e+00 2.773827194767410020e+00
6.912692271709269143e+00 2.766852743849311125e+00
6.936438597549275720e+00 2.754399513845721348e+00
6.960184500201682667e+00 2.745253525690332097e+00
6.983930826041689244e+00 2.744012789233464478e+00
7.007676728694096191e+00 2.752217198231225570e+00
7.031423054534102768e+00 2.765542253710175924e+00
7.055169380374110233e+00 2.774004579336947440e+00
7.078915283026516292e+00 2.776769462417266965e+00
7.102661608866523757e+00 2.767530329207802620e+00
7.126407511518929816e+00 2.751708856327574004e+00
7.150153837358936393e+00 2.741130681745739039e+00
7.173900163198943858e+00 2.742355250636798747e+00
7.197646065851349917e+00 2.752005491027893047e+00
7.221392391691357382e+00 2.762122106449690584e+00
7.245138294343763441e+00 2.773414444074362883e+00
7.268884620183770906e+00 2.769398734141494511e+00
7.292630946023777483e+00 2.761249860541177270e+00
7.316376848676184430e+00 2.747320719063188754e+00
7.340123174516191007e+00 2.741680034992444615e+00
7.363869077168597066e+00 2.744477673637533144e+00
7.387615403008604531e+00 2.755041400607369795e+00
7.411361728848611996e+00 2.768447026366988695e+00
7.435107631501018055e+00 2.776489148167539334e+00
7.458853957341024632e+00 2.773551543503565586e+00
7.482599859993431579e+00 2.759387838547177729e+00
7.506346185833438156e+00 2.748186085156465008e+00
7.530092511673445621e+00 2.742080631345239716e+00
7.553838414325851680e+00 2.745861395587751108e+00
7.577584740165859145e+00 2.757795581752875425e+00
7.601330642818265204e+00 2.771219553686461001e+00
7.625076968658272669e+00 2.775390135904562072e+00
7.648822871310678728e+00 2.770088091628280846e+00
7.672569197150685305e+00 2.758130208321782906e+00
7.696315522990692770e+00 2.746319438397778256e+00
7.720061425643098829e+00 2.738862635989146366e+00
7.743807751483106294e+00 2.748218687836450957e+00
7.767553654135512353e+00 2.763600922734967824e+00
7.791299979975519818e+00 2.775701562207641082e+00
7.815046305815526395e+00 2.778937292198568443e+00
7.838792208467933342e+00 2.768668174205675125e+00
7.862538534307939919e+00 2.755328288902768819e+00
7.886284436960345978e+00 2.742111131859458428e+00
7.910030762800353443e+00 2.740248383662739595e+00
7.933777088640360908e+00 2.751886623109069063e+00
7.957522991292766967e+00 2.765589418665747701e+00
7.981269317132773544e+00 2.773635400807070273e+00
8.005015219785180491e+00 2.776260126762525537e+00
8.028761545625187068e+00 2.763450942762792462e+00
8.052507871465195421e+00 2.750940916062298403e+00
8.076253774117601480e+00 2.742605599469047917e+00
8.099999676770007540e+00 2.738112392137509232e+00


==> data/LFPredic_drag_Physics.txt <==
1.023646154089817184e+00 2.611436991433969013e+00
1.047392306356784930e+00 2.611275449550075400e+00
1.071138460276829241e+00 2.610912749512879660e+00
1.094884614196873329e+00 2.610547259328393377e+00
1.118630768116917640e+00 2.610443603445483429e+00
1.142376922036961950e+00 2.610098389605349567e+00
1.166123075957006261e+00 2.610064984280252354e+00
1.189869229877050572e+00 2.610162658546025582e+00
1.213615383797094882e+00 2.610542233241150534e+00
1.237361550941751487e+00 2.610555725323254972e+00
1.261107691637183281e+00 2.610382392200468527e+00
1.284853858781840108e+00 2.610265473562628724e+00
1.308599999477271902e+00 2.610156008057962662e+00
1.332346166621928507e+00 2.610095542126265045e+00
1.356092307317360302e+00 2.610209708838010290e+00
1.379838474462017128e+00 2.610699609014705658e+00
1.403584615157448923e+00 2.611006639880272040e+00
1.427330782302105749e+00 2.611557101541654990e+00
1.451076949446762576e+00 2.611715776835866087e+00
1.474823063692969116e+00 2.611675052151780196e+00
1.498569230837625943e+00 2.612233119831119943e+00
1.522315397982282770e+00 2.612442648426294145e+00
1.546061512228489532e+00 2.613248752555539678e+00
1.569807679373146136e+00 2.613989058896278195e+00
1.593553846517802963e+00 2.614813203429923849e+00
1.617300013662459790e+00 2.615720154184190793e+00
1.641046127908666552e+00 2.616720097107749332e+00
1.664792295053323379e+00 2.617392083061061303e+00
1.688538462197980206e+00 2.617745820227850739e+00
1.712284629342637032e+00 2.618401753278941868e+00
1.736030743588843794e+00 2.619431699841174854e+00
1.759776910733500399e+00 2.620573271405634230e+00
1.783523077878157226e+00 2.622646083294268404e+00
1.807269245022814053e+00 2.624574036850959580e+00
1.831015359269020593e+00 2.627284110736554101e+00
1.854761526413677419e+00 2.629852766197825265e+00
1.878507693558334246e+00 2.630944879534967029e+00
1.902253807804541008e+00 2.630837936629221385e+00
1.926000027847647900e+00 2.631365981559288691e+00
1.949746142093854662e+00 2.633182730546906658e+00
1.973492256340061424e+00 2.635899263814585503e+00
1.997238476383168315e+00 2.639923783733077123e+00
2.020984590629375077e+00 2.643441146604986081e+00
2.044730810672481525e+00 2.646177402009679103e+00
2.068476924918688731e+00 2.647723334714715993e+00
2.092223039164895049e+00 2.648657766508736522e+00
2.115969259208001940e+00 2.648697707658309142e+00
2.139715373454208702e+00 2.650250061524234368e+00
2.163461487700415464e+00 2.654305846380860867e+00
2.187207707743522356e+00 2.660549106713410605e+00
2.210953821989729118e+00 2.666472035204268121e+00
2.234700042032836009e+00 2.670629297335645802e+00
2.258446156279042327e+00 2.672619360335452221e+00
2.282192270525249533e+00 2.671975791841190162e+00
2.305938490568355981e+00 2.671373616901939752e+00
2.329684604814563187e+00 2.672551001726829689e+00
2.353430719060769505e+00 2.677440811296206036e+00
2.377176939103876396e+00 2.684719254494808638e+00
2.400923053350083158e+00 2.691661179175313112e+00
2.424669273393190050e+00 2.695434872496608403e+00
2.448415387639396812e+00 2.694870880531925472e+00
2.472161501885603130e+00 2.691725601000772183e+00
2.495907721928710465e+00 2.688834893743999643e+00
2.519653836174916783e+00 2.690887754168445056e+00
2.543399950421123989e+00 2.696689884570093287e+00
2.567146170464230437e+00 2.706909315008494410e+00
2.590892284710437643e+00 2.714935919003564901e+00
2.614638504753544090e+00 2.716802967084806841e+00
2.638384618999750852e+00 2.714987574949638827e+00
2.662130733245957614e+00 2.710523664164652402e+00
2.685876953289064506e+00 2.705302247500833701e+00
2.709623067535271268e+00 2.707558310912554500e+00
2.733369181781477586e+00 2.714524964706718002e+00
2.757115401824584922e+00 2.724326905023796819e+00
2.780861621867691369e+00 2.731636517607543890e+00
2.804607736113898575e+00 2.732252069965311669e+00
2.828353850360104893e+00 2.726569858565370819e+00
2.852099964606312099e+00 2.719950444334716888e+00
2.875846078852518417e+00 2.716481851708601791e+00
2.899592404692525438e+00 2.718218833060661588e+00
2.923338518938732200e+00 2.726988418880174514e+00
2.947084633184938962e+00 2.738591972591348789e+00
2.970830747431145724e+00 2.745439318922937133e+00
2.994576861677352042e+00 2.743532023922556018e+00
3.018322975923559248e+00 2.737006079626141286e+00
3.042069301763565825e+00 2.728728629923276472e+00
3.065815416009773031e+00 2.723455939525341485e+00
3.089561530255979349e+00 2.727253654868173616e+00
3.113307644502186555e+00 2.737310950994146896e+00
3.137053758748392873e+00 2.747385695095986069e+00
3.160800084588400338e+00 2.752548767104472383e+00
3.184546198834606656e+00 2.749193251886022704e+00
3.208292313080812974e+00 2.739671472933888907e+00
3.232038427327020180e+00 2.732331187840541631e+00
3.255784541573226498e+00 2.730141686641242238e+00
3.279530867413233963e+00 2.735123418186429678e+00
3.303276981659440281e+00 2.745443962798222337e+00
3.327023095905647487e+00 2.757936503301654518e+00
3.350769210151853805e+00 2.760901245014620198e+00
3.374515324398061011e+00 2.754741173114649389e+00
3.398261438644267329e+00 2.745005947894775478e+00
3.422007764484274794e+00 2.735610107782681322e+00
3.445753878730481112e+00 2.733258319386171475e+00
3.469499992976687430e+00 2.739802418750573842e+00
3.493246107222894636e+00 2.751229294984332441e+00
3.516992221469100954e+00 2.759187100827029226e+00
3.540738547309108419e+00 2.761172768389322574e+00
3.564484661555314737e+00 2.753729152293229454e+00
3.588230775801521943e+00 2.743540814797581717e+00
3.611976890047728261e+00 2.736984943304884066e+00
3.635723004293935468e+00 2.737684544072135129e+00
3.659469330133942044e+00 2.745060164660965363e+00
3.683215444380149250e+00 2.757080998276885353e+00
3.706961558626355568e+00 2.766432387138306748e+00
3.730707672872561886e+00 2.766506842027653512e+00
3.754453787118769093e+00 2.757498985273752368e+00
3.778199901364975410e+00 2.746992934088322791e+00
3.801946227204982875e+00 2.738898563913163997e+00
3.825692341451189193e+00 2.739031038577679489e+00
3.849438455697396400e+00 2.747790018015368041e+00
3.873184569943602718e+00 2.759817521229948500e+00
3.896930684189809924e+00 2.766857521498781392e+00
3.920677010029816500e+00 2.764812993295012511e+00
3.944423124276023707e+00 2.756830496559852683e+00
3.968169238522230025e+00 2.746340823156807609e+00
3.991915352768436343e+00 2.740925338371500875e+00
4.015661467014643549e+00 2.742394121592889977e+00
4.039407792854650125e+00 2.752051585789983434e+00
4.063153907100857332e+00 2.763982140941510401e+00
4.086900021347063650e+00 2.770063056745055707e+00
4.110646135593270856e+00 2.766467512417213115e+00
4.134392249839477174e+00 2.756841962918581856e+00
4.158138364085684380e+00 2.745001437793675336e+00
4.181884689925690957e+00 2.740137962628179658e+00
4.205630804171898163e+00 2.744508919465069585e+00
4.229376918418104481e+00 2.754102420491053582e+00
4.253123032664310799e+00 2.764959648023156191e+00
4.276869146910518005e+00 2.768906483361259330e+00
4.300615472750524582e+00 2.763766267627839390e+00
4.324361586996731788e+00 2.754010001639697780e+00
4.348107701242938106e+00 2.745288727411629992e+00
4.371853815489145312e+00 2.742764771638804167e+00
4.395599929735351630e+00 2.747238658155884750e+00
4.419346255575359095e+00 2.759222493654305719e+00
4.443092369821565413e+00 2.767991315049903367e+00
4.466838484067771731e+00 2.771054208793588991e+00
4.490584598313978937e+00 2.766827364975324333e+00
4.514330712560185255e+00 2.755601876222042446e+00
4.538076826806392461e+00 2.746057202773646289e+00
4.561822941052598779e+00 2.742591839838573353e+00
4.585569266892606244e+00 2.748340345902565485e+00
4.609315592732612821e+00 2.759153542617148958e+00
4.633061495385019768e+00 2.768089619965406367e+00
4.656807821225026345e+00 2.769390975238754216e+00
4.680553723877432404e+00 2.762541813400367197e+00
4.704300049717439869e+00 2.752493613918985726e+00
4.728045952369845928e+00 2.743999239819566505e+00
4.751792278209853393e+00 2.743670671310187270e+00
4.775538604049859970e+00 2.751081761168686413e+00
4.799284506702266917e+00 2.762179247137356963e+00
4.823030832542273494e+00 2.769539311699511508e+00
4.846776735194680441e+00 2.771825971178440984e+00
4.870523061034687018e+00 2.763297790431368917e+00
4.894269386874694483e+00 2.751518361887890229e+00
4.918015289527100542e+00 2.742912744998201813e+00
4.941761615367108007e+00 2.743556141497082823e+00
4.965507518019514066e+00 2.751693720734051940e+00
4.989253843859520643e+00 2.763332074843968922e+00
5.013000169699528108e+00 2.769232510161119709e+00
5.036746072351934167e+00 2.768353919534109586e+00
5.060492398191941632e+00 2.759551578149827655e+00
5.084238300844347691e+00 2.749135576101616074e+00
5.107984626684354268e+00 2.743806891651887625e+00
5.131730952524361733e+00 2.745875308103008727e+00
5.155476855176767792e+00 2.757087342995382162e+00
5.179223181016775257e+00 2.766375055344661771e+00
5.202969083669181316e+00 2.774596549216929109e+00
5.226715409509188781e+00 2.770776264257998278e+00
5.250461735349195358e+00 2.760573956915299387e+00
5.274207638001602305e+00 2.748312062217700635e+00
5.297953963841608882e+00 2.741802591256659483e+00
5.321699866494014941e+00 2.745458849953972269e+00
5.345446192334022406e+00 2.757119257693844361e+00
5.369192518174029871e+00 2.767332037644182563e+00
5.392938420826435930e+00 2.771134282198713272e+00
5.416684746666442507e+00 2.766988696642640910e+00
5.440430649318849454e+00 2.757101943492163532e+00
5.464176975158856031e+00 2.745697694206296724e+00
5.487922877811262978e+00 2.742225508787780264e+00
5.511669203651269555e+00 2.748422139261498920e+00
5.535415529491277020e+00 2.760548922032074692e+00
5.559161432143683079e+00 2.771109591306250231e+00
5.582907757983690544e+00 2.775058299482945134e+00
5.606653660636096603e+00 2.768314781029647786e+00
5.630399986476103180e+00 2.756079717611474855e+00
5.654146312316110645e+00 2.745262297454759803e+00
5.677892214968516704e+00 2.742474863868939572e+00
5.701638540808524169e+00 2.748481706995095752e+00
5.725384443460930228e+00 2.759726096129682560e+00
5.749130769300937693e+00 2.768336719996015827e+00
5.772877095140944270e+00 2.769483394090110018e+00
5.796622997793351217e+00 2.763124571972169985e+00
5.820369323633357794e+00 2.752315847137490668e+00
5.844115226285763853e+00 2.743642846279671588e+00
5.867861552125771318e+00 2.743545573336454435e+00
5.891607877965778783e+00 2.751847446383411722e+00
5.915353780618184842e+00 2.763681110803679175e+00
5.939100106458191419e+00 2.772394511465419598e+00
5.962846009110598366e+00 2.774039589952266738e+00
5.986592334950604943e+00 2.764855151273939438e+00
6.010338660790612408e+00 2.752504506959778219e+00
6.034084563443018467e+00 2.743640553007925753e+00
6.057830889283025932e+00 2.743043901031463339e+00
6.081576791935431991e+00 2.751780673954413281e+00
6.105323117775439457e+00 2.763326800318953502e+00
6.129069020427845516e+00 2.770757535872074406e+00
6.152815346267852092e+00 2.769045111638292589e+00
6.176561672107859557e+00 2.759424416231523125e+00
6.200307574760265616e+00 2.749479490421093963e+00
6.224053900600273082e+00 2.743257844174748161e+00
6.247799803252679141e+00 2.746248002982896619e+00
6.271546129092686606e+00 2.755910550599026454e+00
6.295292454932693182e+00 2.766285541304184026e+00
6.319038357585100130e+00 2.773071370621191356e+00
6.342784683425106707e+00 2.770275910584261592e+00
6.366530586077512766e+00 2.759783236817348939e+00
6.390276911917520231e+00 2.748161164936827383e+00
6.414023237757526807e+00 2.743107692207192194e+00
6.437769140409933755e+00 2.746530113628825376e+00
6.461515466249940332e+00 2.756906250969855865e+00
6.485261368902347279e+00 2.767585826384050929e+00
6.509007694742353856e+00 2.771584718990783180e+00
6.532754020582361321e+00 2.767211946647094578e+00
6.556499923234767380e+00 2.756393246080321102e+00
6.580246249074774845e+00 2.746440656920141166e+00
6.603992151727180904e+00 2.742775397131226534e+00
6.627738477567187481e+00 2.748565812736373015e+00
6.651484803407194946e+00 2.759423040268475624e+00
6.675230706059601005e+00 2.769896374110332182e+00
6.698977031899608470e+00 2.773844126757133211e+00
6.722722934552014529e+00 2.767531208295304967e+00
6.746469260392021994e+00 2.755997198049822128e+00
6.770215586232028571e+00 2.745885054507928302e+00
6.793961488884435518e+00 2.743445548467141837e+00
6.817707814724442095e+00 2.750271127827742745e+00
6.841453717376848154e+00 2.760376773766356706e+00
6.865200043216855619e+00 2.768771562540214948e+00
6.888945945869261678e+00 2.770365004191585712e+00
6.912692271709269143e+00 2.764251562150445984e+00
6.936438597549275720e+00 2.752516126203290447e+00
6.960184500201682667e+00 2.744028956799272390e+00
6.983930826041689244e+00 2.743898316752153566e+00
7.007676728694096191e+00 2.752088622128677997e+00
7.031423054534102768e+00 2.764209633498693641e+00
7.055169380374110233e+00 2.772961102471414474e+00
7.078915283026516292e+00 2.773680119606113159e+00
7.102661608866523757e+00 2.764765751897049206e+00
7.126407511518929816e+00 2.753575273759086173e+00
7.150153837358936393e+00 2.745811688922660920e+00
7.173900163198943858e+00 2.745101558215977011e+00
7.197646065851349917e+00 2.753848364202815091e+00
7.221392391691357382e+00 2.764495336937024206e+00
7.245138294343763441e+00 2.771553721601019316e+00
7.268884620183770906e+00 2.768858018885031136e+00
7.292630946023777483e+00 2.760227023121355927e+00
7.316376848676184430e+00 2.750048183592855633e+00
7.340123174516191007e+00 2.744777289591121328e+00
7.363869077168597066e+00 2.747508652682756569e+00
7.387615403008604531e+00 2.756897154325264054e+00
7.411361728848611996e+00 2.767713714505074751e+00
7.435107631501018055e+00 2.773012930412869448e+00
7.458853957341024632e+00 2.769294619604234953e+00
7.482599859993431579e+00 2.758995727299842216e+00
7.506346185833438156e+00 2.747542841542366610e+00
7.530092511673445621e+00 2.742592394045912041e+00
7.553838414325851680e+00 2.746116522069470989e+00
7.577584740165859145e+00 2.756129290502379980e+00
7.601330642818265204e+00 2.765708898123703463e+00
7.625076968658272669e+00 2.768973294011453312e+00
7.648822871310678728e+00 2.764532793708871949e+00
7.672569197150685305e+00 2.755866328675528720e+00
7.696315522990692770e+00 2.746043232926594690e+00
7.720061425643098829e+00 2.741950927717416775e+00
7.743807751483106294e+00 2.747392861570191691e+00
7.767553654135512353e+00 2.758176494189852335e+00
7.791299979975519818e+00 2.768547089457497279e+00
7.815046305815526395e+00 2.772771410676841519e+00
7.838792208467933342e+00 2.767523143622999005e+00
7.862538534307939919e+00 2.756810315768489783e+00
7.886284436960345978e+00 2.746877334081736510e+00
7.910030762800353443e+00 2.744248862449096382e+00
7.933777088640360908e+00 2.749026951463256818e+00
7.957522991292766967e+00 2.758641646142291570e+00
7.981269317132773544e+00 2.768434948469127743e+00
8.005015219785180491e+00 2.769044041444811199e+00
8.028761545625187068e+00 2.762970502332048106e+00
8.052507871465195421e+00 2.753674648868071007e+00
8.076253774117601480e+00 2.745283051564058940e+00
8.099999676770007540e+00 2.744333961941463507e+00


==> data/LFPredic_lift_Data.txt <==
2.798729124784703898e-02 8.219675673980963992e-03
5.507458041636553031e-02 -7.250603385072107443e-03
8.216187147055216411e-02 -8.095065362694997546e-03
1.092491625247388048e-01 -1.300562955677397881e-02
1.363364535789254595e-01 -1.766402449082837833e-02
1.634237446331121002e-01 -1.499400450829901921e-02
1.905110356872987409e-01 -1.949428524907181881e-02
2.175983267414853817e-01 -1.574733475233447422e-02
2.446856177956720224e-01 -3.330665310461600193e-02
2.717729239352038029e-01 -3.660417290405137969e-02
2.988601999040452761e-01 -4.639130165659599569e-02
3.259475060435770843e-01 -5.319059327202890763e-02
3.530347820124185576e-01 -5.025461352306748175e-02
3.801220881519503658e-01 -4.865745680861688349e-02
4.072093641207918391e-01 -4.283799020605205676e-02
4.342966702603236473e-01 -3.021986749526162086e-02
4.613839462291651206e-01 -1.492206509238469536e-02
4.884712523686969288e-01 7.585439480672917512e-03
5.155585585082287370e-01 1.970024048294627406e-02
5.426458043063798753e-01 3.235204507574596100e-02
5.697331104459116835e-01 4.020754967041528793e-02
5.968204165854434917e-01 3.702531087846083757e-02
6.239076623835946300e-01 2.673619498253554383e-02
6.509949685231264382e-01 1.282964495880678513e-02
6.780822746626582465e-01 -7.743375673940899873e-03
7.051695808021900547e-01 -2.968019477446293131e-02
7.322568266003411930e-01 -4.890663918476545469e-02
7.593441327398730012e-01 -6.595659851005652996e-02
7.864314388794048094e-01 -6.798361229981120246e-02
8.135187450189366176e-01 -7.248783318527185493e-02
8.406059908170877559e-01 -6.185166680320852706e-02
8.676932969566195641e-01 -4.119761900147622669e-02
8.947806030961513724e-01 -1.974086204566849467e-02
9.218679092356831806e-01 4.376890690318990806e-03
9.489551550338343189e-01 2.506748015649540307e-02
9.760424611733661271e-01 3.475006797336943620e-02
1.003129767312898046e+00 3.544505865573577275e-02
1.030217013111049074e+00 3.397868932463476987e-02
1.057304379591961663e+00 1.271144061817008897e-02
1.084391625390112690e+00 -1.259115175589675673e-02
1.111478871188263939e+00 -4.086194409435672803e-02
1.138566237669176529e+00 -6.701420960514981040e-02
1.165653483467327556e+00 -9.000355574310359152e-02
1.192740849948240145e+00 -1.050573233782146065e-01
1.219828095746391172e+00 -1.050371777997298750e-01
1.246915341544542200e+00 -9.101731684086389329e-02
1.274002708025454789e+00 -6.557326056235779355e-02
1.301089953823605816e+00 -3.160806943981264716e-02
1.328177199621757065e+00 8.409056821882421318e-03
1.355264566102669654e+00 4.453230332041480111e-02
1.382351811900820682e+00 6.899043371685875670e-02
1.409439178381733271e+00 7.922057454390740716e-02
1.436526424179884298e+00 6.437614298302052340e-02
1.463613669978035325e+00 3.411163743249057134e-02
1.490701036458947915e+00 -1.030739305422190277e-02
1.517788282257098942e+00 -6.105747344571654800e-02
1.544875528055250191e+00 -1.094206523157229549e-01
1.571962894536162558e+00 -1.522755089120656491e-01
1.599050140334313808e+00 -1.729590442482362711e-01
1.626137506815226397e+00 -1.653166887710374455e-01
1.653224752613377424e+00 -1.360444006239260872e-01
1.680311998411528451e+00 -8.286738175685637309e-02
1.707399364892441040e+00 -1.367380183497446389e-02
1.734486610690592068e+00 6.107163260430015228e-02
1.761573856488743317e+00 1.275051411723184813e-01
1.788661222969655684e+00 1.626347086008543830e-01
1.815748468767806933e+00 1.747711168481902444e-01
1.842835835248719523e+00 1.417867675500454894e-01
1.869923081046870550e+00 7.821405822831506427e-02
1.897010326845021577e+00 -1.517423435240949914e-02
1.924097693325934166e+00 -1.173429487179239450e-01
1.951184939124085194e+00 -2.119172884004227875e-01
1.978272184922236443e+00 -2.747064808857510032e-01
2.005359551403148810e+00 -2.930657757111148065e-01
2.032446917884061399e+00 -2.709419268393596925e-01
2.059534163682212426e+00 -1.977906622306593309e-01
2.086621409480363454e+00 -7.938797979457046239e-02
2.113708655278514481e+00 5.671624750688830652e-02
2.140795901076665508e+00 1.881925206695429509e-01
2.167883388240339659e+00 2.843455238067476021e-01
2.194970634038490687e+00 3.194286992091195376e-01
2.222057879836641714e+00 2.981800073131204432e-01
2.249145125634792741e+00 2.034068174253249595e-01
2.276232371432944213e+00 5.405995448004596859e-02
2.303319617231095240e+00 -1.138357750906606736e-01
2.330407104394768947e+00 -2.829769081363430194e-01
2.357494350192919974e+00 -3.976693723923009349e-01
2.384581595991071445e+00 -4.504873932377277956e-01
2.411668841789222473e+00 -4.098557950568847419e-01
2.438756087587373500e+00 -2.994841443062383757e-01
2.465843574751047651e+00 -1.213843297039995939e-01
2.492930820549198678e+00 8.248517506998287452e-02
2.520018066347349706e+00 2.697653361428318242e-01
2.547105312145500733e+00 4.012553362611732677e-01
2.574192557943651760e+00 4.464102840944295103e-01
2.601280045107325911e+00 4.032606157044238415e-01
2.628367290905476938e+00 2.622831284819793218e-01
2.655454536703627966e+00 5.312702989910800255e-02
2.682541782501778993e+00 -1.818890008790036150e-01
2.709629028299930464e+00 -3.836103641894392791e-01
2.736716274098081492e+00 -5.224734553810671533e-01
2.763803761261755199e+00 -5.614015764916076012e-01
2.790891007059906226e+00 -4.927101743652687604e-01
2.817978252858057697e+00 -3.266961816366311666e-01
2.845065498656208725e+00 -9.223888879554986708e-02
2.872152744454359752e+00 1.595252989349051909e-01
2.899240231618033903e+00 3.716695524084920876e-01
2.926327477416184930e+00 5.145205148793052796e-01
2.953414723214335957e+00 5.376761097027993319e-01
2.980501969012486985e+00 4.492029569680493495e-01
3.007589214810638012e+00 2.627961099000537537e-01
3.034676701974312163e+00 1.408400908541129759e-02
3.061763947772463190e+00 -2.481099958367591896e-01
3.088851193570614218e+00 -4.711388354599084227e-01
3.115938439368765245e+00 -6.033177253914220328e-01
3.143025685166916716e+00 -6.203343205883076195e-01
3.170112930965067743e+00 -5.104277975629941677e-01
3.197200418128741450e+00 -2.955563284581829153e-01
3.224287663926892478e+00 -3.200754927058779842e-02
3.251374909725043949e+00 2.381344900956965382e-01
3.278462155523194976e+00 4.606863180087286125e-01
3.305549401321346004e+00 5.757865872398826301e-01
3.332636888485020155e+00 5.679032474295149235e-01
3.359724134283171182e+00 4.379950247511972261e-01
3.386811380081322209e+00 2.138443878049747227e-01
3.413898625879473236e+00 -5.441655022644820150e-02
3.440985871677624264e+00 -3.219477353312424350e-01
3.468073358841298415e+00 -5.417237313116591846e-01
3.495160604639449442e+00 -6.502194283358266880e-01
3.522247850437600469e+00 -6.237877938565183911e-01
3.549335096235751497e+00 -4.823307528951257250e-01
3.576422342033902968e+00 -2.384624244670305870e-01
3.603509587832053995e+00 5.262942775546064489e-02
3.630597074995727702e+00 3.255173666648762953e-01
3.657684320793878729e+00 5.237497318541894931e-01
3.684771566592030201e+00 6.135603730583141235e-01
3.711858812390181228e+00 5.673450178982508696e-01
3.738946058188332255e+00 4.114020985425685950e-01
3.766033545352005962e+00 1.514101260951599137e-01
3.793120791150157434e+00 -1.352123945875745026e-01
3.820208036948308461e+00 -4.017183794648692130e-01
3.847295282746459488e+00 -6.033628464031703942e-01
3.874382528544610516e+00 -6.678579308861906094e-01
3.901470015708284667e+00 -6.145301697094487370e-01
3.928557261506435694e+00 -4.250361557277743119e-01
3.955644507304586721e+00 -1.599590452563249832e-01
3.982731753102737748e+00 1.328413680941304964e-01
4.009818998900889220e+00 3.907056624100813114e-01
4.036906244699039803e+00 5.675997291871062167e-01
4.063993490497191274e+00 6.217471040096489432e-01
4.091080977660864981e+00 5.399643169549281918e-01
4.118168464824538688e+00 3.559332500322858195e-01
4.145255469257167036e+00 7.821278721389957056e-02
4.172342956420841631e+00 -2.171755385878472167e-01
4.199429960853469979e+00 -4.741866009267083903e-01
4.226517448017143685e+00 -6.444290679633755126e-01
4.253604452449772033e+00 -6.838920319399358627e-01
4.280691939613445740e+00 -5.810771338456081070e-01
4.307779426777119447e+00 -3.736255926952926076e-01
4.334866431209747795e+00 -8.933284143607211902e-02
4.361953918373421502e+00 2.056837126491566359e-01
4.389040922806049849e+00 4.497304279504596991e-01
4.416128409969724444e+00 6.057648603440539681e-01
4.443215897133398151e+00 6.197725831152522957e-01
4.470302901566026499e+00 5.119891625695012216e-01
4.497390388729700206e+00 2.860920247150131601e-01
4.524477393162328553e+00 1.159953204822761208e-03
4.551564880326002260e+00 -2.895401088241067455e-01
4.578652367489676855e+00 -5.317882116261111181e-01
4.605739371922304315e+00 -6.671251275249647783e-01
4.632826859085978910e+00 -6.718561609328617124e-01
4.659913863518607258e+00 -5.471859793127629157e-01
4.687001350682280965e+00 -3.034452607319785278e-01
4.714088837845954671e+00 -8.443069109644429915e-03
4.741175842278583019e+00 2.813507596410715905e-01
4.768263329442256726e+00 5.146523190741869591e-01
4.795350333874885074e+00 6.230078232083307022e-01
4.822437821038559669e+00 6.056264468742118545e-01
4.849525308202233376e+00 4.613032684059865662e-01
4.876612312634861723e+00 2.217195931230835360e-01
4.903699799798535430e+00 -7.569962306238520178e-02
4.930786804231163778e+00 -3.652637159575091719e-01
4.957874291394837485e+00 -5.798931839176193481e-01
4.984961778558511192e+00 -6.806093830091612951e-01
5.012048782991139539e+00 -6.482047433859019492e-01
5.039136270154814135e+00 -4.884855766512063990e-01
5.066223274587442482e+00 -2.291875145239109512e-01
5.093310761751116189e+00 7.379219907697542880e-02
5.120397766183744537e+00 3.519943763588160301e-01
5.147485253347418244e+00 5.561008617705585078e-01
5.174572740511091951e+00 6.329283449237765868e-01
5.201659744943720298e+00 5.876919250664902616e-01
5.228747232107394005e+00 4.090552975258876511e-01
5.255834236540022353e+00 1.406389144314554862e-01
5.282921723703696948e+00 -1.618783405743705606e-01
5.310009210867370655e+00 -4.406737638346209796e-01
5.337096215299999002e+00 -6.166672533475812124e-01
5.364183702463672709e+00 -6.877096508381721485e-01
5.391270706896301057e+00 -6.176536240846887127e-01
5.418358194059974764e+00 -4.266260041093360433e-01
5.445445681223649359e+00 -1.496028197992639308e-01
5.472532685656276819e+00 1.528344248491098067e-01
5.499620172819951414e+00 4.160983697062032860e-01
5.526707177252579761e+00 5.947372850727539184e-01
5.553794664416253468e+00 6.420646507448917184e-01
5.580882151579927175e+00 5.576652263130905673e-01
5.607969156012555523e+00 3.446346944876126361e-01
5.635056643176229230e+00 6.313690392795967554e-02
5.662143647608857577e+00 -2.456372372915073266e-01
5.689231134772532172e+00 -4.918048943478666724e-01
5.716318621936205879e+00 -6.569927912571846829e-01
5.743405626368834227e+00 -6.848383021722360686e-01
5.770493113532507934e+00 -5.828889648948276658e-01
5.797580117965136282e+00 -3.555457303891648158e-01
5.824667605128809988e+00 -6.916298657590425059e-02
5.851754609561438336e+00 2.230554292737181310e-01
5.878842096725112043e+00 4.777880711714492801e-01
5.905929583888786638e+00 6.182257585716535164e-01
5.933016588321414986e+00 6.312005279274182090e-01
5.960104075485088693e+00 5.058143203363771878e-01
5.987191079917717040e+00 2.794194532368001749e-01
6.014278567081390747e+00 -1.767520941768419007e-02
6.041366054245064454e+00 -3.070849376120521335e-01
6.068453058677692802e+00 -5.469196382420059566e-01
6.095540545841366509e+00 -6.807188173503312401e-01
6.122627550273994856e+00 -6.678371498004980200e-01
6.149715037437669451e+00 -5.271676293709163241e-01
6.176802524601343158e+00 -2.863579335828732031e-01
6.203889529033971506e+00 1.127201679267653134e-02
6.230977016197645213e+00 3.034899242365327598e-01
6.258064020630273561e+00 5.304071782608585917e-01
6.285151507793947268e+00 6.466057310484003562e-01
6.312238994957620974e+00 6.195045261750344867e-01
6.339325999390249322e+00 4.597488177758950467e-01
6.366413486553923917e+00 2.063605278253819453e-01
6.393500490986552265e+00 -9.796696946164429320e-02
6.420587978150225972e+00 -3.847309540488180746e-01
6.447675465313899679e+00 -5.978975479674696336e-01
6.474762469746528026e+00 -6.912498708402370351e-01
6.501849956910201733e+00 -6.495837304759409792e-01
6.528936961342830081e+00 -4.829442080027411821e-01
6.556024448506504676e+00 -2.149084937257353944e-01
6.583111935670178383e+00 8.487760550417844385e-02
6.610198940102806731e+00 3.718229638484364941e-01
6.637286427266480437e+00 5.692578945934982926e-01
6.664373431699108785e+00 6.455432900985282885e-01
6.691460918862782492e+00 5.876137576799402851e-01
6.718547923295410840e+00 4.014636555238650928e-01
6.745635410459084547e+00 1.242330416611920896e-01
6.772722897622759142e+00 -1.885954448913882420e-01
6.799809902055387489e+00 -4.535675695721216316e-01
6.826897389219061196e+00 -6.491635331101942574e-01
6.853984393651689544e+00 -6.978589551483984632e-01
6.881071880815363251e+00 -6.164134953195372635e-01
6.908159367979036958e+00 -4.130405123269491607e-01
6.935246372411665305e+00 -1.290234440944391103e-01
6.962333859575339012e+00 1.762157518327871486e-01
6.989420864007967360e+00 4.372738511718727850e-01
7.016508351171641955e+00 6.059489032314107071e-01
7.043595838335315662e+00 6.468436649469719857e-01
7.070682842767944010e+00 5.503230844408202316e-01
7.097770329931617717e+00 3.344097648196671102e-01
7.124857334364246064e+00 3.925250943864844189e-02
7.151944821527919771e+00 -2.677790710172409661e-01
7.179032308691593478e+00 -5.151734476366688353e-01
7.206119313124221826e+00 -6.720826557016943426e-01
7.233206800287896421e+00 -6.951780044418962579e-01
7.260293804720524768e+00 -5.698773361210149879e-01
7.287381291884198475e+00 -3.388464439410954210e-01
7.314468779047872182e+00 -4.110750407942109774e-02
7.341555783480500530e+00 2.527001881952761764e-01
7.368643270644174237e+00 4.996774814342750393e-01
7.395730275076802585e+00 6.314901921126985229e-01
7.422817762240476291e+00 6.343012946953423548e-01
7.449905249404150887e+00 4.975426856220905858e-01
7.476992253836779234e+00 2.499685240135978148e-01
7.504079741000452941e+00 -4.406172288524423664e-02
7.531166745433081289e+00 -3.405643470250133698e-01
7.558254232596754996e+00 -5.776488266628232449e-01
7.585341237029383343e+00 -6.969098886843841933e-01
7.612428724193057050e+00 -6.786486526211721326e-01
7.639516211356731645e+00 -5.286784206558372556e-01
7.666603215789359105e+00 -2.730636312030652046e-01
7.693690702953033700e+00 3.710665580104954842e-02
7.720777707385662048e+00 3.266404350023650593e-01
7.747865194549335754e+00 5.507533228204488651e-01
7.774952681713009461e+00 6.533117302057396270e-01
7.802039686145637809e+00 6.042191797134290887e-01
7.829127173309311516e+00 4.360191057409434912e-01
7.856214177741939864e+00 1.671785851360767516e-01
7.883301664905614459e+00 -1.406337159245008017e-01
7.910389152069288166e+00 -4.306818111090270351e-01
7.937476156501916513e+00 -6.312540502864570913e-01
7.964563643665590220e+00 -7.075321374585983314e-01
7.991650648098218568e+00 -6.600530762159768638e-01
8.018738135261893163e+00 -4.607960192049302961e-01
8.045825622425565982e+00 -1.809165477497453045e-01
8.072912626858194329e+00 1.294716546758978293e-01
8.099999631290822677e+00 3.978891816833038941e-01


==> data/LFPredic_lift_Physics.txt <==
2.798729124784703898e-02 5.434628886853865026e-03
5.507458041636553031e-02 -5.488087695171950386e-03
8.216187147055216411e-02 -7.704228429945114698e-03
1.092491625247388048e-01 -1.339532257654996172e-02
1.363364535789254595e-01 -1.954995568046835608e-02
1.634237446331121002e-01 -1.711164162587497373e-02
1.905110356872987409e-01 -1.664047658206890823e-02
2.175983267414853817e-01 -2.202868799347279527e-02
2.446856177956720224e-01 -2.925567595970379742e-02
2.717729239352038029e-01 -3.609258960183381326e-02
2.988601999040452761e-01 -4.465878190690042437e-02
3.259475060435770843e-01 -5.017307794831649126e-02
3.530347820124185576e-01 -5.254587120979348214e-02
3.801220881519503658e-01 -4.860108731929191350e-02
4.072093641207918391e-01 -3.969642387539185080e-02
4.342966702603236473e-01 -2.751514881919070454e-02
4.613839462291651206e-01 -1.113558604732700630e-02
4.884712523686969288e-01 7.092158786037972007e-03
5.155585585082287370e-01 2.345138532725465907e-02
5.426458043063798753e-01 3.501609129052263292e-02
5.697331104459116835e-01 3.967740955773235711e-02
5.968204165854434917e-01 3.804504574397404859e-02
6.239076623835946300e-01 2.848943226720290767e-02
6.509949685231264382e-01 1.416103255898737423e-02
6.780822746626582465e-01 -5.999035490181547914e-03
7.051695808021900547e-01 -2.714108927672476135e-02
7.322568266003411930e-01 -4.608587689256404829e-02
7.593441327398730012e-01 -6.323777157397425519e-02
7.864314388794048094e-01 -7.153196679413498238e-02
8.135187450189366176e-01 -6.941979503854533995e-02
8.406059908170877559e-01 -6.045139022171075460e-02
8.676932969566195641e-01 -4.268095637502344886e-02
8.947806030961513724e-01 -2.139877324917738299e-02
9.218679092356831806e-01 1.095004368193430722e-03
9.489551550338343189e-01 2.175089514082828579e-02
9.760424611733661271e-01 3.567790849664564945e-02
1.003129767312898046e+00 4.023042792989328653e-02
1.030217013111049074e+00 3.357120210304254115e-02
1.057304379591961663e+00 1.540383045441129362e-02
1.084391625390112690e+00 -8.224835934512064739e-03
1.111478871188263939e+00 -3.773283370496804956e-02
1.138566237669176529e+00 -6.661612789023196868e-02
1.165653483467327556e+00 -9.058383737447583961e-02
1.192740849948240145e+00 -1.047174541235240675e-01
1.219828095746391172e+00 -1.028183679346841295e-01
1.246915341544542200e+00 -8.920891753056614526e-02
1.274002708025454789e+00 -6.023455516243547692e-02
1.301089953823605816e+00 -2.444908074480833804e-02
1.328177199621757065e+00 1.461999586440509979e-02
1.355264566102669654e+00 4.818214831581202340e-02
1.382351811900820682e+00 7.315249752168107022e-02
1.409439178381733271e+00 8.156635874905626693e-02
1.436526424179884298e+00 6.978011497317582190e-02
1.463613669978035325e+00 3.913506770666108636e-02
1.490701036458947915e+00 -5.239350174069068444e-03
1.517788282257098942e+00 -5.997310749717810197e-02
1.544875528055250191e+00 -1.111262901105318779e-01
1.571962894536162558e+00 -1.511920326736179154e-01
1.599050140334313808e+00 -1.735353221841998694e-01
1.626137506815226397e+00 -1.695798617726085311e-01
1.653224752613377424e+00 -1.403268294938911920e-01
1.680311998411528451e+00 -8.323883571977064300e-02
1.707399364892441040e+00 -1.296368608106424070e-02
1.734486610690592068e+00 6.163596300475848722e-02
1.761573856488743317e+00 1.245493971491966612e-01
1.788661222969655684e+00 1.667446608146432308e-01
1.815748468767806933e+00 1.749307562587703035e-01
1.842835835248719523e+00 1.453153577702090971e-01
1.869923081046870550e+00 7.925972178790319234e-02
1.897010326845021577e+00 -9.077686607277035691e-03
1.924097693325934166e+00 -1.093883049988497724e-01
1.951184939124085194e+00 -2.076412146025349292e-01
1.978272184922236443e+00 -2.756629827840955116e-01
2.005359551403148810e+00 -2.986340898651874687e-01
2.032446917884061399e+00 -2.771668470404522466e-01
2.059534163682212426e+00 -1.993001189504440829e-01
2.086621409480363454e+00 -8.061120406799648919e-02
2.113708655278514481e+00 5.527758629004408952e-02
2.140795901076665508e+00 1.820559359703239899e-01
2.167883388240339659e+00 2.790793297792264482e-01
2.194970634038490687e+00 3.203569210367205322e-01
2.222057879836641714e+00 2.935479223774659641e-01
2.249145125634792741e+00 1.996397849008235692e-01
2.276232371432944213e+00 5.665816214810237561e-02
2.303319617231095240e+00 -1.120282654904537489e-01
2.330407104394768947e+00 -2.758329174114407811e-01
2.357494350192919974e+00 -3.990308830341275925e-01
2.384581595991071445e+00 -4.503574955644690236e-01
2.411668841789222473e+00 -4.142950035549951560e-01
2.438756087587373500e+00 -3.017712711961142436e-01
2.465843574751047651e+00 -1.231487519155229915e-01
2.492930820549198678e+00 8.017739419585589999e-02
2.520018066347349706e+00 2.688697793857079965e-01
2.547105312145500733e+00 4.005028957272287471e-01
2.574192557943651760e+00 4.542960388321863885e-01
2.601280045107325911e+00 4.088476137704035729e-01
2.628367290905476938e+00 2.713308445983377837e-01
2.655454536703627966e+00 6.895217618295390594e-02
2.682541782501778993e+00 -1.600921204656222674e-01
2.709629028299930464e+00 -3.701147966769452458e-01
2.736716274098081492e+00 -5.156197643486530868e-01
2.763803761261755199e+00 -5.610412439048283462e-01
2.790891007059906226e+00 -4.958057299740895596e-01
2.817978252858057697e+00 -3.340806482889357998e-01
2.845065498656208725e+00 -1.032412979814241183e-01
2.872152744454359752e+00 1.457768631044578100e-01
2.899240231618033903e+00 3.665505418502796875e-01
2.926327477416184930e+00 5.067824520166230862e-01
2.953414723214335957e+00 5.321365204745156507e-01
2.980501969012486985e+00 4.485890570053885362e-01
3.007589214810638012e+00 2.679822300194014684e-01
3.034676701974312163e+00 2.056770782148875654e-02
3.061763947772463190e+00 -2.429788470908794684e-01
3.088851193570614218e+00 -4.685506688057339275e-01
3.115938439368765245e+00 -5.999328869016454790e-01
3.143025685166916716e+00 -6.195348207456312650e-01
3.170112930965067743e+00 -5.115070159031500641e-01
3.197200418128741450e+00 -3.038418807803187072e-01
3.224287663926892478e+00 -3.819141570606121583e-02
3.251374909725043949e+00 2.335677353009959489e-01
3.278462155523194976e+00 4.544223776650817559e-01
3.305549401321346004e+00 5.701714997553215536e-01
3.332636888485020155e+00 5.693980874835220529e-01
3.359724134283171182e+00 4.494244947806615986e-01
3.386811380081322209e+00 2.311062887840416025e-01
3.413898625879473236e+00 -4.851891623733317616e-02
3.440985871677624264e+00 -3.241952701220770505e-01
3.468073358841298415e+00 -5.410230210644233484e-01
3.495160604639449442e+00 -6.559100458520258359e-01
3.522247850437600469e+00 -6.340023647569779097e-01
3.549335096235751497e+00 -4.913768166927442449e-01
3.576422342033902968e+00 -2.510727939898865779e-01
3.603509587832053995e+00 3.978455607295461327e-02
3.630597074995727702e+00 3.165399376456918823e-01
3.657684320793878729e+00 5.205782966847665172e-01
3.684771566592030201e+00 6.123499860304841835e-01
3.711858812390181228e+00 5.796062397611836392e-01
3.738946058188332255e+00 4.215181022751102180e-01
3.766033545352005962e+00 1.715634577679270301e-01
3.793120791150157434e+00 -1.196177467679699902e-01
3.820208036948308461e+00 -3.967133788997225796e-01
3.847295282746459488e+00 -5.911067403732597203e-01
3.874382528544610516e+00 -6.753818913705906812e-01
3.901470015708284667e+00 -6.227048577991972644e-01
3.928557261506435694e+00 -4.447308418487273540e-01
3.955644507304586721e+00 -1.767328131491395782e-01
3.982731753102737748e+00 1.194453845610867759e-01
4.009818998900889220e+00 3.908964416738398562e-01
4.036906244699039803e+00 5.709597828957817534e-01
4.063993490497191274e+00 6.285021643234245392e-01
4.091080977660864981e+00 5.570965744636195982e-01
4.118168464824538688e+00 3.660646330392545167e-01
4.145255469257167036e+00 9.124309989961942868e-02
4.172342956420841631e+00 -2.079436524826905330e-01
4.199429960853469979e+00 -4.696021154809123521e-01
4.226517448017143685e+00 -6.383700151434987813e-01
4.253604452449772033e+00 -6.831072123137578167e-01
4.280691939613445740e+00 -5.921809382064746607e-01
4.307779426777119447e+00 -3.843815521860116657e-01
4.334866431209747795e+00 -1.010817809388591115e-01
4.361953918373421502e+00 2.029792481759686851e-01
4.389040922806049849e+00 4.556486523731049232e-01
4.416128409969724444e+00 6.060345696030118301e-01
4.443215897133398151e+00 6.264802345913316195e-01
4.470302901566026499e+00 5.150497652818972760e-01
4.497390388729700206e+00 2.989324478470649638e-01
4.524477393162328553e+00 1.252371178900868465e-02
4.551564880326002260e+00 -2.827100586598199072e-01
4.578652367489676855e+00 -5.244899197511736499e-01
4.605739371922304315e+00 -6.642362388600955292e-01
4.632826859085978910e+00 -6.720362319001702556e-01
4.659913863518607258e+00 -5.456085233217518038e-01
4.687001350682280965e+00 -3.099114194691229285e-01
4.714088837845954671e+00 -1.685883685864264514e-02
4.741175842278583019e+00 2.816034373068625474e-01
4.768263329442256726e+00 5.079165781795262902e-01
4.795350333874885074e+00 6.240559016953082239e-01
4.822437821038559669e+00 6.040500076947330488e-01
4.849525308202233376e+00 4.643694635818105265e-01
4.876612312634861723e+00 2.198693774385174216e-01
4.903699799798535430e+00 -7.728305282114900088e-02
4.930786804231163778e+00 -3.672166296068433144e-01
4.957874291394837485e+00 -5.870599258005581023e-01
4.984961778558511192e+00 -6.906357802254138312e-01
5.012048782991139539e+00 -6.572114375120018392e-01
5.039136270154814135e+00 -5.016602765745209469e-01
5.066223274587442482e+00 -2.377013410350610201e-01
5.093310761751116189e+00 6.751847192232984796e-02
5.120397766183744537e+00 3.551370866024499140e-01
5.147485253347418244e+00 5.556840961437334858e-01
5.174572740511091951e+00 6.317138906498172002e-01
5.201659744943720298e+00 5.855141689670637639e-01
5.228747232107394005e+00 4.131206371336944017e-01
5.255834236540022353e+00 1.535539461096941949e-01
5.282921723703696948e+00 -1.486111743523322870e-01
5.310009210867370655e+00 -4.219864201886303068e-01
5.337096215299999002e+00 -6.218112075636965663e-01
5.364183702463672709e+00 -6.895272967783422358e-01
5.391270706896301057e+00 -6.294023411599529716e-01
5.418358194059974764e+00 -4.441141456543525878e-01
5.445445681223649359e+00 -1.662049371952724064e-01
5.472532685656276819e+00 1.334504382020127444e-01
5.499620172819951414e+00 4.090072531809836320e-01
5.526707177252579761e+00 5.817287067335383810e-01
5.553794664416253468e+00 6.244016176163098564e-01
5.580882151579927175e+00 5.481204164588506789e-01
5.607969156012555523e+00 3.472126930264634037e-01
5.635056643176229230e+00 6.850668563033979197e-02
5.662143647608857577e+00 -2.317955090029663046e-01
5.689231134772532172e+00 -4.883036309376351802e-01
5.716318621936205879e+00 -6.485055924980381858e-01
5.743405626368834227e+00 -6.776414372476513570e-01
5.770493113532507934e+00 -5.820363048742250855e-01
5.797580117965136282e+00 -3.678323089896857745e-01
5.824667605128809988e+00 -7.897540851531648087e-02
5.851754609561438336e+00 2.222452846853122388e-01
5.878842096725112043e+00 4.713535606932495181e-01
5.905929583888786638e+00 6.167895122821984710e-01
5.933016588321414986e+00 6.276077514792743894e-01
5.960104075485088693e+00 5.115174891199287810e-01
5.987191079917717040e+00 2.837468760170720472e-01
6.014278567081390747e+00 -1.334206707254281810e-02
6.041366054245064454e+00 -3.110724911376335777e-01
6.068453058677692802e+00 -5.483537238069546849e-01
6.095540545841366509e+00 -6.766557973438326323e-01
6.122627550273994856e+00 -6.713643736801649942e-01
6.149715037437669451e+00 -5.397390423019389205e-01
6.176802524601343158e+00 -2.972397870514422724e-01
6.203889529033971506e+00 -3.261270439309127411e-03
6.230977016197645213e+00 2.987931446671321378e-01
6.258064020630273561e+00 5.303301547872825150e-01
6.285151507793947268e+00 6.279871492822852730e-01
6.312238994957620974e+00 6.039183306012927410e-01
6.339325999390249322e+00 4.562624252343241427e-01
6.366413486553923917e+00 2.040607543420724923e-01
6.393500490986552265e+00 -9.574326619109929659e-02
6.420587978150225972e+00 -3.819891217518160964e-01
6.447675465313899679e+00 -5.876322318164733938e-01
6.474762469746528026e+00 -6.825692554624198660e-01
6.501849956910201733e+00 -6.394853302930533223e-01
6.528936961342830081e+00 -4.759834340058256563e-01
6.556024448506504676e+00 -2.170551099719836285e-01
6.583111935670178383e+00 9.471118983360771182e-02
6.610198940102806731e+00 3.670389926901360678e-01
6.637286427266480437e+00 5.667607325714698607e-01
6.664373431699108785e+00 6.441730094572351017e-01
6.691460918862782492e+00 5.712233912855453344e-01
6.718547923295410840e+00 3.951234543152915002e-01
6.745635410459084547e+00 1.268074813596795636e-01
6.772722897622759142e+00 -1.812689364964279459e-01
6.799809902055387489e+00 -4.590325502542185188e-01
6.826897389219061196e+00 -6.359681474272683710e-01
6.853984393651689544e+00 -6.916080744778703160e-01
6.881071880815363251e+00 -6.149662865307490289e-01
6.908159367979036958e+00 -4.205959939688522775e-01
6.935246372411665305e+00 -1.354640554418330423e-01
6.962333859575339012e+00 1.652339330804430961e-01
6.989420864007967360e+00 4.319000022233634439e-01
7.016508351171641955e+00 5.991047448071122883e-01
7.043595838335315662e+00 6.265829325560996477e-01
7.070682842767944010e+00 5.361799986343767088e-01
7.097770329931617717e+00 3.254605523205058581e-01
7.124857334364246064e+00 3.702963232747347178e-02
7.151944821527919771e+00 -2.666778005769769866e-01
7.179032308691593478e+00 -5.149451098969338725e-01
7.206119313124221826e+00 -6.575057408998985498e-01
7.233206800287896421e+00 -6.813453003557050636e-01
7.260293804720524768e+00 -5.670685213643189559e-01
7.287381291884198475e+00 -3.422966125718259756e-01
7.314468779047872182e+00 -5.139458635228177918e-02
7.341555783480500530e+00 2.483364144027224718e-01
7.368643270644174237e+00 4.879789376530605516e-01
7.395730275076802585e+00 6.159360261022259753e-01
7.422817762240476291e+00 6.188466491135993230e-01
7.449905249404150887e+00 4.795602465709067896e-01
7.476992253836779234e+00 2.467237513124034276e-01
7.504079741000452941e+00 -4.128188725722048424e-02
7.531166745433081289e+00 -3.333117481183113240e-01
7.558254232596754996e+00 -5.540094202020893199e-01
7.585341237029383343e+00 -6.685386862071038827e-01
7.612428724193057050e+00 -6.542897248998538196e-01
7.639516211356731645e+00 -5.135168074475754407e-01
7.666603215789359105e+00 -2.776593651264379625e-01
7.693690702953033700e+00 2.285655058082558533e-02
7.720777707385662048e+00 3.111935426085563616e-01
7.747865194549335754e+00 5.315720629726157220e-01
7.774952681713009461e+00 6.282424960783485890e-01
7.802039686145637809e+00 5.874332736329468396e-01
7.829127173309311516e+00 4.336874297958062119e-01
7.856214177741939864e+00 1.827232185384335406e-01
7.883301664905614459e+00 -1.208013789423548756e-01
7.910389152069288166e+00 -3.954055686169485329e-01
7.937476156501916513e+00 -5.923964387006136478e-01
7.964563643665590220e+00 -6.776966628240024271e-01
7.991650648098218568e+00 -6.301424846294281235e-01
8.018738135261893163e+00 -4.567022724249383270e-01
8.045825622425565982e+00 -1.966579341836131034e-01
8.072912626858194329e+00 1.016938888291896159e-01
8.099999631290822677e+00 3.688439602615121160e-01


==> data/LFTrue_drag_Data.txt <==
1.023646154089817184e+00 2.611527632534697663e+00
1.047392306356784930e+00 2.611134260433799703e+00
1.071138460276829241e+00 2.610821709545283920e+00
1.094884614196873329e+00 2.610497057793013997e+00
1.118630768116917640e+00 2.610347101443676987e+00
1.142376922036961950e+00 2.610094889736708890e+00
1.166123075957006261e+00 2.609892579612849151e+00
1.189869229877050572e+00 2.609982305226502763e+00
1.213615383797094882e+00 2.610091824201423716e+00
1.237361550941751487e+00 2.610066554862157773e+00
1.261107691637183281e+00 2.610073283686555889e+00
1.284853858781840108e+00 2.609985957066953244e+00
1.308599999477271902e+00 2.609867149607115522e+00
1.332346166621928507e+00 2.609952797364218924e+00
1.356092307317360302e+00 2.609990270649076738e+00
1.379838474462017128e+00 2.610337458063326288e+00
1.403584615157448923e+00 2.610823730001611498e+00
1.427330782302105749e+00 2.611196794069212679e+00
1.451076949446762576e+00 2.611458976368428608e+00
1.474823063692969116e+00 2.611659541112149263e+00
1.498569230837625943e+00 2.611861563383402807e+00
1.522315397982282770e+00 2.612128956596969864e+00
1.546061512228489532e+00 2.612697779040980439e+00
1.569807679373146136e+00 2.613491605205640056e+00
1.593553846517802963e+00 2.614316315581504568e+00
1.617300013662459790e+00 2.615398322178370982e+00
1.641046127908666552e+00 2.616208039312627687e+00
1.664792295053323379e+00 2.617078980999614224e+00
1.688538462197980206e+00 2.617334009728009558e+00
1.712284629342637032e+00 2.618040700539896459e+00
1.736030743588843794e+00 2.619174935495875545e+00
1.759776910733500399e+00 2.620260963918457531e+00
1.783523077878157226e+00 2.622256176775645375e+00
1.807269245022814053e+00 2.624285197613994480e+00
1.831015359269020593e+00 2.627335727254111131e+00
1.854761526413677419e+00 2.629301840523482703e+00
1.878507693558334246e+00 2.629972846949260035e+00
1.902253807804541008e+00 2.630488430721419579e+00
1.926000027847647900e+00 2.631390981571565924e+00
1.949746142093854662e+00 2.633056523438123797e+00
1.973492256340061424e+00 2.636107091206398412e+00
1.997238476383168315e+00 2.640285727922825121e+00
2.020984590629375077e+00 2.644002067531765032e+00
2.044730810672481525e+00 2.645829481653476645e+00
2.068476924918688731e+00 2.648356056034725015e+00
2.092223039164895049e+00 2.648666960413161853e+00
2.115969259208001940e+00 2.648707264640232317e+00
2.139715373454208702e+00 2.650523615266440647e+00
2.163461487700415464e+00 2.654447685510572974e+00
2.187207707743522356e+00 2.660809458055942933e+00
2.210953821989729118e+00 2.666811208603296901e+00
2.234700042032836009e+00 2.670652163360510034e+00
2.258446156279042327e+00 2.672683429817912071e+00
2.282192270525249533e+00 2.671870265910578190e+00
2.305938490568355981e+00 2.671269537297577212e+00
2.329684604814563187e+00 2.672210208233930295e+00
2.353430719060769505e+00 2.677779751904271865e+00
2.377176939103876396e+00 2.685146602242313829e+00
2.400923053350083158e+00 2.691661035615950492e+00
2.424669273393190050e+00 2.694961402350583679e+00
2.448415387639396812e+00 2.694621904149640645e+00
2.472161501885603130e+00 2.692183735707355918e+00
2.495907721928710465e+00 2.689553741277562526e+00
2.519653836174916783e+00 2.691329797747335384e+00
2.543399950421123989e+00 2.697054149512231991e+00
2.567146170464230437e+00 2.707215387065288859e+00
2.590892284710437643e+00 2.715853615524023823e+00
2.614638504753544090e+00 2.716270722377478464e+00
2.638384618999750852e+00 2.715921312771697238e+00
2.662130733245957614e+00 2.710220618557937389e+00
2.685876953289064506e+00 2.706234104174621180e+00
2.709623067535271268e+00 2.707659511450435819e+00
2.733369181781477586e+00 2.714990653763651451e+00
2.757115401824584922e+00 2.725020821053667497e+00
2.780861621867691369e+00 2.731065983938467667e+00
2.804607736113898575e+00 2.732743940043679931e+00
2.828353850360104893e+00 2.726528687401765350e+00
2.852099964606312099e+00 2.720439267267367622e+00
2.875846078852518417e+00 2.716909783782493815e+00
2.899592404692525438e+00 2.719143674687766854e+00
2.923338518938732200e+00 2.726818459806883421e+00
2.947084633184938962e+00 2.740073985270353951e+00
2.970830747431145724e+00 2.745724903894436242e+00
2.994576861677352042e+00 2.743958356156708689e+00
3.018322975923559248e+00 2.738222257514130398e+00
3.042069301763565825e+00 2.729069078374459778e+00
3.065815416009773031e+00 2.724707463981454136e+00
3.089561530255979349e+00 2.727590735885125017e+00
3.113307644502186555e+00 2.737300663891047758e+00
3.137053758748392873e+00 2.748434027524569778e+00
3.160800084588400338e+00 2.751675798694325437e+00
3.184546198834606656e+00 2.750068078545970351e+00
3.208292313080812974e+00 2.739789689330497158e+00
3.232038427327020180e+00 2.733036253151901906e+00
3.255784541573226498e+00 2.729917510371064893e+00
3.279530867413233963e+00 2.734887955676862603e+00
3.303276981659440281e+00 2.744910865760454399e+00
3.327023095905647487e+00 2.758382045965397378e+00
3.350769210151853805e+00 2.760093144375451057e+00
3.374515324398061011e+00 2.755339490008047232e+00
3.398261438644267329e+00 2.745763772314823825e+00
3.422007764484274794e+00 2.736065738588701723e+00
3.445753878730481112e+00 2.733394632073601560e+00
3.469499992976687430e+00 2.739522941176368409e+00
3.493246107222894636e+00 2.751619572037779626e+00
3.516992221469100954e+00 2.760502581764841867e+00
3.540738547309108419e+00 2.762243033124332392e+00
3.564484661555314737e+00 2.755892243537673814e+00
3.588230775801521943e+00 2.743981329370419608e+00
3.611976890047728261e+00 2.738284755644156743e+00
3.635723004293935468e+00 2.737290683582014328e+00
3.659469330133942044e+00 2.745146954886309665e+00
3.683215444380149250e+00 2.756976444798485026e+00
3.706961558626355568e+00 2.767755597034198267e+00
3.730707672872561886e+00 2.765873467754671466e+00
3.754453787118769093e+00 2.759076980917591904e+00
3.778199901364975410e+00 2.746820683395700513e+00
3.801946227204982875e+00 2.739049840312250961e+00
3.825692341451189193e+00 2.739378228743123422e+00
3.849438455697396400e+00 2.748002971164666519e+00
3.873184569943602718e+00 2.760591306929397692e+00
3.896930684189809924e+00 2.766147986031491701e+00
3.920677010029816500e+00 2.765932563327145655e+00
3.944423124276023707e+00 2.755551032842731729e+00
3.968169238522230025e+00 2.744704605204094872e+00
3.991915352768436343e+00 2.740967823631867528e+00
4.015661467014643549e+00 2.742301493102013321e+00
4.039407792854650125e+00 2.751724390806900900e+00
4.063153907100857332e+00 2.765918423130074189e+00
4.086900021347063650e+00 2.771603448342190745e+00
4.110646135593270856e+00 2.768122434176588875e+00
4.134392249839477174e+00 2.757836546325910465e+00
4.158138364085684380e+00 2.745708723275868124e+00
4.181884689925690957e+00 2.740244280314198200e+00
4.205630804171898163e+00 2.743511599282466573e+00
4.229376918418104481e+00 2.754016354710486336e+00
4.253123032664310799e+00 2.766377574297508080e+00
4.276869146910518005e+00 2.768934556397129043e+00
4.300615472750524582e+00 2.765433544403704147e+00
4.324361586996731788e+00 2.753269798115685507e+00
4.348107701242938106e+00 2.744268108727072608e+00
4.371853815489145312e+00 2.742291240862385404e+00
4.395599929735351630e+00 2.746373658483808988e+00
4.419346255575359095e+00 2.757599512272677078e+00
4.443092369821565413e+00 2.771248664770625592e+00
4.466838484067771731e+00 2.772525553889184202e+00
4.490584598313978937e+00 2.766674566167793614e+00
4.514330712560185255e+00 2.754815934444831083e+00
4.538076826806392461e+00 2.744230710873324597e+00
4.561822941052598779e+00 2.740920078918792413e+00
4.585569266892606244e+00 2.747349415401143968e+00
4.609315592732612821e+00 2.760197842015951419e+00
4.633061495385019768e+00 2.769454842859131016e+00
4.656807821225026345e+00 2.770560323934789348e+00
4.680553723877432404e+00 2.763220428356342406e+00
4.704300049717439869e+00 2.750372640006120584e+00
4.728045952369845928e+00 2.743725510273135715e+00
4.751792278209853393e+00 2.742916753337701241e+00
4.775538604049859970e+00 2.751085660432783353e+00
4.799284506702266917e+00 2.763332677061616671e+00
4.823030832542273494e+00 2.773975762087503405e+00
4.846776735194680441e+00 2.771777731049797744e+00
4.870523061034687018e+00 2.763933003470154581e+00
4.894269386874694483e+00 2.751024430364818141e+00
4.918015289527100542e+00 2.742709693240068969e+00
4.941761615367108007e+00 2.742976364822915514e+00
4.965507518019514066e+00 2.752022080151734329e+00
4.989253843859520643e+00 2.765002999239280168e+00
5.013000169699528108e+00 2.770370113765797004e+00
5.036746072351934167e+00 2.769766261416177322e+00
5.060492398191941632e+00 2.758876049079824533e+00
5.084238300844347691e+00 2.747540281374403204e+00
5.107984626684354268e+00 2.743623917034306192e+00
5.131730952524361733e+00 2.745051569055625418e+00
5.155476855176767792e+00 2.754704122676424838e+00
5.179223181016775257e+00 2.768995027247665774e+00
5.202969083669181316e+00 2.774553715896409756e+00
5.226715409509188781e+00 2.770777487920764059e+00
5.250461735349195358e+00 2.759945673659247589e+00
5.274207638001602305e+00 2.747554898221085562e+00
5.297953963841608882e+00 2.742028180707574148e+00
5.321699866494014941e+00 2.745388830344473785e+00
5.345446192334022406e+00 2.756113842431037408e+00
5.369192518174029871e+00 2.768511033021296086e+00
5.392938420826435930e+00 2.770928632447600570e+00
5.416684746666442507e+00 2.767124391161494223e+00
5.440430649318849454e+00 2.754691421064269008e+00
5.464176975158856031e+00 2.745575171490352240e+00
5.487922877811262978e+00 2.743661971942385147e+00
5.511669203651269555e+00 2.747741524131859236e+00
5.535415529491277020e+00 2.759103186277596542e+00
5.559161432143683079e+00 2.772756415781336248e+00
5.582907757983690544e+00 2.773891438498480078e+00
5.606653660636096603e+00 2.767882045756794085e+00
5.630399986476103180e+00 2.755703554404000055e+00
5.654146312316110645e+00 2.745128012188010391e+00
5.677892214968516704e+00 2.741798760713868965e+00
5.701638540808524169e+00 2.748331451981291362e+00
5.725384443460930228e+00 2.761278012402783588e+00
5.749130769300937693e+00 2.770495023546583280e+00
5.772877095140944270e+00 2.771503918840787950e+00
5.796622997793351217e+00 2.763937321746454234e+00
5.820369323633357794e+00 2.751012027359940770e+00
5.844115226285763853e+00 2.744312697490936870e+00
5.867861552125771318e+00 2.743586260821545775e+00
5.891607877965778783e+00 2.751810650180198436e+00
5.915353780618184842e+00 2.764160581709377063e+00
5.939100106458191419e+00 2.774688561654087948e+00
5.962846009110598366e+00 2.772417388415980621e+00
5.986592334950604943e+00 2.764397643856691289e+00
6.010338660790612408e+00 2.751406465651470956e+00
6.034084563443018467e+00 2.743096392327001976e+00
6.057830889283025932e+00 2.743432152204559937e+00
6.081576791935431991e+00 2.752566068744484618e+00
6.105323117775439457e+00 2.765581494480447322e+00
6.129069020427845516e+00 2.770858386803286333e+00
6.152815346267852092e+00 2.770156654000178076e+00
6.176561672107859557e+00 2.759152894385415333e+00
6.200307574760265616e+00 2.747785113836019200e+00
6.224053900600273082e+00 2.743917934067926279e+00
6.247799803252679141e+00 2.745404596785710361e+00
6.271546129092686606e+00 2.755100664609052785e+00
6.295292454932693182e+00 2.769438768388476024e+00
6.319038357585100130e+00 2.774894813725443665e+00
6.342784683425106707e+00 2.771037178066170448e+00
6.366530586077512766e+00 2.760096138184330083e+00
6.390276911917520231e+00 2.747709275935170670e+00
6.414023237757526807e+00 2.742212849514715334e+00
6.437769140409933755e+00 2.745650829394598258e+00
6.461515466249940332e+00 2.756441399741331733e+00
6.485261368902347279e+00 2.768797625544926255e+00
6.509007694742353856e+00 2.771157964755193603e+00
6.532754020582361321e+00 2.767264707693504633e+00
6.556499923234767380e+00 2.754773889595357961e+00
6.580246249074774845e+00 2.745681376718757338e+00
6.603992151727180904e+00 2.743799274933151899e+00
6.627738477567187481e+00 2.747957752389089237e+00
6.651484803407194946e+00 2.759365952623100693e+00
6.675230706059601005e+00 2.772994329382460155e+00
6.698977031899608470e+00 2.774017946717179051e+00
6.722722934552014529e+00 2.767953536327337982e+00
6.746469260392021994e+00 2.755718631729227486e+00
6.770215586232028571e+00 2.745181110279176107e+00
6.793961488884435518e+00 2.741914091902953210e+00
6.817707814724442095e+00 2.748507713450986767e+00
6.841453717376848154e+00 2.761511567830607472e+00
6.865200043216855619e+00 2.770635580393233433e+00
6.888945945869261678e+00 2.771614948139565549e+00
6.912692271709269143e+00 2.763936178772000041e+00
6.936438597549275720e+00 2.751013229968940710e+00
6.960184500201682667e+00 2.744374477069179363e+00
6.983930826041689244e+00 2.743686463204911608e+00
7.007676728694096191e+00 2.751967491359957219e+00
7.031423054534102768e+00 2.764371324292102194e+00
7.055169380374110233e+00 2.774783465822999506e+00
7.078915283026516292e+00 2.772469382965946583e+00
7.102661608866523757e+00 2.764371329778672060e+00
7.126407511518929816e+00 2.751361237504768020e+00
7.150153837358936393e+00 2.743116532929667173e+00
7.173900163198943858e+00 2.743529075176289744e+00
7.197646065851349917e+00 2.752712171885414616e+00
7.221392391691357382e+00 2.765721594979018594e+00
7.245138294343763441e+00 2.770920283698020015e+00
7.268884620183770906e+00 2.770157992894472176e+00
7.292630946023777483e+00 2.759084268922782801e+00
7.316376848676184430e+00 2.747758970682439905e+00
7.340123174516191007e+00 2.743944166083029934e+00
7.363869077168597066e+00 2.745487174644368089e+00
7.387615403008604531e+00 2.755203671472113314e+00
7.411361728848611996e+00 2.769586169791442121e+00
7.435107631501018055e+00 2.774936666567716426e+00
7.458853957341024632e+00 2.771025337612277983e+00
7.482599859993431579e+00 2.760020649745061672e+00
7.506346185833438156e+00 2.747672678257860213e+00
7.530092511673445621e+00 2.742214561642272397e+00
7.553838414325851680e+00 2.745727533354738181e+00
7.577584740165859145e+00 2.756564788914982689e+00
7.601330642818265204e+00 2.768873220089876241e+00
7.625076968658272669e+00 2.771186992064671450e+00
7.648822871310678728e+00 2.767226583057839306e+00
7.672569197150685305e+00 2.754706036523355994e+00
7.696315522990692770e+00 2.745648673403959794e+00
7.720061425643098829e+00 2.743797368846402129e+00
7.743807751483106294e+00 2.748043098549332708e+00
7.767553654135512353e+00 2.759488262220941568e+00
7.791299979975519818e+00 2.773084770225244799e+00
7.815046305815526395e+00 2.774001088168956297e+00
7.838792208467933342e+00 2.767895978531508927e+00
7.862538534307939919e+00 2.755634700957943828e+00
7.886284436960345978e+00 2.745137195654177908e+00
7.910030762800353443e+00 2.741941496850201165e+00
7.933777088640360908e+00 2.748591238012068061e+00
7.957522991292766967e+00 2.761645022312602560e+00
7.981269317132773544e+00 2.770669487157459976e+00
8.005015219785180491e+00 2.771626683564969440e+00
8.028761545625187068e+00 2.763852539448918844e+00
8.052507871465195421e+00 2.750940811449334333e+00
8.076253774117601480e+00 2.744377387907385835e+00
8.099999676770007540e+00 2.743719975626894847e+00


==> data/LFTrue_drag_Physics.txt <==
1.023646154089817184e+00 2.611527632534697663e+00
1.047392306356784930e+00 2.611134260433799703e+00
1.071138460276829241e+00 2.610821709545283920e+00
1.094884614196873329e+00 2.610497057793013997e+00
1.118630768116917640e+00 2.610347101443676987e+00
1.142376922036961950e+00 2.610094889736708890e+00
1.166123075957006261e+00 2.609892579612849151e+00
1.189869229877050572e+00 2.609982305226502763e+00
1.213615383797094882e+00 2.610091824201423716e+00
1.237361550941751487e+00 2.610066554862157773e+00
1.261107691637183281e+00 2.610073283686555889e+00
1.284853858781840108e+00 2.609985957066953244e+00
1.308599999477271902e+00 2.609867149607115522e+00
1.332346166621928507e+00 2.609952797364218924e+00
1.356092307317360302e+00 2.609990270649076738e+00
1.379838474462017128e+00 2.610337458063326288e+00
1.403584615157448923e+00 2.610823730001611498e+00
1.427330782302105749e+00 2.611196794069212679e+00
1.451076949446762576e+00 2.611458976368428608e+00
1.474823063692969116e+00 2.611659541112149263e+00
1.498569230837625943e+00 2.611861563383402807e+00
1.522315397982282770e+00 2.612128956596969864e+00
1.546061512228489532e+00 2.612697779040980439e+00
1.569807679373146136e+00 2.613491605205640056e+00
1.593553846517802963e+00 2.614316315581504568e+00
1.617300013662459790e+00 2.615398322178370982e+00
1.641046127908666552e+00 2.616208039312627687e+00
1.664792295053323379e+00 2.617078980999614224e+00
1.688538462197980206e+00 2.617334009728009558e+00
1.712284629342637032e+00 2.618040700539896459e+00
1.736030743588843794e+00 2.619174935495875545e+00
1.759776910733500399e+00 2.620260963918457531e+00
1.783523077878157226e+00 2.622256176775645375e+00
1.807269245022814053e+00 2.624285197613994480e+00
1.831015359269020593e+00 2.627335727254111131e+00
1.854761526413677419e+00 2.629301840523482703e+00
1.878507693558334246e+00 2.629972846949260035e+00
1.902253807804541008e+00 2.630488430721419579e+00
1.926000027847647900e+00 2.631390981571565924e+00
1.949746142093854662e+00 2.633056523438123797e+00
1.973492256340061424e+00 2.636107091206398412e+00
1.997238476383168315e+00 2.640285727922825121e+00
2.020984590629375077e+00 2.644002067531765032e+00
2.044730810672481525e+00 2.645829481653476645e+00
2.068476924918688731e+00 2.648356056034725015e+00
2.092223039164895049e+00 2.648666960413161853e+00
2.115969259208001940e+00 2.648707264640232317e+00
2.139715373454208702e+00 2.650523615266440647e+00
2.163461487700415464e+00 2.654447685510572974e+00
2.187207707743522356e+00 2.660809458055942933e+00
2.210953821989729118e+00 2.666811208603296901e+00
2.234700042032836009e+00 2.670652163360510034e+00
2.258446156279042327e+00 2.672683429817912071e+00
2.282192270525249533e+00 2.671870265910578190e+00
2.305938490568355981e+00 2.671269537297577212e+00
2.329684604814563187e+00 2.672210208233930295e+00
2.353430719060769505e+00 2.677779751904271865e+00
2.377176939103876396e+00 2.685146602242313829e+00
2.400923053350083158e+00 2.691661035615950492e+00
2.424669273393190050e+00 2.694961402350583679e+00
2.448415387639396812e+00 2.694621904149640645e+00
2.472161501885603130e+00 2.692183735707355918e+00
2.495907721928710465e+00 2.689553741277562526e+00
2.519653836174916783e+00 2.691329797747335384e+00
2.543399950421123989e+00 2.697054149512231991e+00
2.567146170464230437e+00 2.707215387065288859e+00
2.590892284710437643e+00 2.715853615524023823e+00
2.614638504753544090e+00 2.716270722377478464e+00
2.638384618999750852e+00 2.715921312771697238e+00
2.662130733245957614e+00 2.710220618557937389e+00
2.685876953289064506e+00 2.706234104174621180e+00
2.709623067535271268e+00 2.707659511450435819e+00
2.733369181781477586e+00 2.714990653763651451e+00
2.757115401824584922e+00 2.725020821053667497e+00
2.780861621867691369e+00 2.731065983938467667e+00
2.804607736113898575e+00 2.732743940043679931e+00
2.828353850360104893e+00 2.726528687401765350e+00
2.852099964606312099e+00 2.720439267267367622e+00
2.875846078852518417e+00 2.716909783782493815e+00
2.899592404692525438e+00 2.719143674687766854e+00
2.923338518938732200e+00 2.726818459806883421e+00
2.947084633184938962e+00 2.740073985270353951e+00
2.970830747431145724e+00 2.745724903894436242e+00
2.994576861677352042e+00 2.743958356156708689e+00
3.018322975923559248e+00 2.738222257514130398e+00
3.042069301763565825e+00 2.729069078374459778e+00
3.065815416009773031e+00 2.724707463981454136e+00
3.089561530255979349e+00 2.727590735885125017e+00
3.113307644502186555e+00 2.737300663891047758e+00
3.137053758748392873e+00 2.748434027524569778e+00
3.160800084588400338e+00 2.751675798694325437e+00
3.184546198834606656e+00 2.750068078545970351e+00
3.208292313080812974e+00 2.739789689330497158e+00
3.232038427327020180e+00 2.733036253151901906e+00
3.255784541573226498e+00 2.729917510371064893e+00
3.279530867413233963e+00 2.734887955676862603e+00
3.303276981659440281e+00 2.744910865760454399e+00
3.327023095905647487e+00 2.758382045965397378e+00
3.350769210151853805e+00 2.760093144375451057e+00
3.374515324398061011e+00 2.755339490008047232e+00
3.398261438644267329e+00 2.745763772314823825e+00
3.422007764484274794e+00 2.736065738588701723e+00
3.445753878730481112e+00 2.733394632073601560e+00
3.469499992976687430e+00 2.739522941176368409e+00
3.493246107222894636e+00 2.751619572037779626e+00
3.516992221469100954e+00 2.760502581764841867e+00
3.540738547309108419e+00 2.762243033124332392e+00
3.564484661555314737e+00 2.755892243537673814e+00
3.588230775801521943e+00 2.743981329370419608e+00
3.611976890047728261e+00 2.738284755644156743e+00
3.635723004293935468e+00 2.737290683582014328e+00
3.659469330133942044e+00 2.745146954886309665e+00
3.683215444380149250e+00 2.756976444798485026e+00
3.706961558626355568e+00 2.767755597034198267e+00
3.730707672872561886e+00 2.765873467754671466e+00
3.754453787118769093e+00 2.759076980917591904e+00
3.778199901364975410e+00 2.746820683395700513e+00
3.801946227204982875e+00 2.739049840312250961e+00
3.825692341451189193e+00 2.739378228743123422e+00
3.849438455697396400e+00 2.748002971164666519e+00
3.873184569943602718e+00 2.760591306929397692e+00
3.896930684189809924e+00 2.766147986031491701e+00
3.920677010029816500e+00 2.765932563327145655e+00
3.944423124276023707e+00 2.755551032842731729e+00
3.968169238522230025e+00 2.744704605204094872e+00
3.991915352768436343e+00 2.740967823631867528e+00
4.015661467014643549e+00 2.742301493102013321e+00
4.039407792854650125e+00 2.751724390806900900e+00
4.063153907100857332e+00 2.765918423130074189e+00
4.086900021347063650e+00 2.771603448342190745e+00
4.110646135593270856e+00 2.768122434176588875e+00
4.134392249839477174e+00 2.757836546325910465e+00
4.158138364085684380e+00 2.745708723275868124e+00
4.181884689925690957e+00 2.740244280314198200e+00
4.205630804171898163e+00 2.743511599282466573e+00
4.229376918418104481e+00 2.754016354710486336e+00
4.253123032664310799e+00 2.766377574297508080e+00
4.276869146910518005e+00 2.768934556397129043e+00
4.300615472750524582e+00 2.765433544403704147e+00
4.324361586996731788e+00 2.753269798115685507e+00
4.348107701242938106e+00 2.744268108727072608e+00
4.371853815489145312e+00 2.742291240862385404e+00
4.395599929735351630e+00 2.746373658483808988e+00
4.419346255575359095e+00 2.757599512272677078e+00
4.443092369821565413e+00 2.771248664770625592e+00
4.466838484067771731e+00 2.772525553889184202e+00
4.490584598313978937e+00 2.766674566167793614e+00
4.514330712560185255e+00 2.754815934444831083e+00
4.538076826806392461e+00 2.744230710873324597e+00
4.561822941052598779e+00 2.740920078918792413e+00
4.585569266892606244e+00 2.747349415401143968e+00
4.609315592732612821e+00 2.760197842015951419e+00
4.633061495385019768e+00 2.769454842859131016e+00
4.656807821225026345e+00 2.770560323934789348e+00
4.680553723877432404e+00 2.763220428356342406e+00
4.704300049717439869e+00 2.750372640006120584e+00
4.728045952369845928e+00 2.743725510273135715e+00
4.751792278209853393e+00 2.742916753337701241e+00
4.775538604049859970e+00 2.751085660432783353e+00
4.799284506702266917e+00 2.763332677061616671e+00
4.823030832542273494e+00 2.773975762087503405e+00
4.846776735194680441e+00 2.771777731049797744e+00
4.870523061034687018e+00 2.763933003470154581e+00
4.894269386874694483e+00 2.751024430364818141e+00
4.918015289527100542e+00 2.742709693240068969e+00
4.941761615367108007e+00 2.742976364822915514e+00
4.965507518019514066e+00 2.752022080151734329e+00
4.989253843859520643e+00 2.765002999239280168e+00
5.013000169699528108e+00 2.770370113765797004e+00
5.036746072351934167e+00 2.769766261416177322e+00
5.060492398191941632e+00 2.758876049079824533e+00
5.084238300844347691e+00 2.747540281374403204e+00
5.107984626684354268e+00 2.743623917034306192e+00
5.131730952524361733e+00 2.745051569055625418e+00
5.155476855176767792e+00 2.754704122676424838e+00
5.179223181016775257e+00 2.768995027247665774e+00
5.202969083669181316e+00 2.774553715896409756e+00
5.226715409509188781e+00 2.770777487920764059e+00
5.250461735349195358e+00 2.759945673659247589e+00
5.274207638001602305e+00 2.747554898221085562e+00
5.297953963841608882e+00 2.742028180707574148e+00
5.321699866494014941e+00 2.745388830344473785e+00
5.345446192334022406e+00 2.756113842431037408e+00
5.369192518174029871e+00 2.768511033021296086e+00
5.392938420826435930e+00 2.770928632447600570e+00
5.416684746666442507e+00 2.767124391161494223e+00
5.440430649318849454e+00 2.754691421064269008e+00
5.464176975158856031e+00 2.745575171490352240e+00
5.487922877811262978e+00 2.743661971942385147e+00
5.511669203651269555e+00 2.747741524131859236e+00
5.535415529491277020e+00 2.759103186277596542e+00
5.559161432143683079e+00 2.772756415781336248e+00
5.582907757983690544e+00 2.773891438498480078e+00
5.606653660636096603e+00 2.767882045756794085e+00
5.630399986476103180e+00 2.755703554404000055e+00
5.654146312316110645e+00 2.745128012188010391e+00
5.677892214968516704e+00 2.741798760713868965e+00
5.701638540808524169e+00 2.748331451981291362e+00
5.725384443460930228e+00 2.761278012402783588e+00
5.749130769300937693e+00 2.770495023546583280e+00
5.772877095140944270e+00 2.771503918840787950e+00
5.796622997793351217e+00 2.763937321746454234e+00
5.820369323633357794e+00 2.751012027359940770e+00
5.844115226285763853e+00 2.744312697490936870e+00
5.867861552125771318e+00 2.743586260821545775e+00
5.891607877965778783e+00 2.751810650180198436e+00
5.915353780618184842e+00 2.764160581709377063e+00
5.939100106458191419e+00 2.774688561654087948e+00
5.962846009110598366e+00 2.772417388415980621e+00
5.986592334950604943e+00 2.764397643856691289e+00
6.010338660790612408e+00 2.751406465651470956e+00
6.034084563443018467e+00 2.743096392327001976e+00
6.057830889283025932e+00 2.743432152204559937e+00
6.081576791935431991e+00 2.752566068744484618e+00
6.105323117775439457e+00 2.765581494480447322e+00
6.129069020427845516e+00 2.770858386803286333e+00
6.152815346267852092e+00 2.770156654000178076e+00
6.176561672107859557e+00 2.759152894385415333e+00
6.200307574760265616e+00 2.747785113836019200e+00
6.224053900600273082e+00 2.743917934067926279e+00
6.247799803252679141e+00 2.745404596785710361e+00
6.271546129092686606e+00 2.755100664609052785e+00
6.295292454932693182e+00 2.769438768388476024e+00
6.319038357585100130e+00 2.774894813725443665e+00
6.342784683425106707e+00 2.771037178066170448e+00
6.366530586077512766e+00 2.760096138184330083e+00
6.390276911917520231e+00 2.747709275935170670e+00
6.414023237757526807e+00 2.742212849514715334e+00
6.437769140409933755e+00 2.745650829394598258e+00
6.461515466249940332e+00 2.756441399741331733e+00
6.485261368902347279e+00 2.768797625544926255e+00
6.509007694742353856e+00 2.771157964755193603e+00
6.532754020582361321e+00 2.767264707693504633e+00
6.556499923234767380e+00 2.754773889595357961e+00
6.580246249074774845e+00 2.745681376718757338e+00
6.603992151727180904e+00 2.743799274933151899e+00
6.627738477567187481e+00 2.747957752389089237e+00
6.651484803407194946e+00 2.759365952623100693e+00
6.675230706059601005e+00 2.772994329382460155e+00
6.698977031899608470e+00 2.774017946717179051e+00
6.722722934552014529e+00 2.767953536327337982e+00
6.746469260392021994e+00 2.755718631729227486e+00
6.770215586232028571e+00 2.745181110279176107e+00
6.793961488884435518e+00 2.741914091902953210e+00
6.817707814724442095e+00 2.748507713450986767e+00
6.841453717376848154e+00 2.761511567830607472e+00
6.865200043216855619e+00 2.770635580393233433e+00
6.888945945869261678e+00 2.771614948139565549e+00
6.912692271709269143e+00 2.763936178772000041e+00
6.936438597549275720e+00 2.751013229968940710e+00
6.960184500201682667e+00 2.744374477069179363e+00
6.983930826041689244e+00 2.743686463204911608e+00
7.007676728694096191e+00 2.751967491359957219e+00
7.031423054534102768e+00 2.764371324292102194e+00
7.055169380374110233e+00 2.774783465822999506e+00
7.078915283026516292e+00 2.772469382965946583e+00
7.102661608866523757e+00 2.764371329778672060e+00
7.126407511518929816e+00 2.751361237504768020e+00
7.150153837358936393e+00 2.743116532929667173e+00
7.173900163198943858e+00 2.743529075176289744e+00
7.197646065851349917e+00 2.752712171885414616e+00
7.221392391691357382e+00 2.765721594979018594e+00
7.245138294343763441e+00 2.770920283698020015e+00
7.268884620183770906e+00 2.770157992894472176e+00
7.292630946023777483e+00 2.759084268922782801e+00
7.316376848676184430e+00 2.747758970682439905e+00
7.340123174516191007e+00 2.743944166083029934e+00
7.363869077168597066e+00 2.745487174644368089e+00
7.387615403008604531e+00 2.755203671472113314e+00
7.411361728848611996e+00 2.769586169791442121e+00
7.435107631501018055e+00 2.774936666567716426e+00
7.458853957341024632e+00 2.771025337612277983e+00
7.482599859993431579e+00 2.760020649745061672e+00
7.506346185833438156e+00 2.747672678257860213e+00
7.530092511673445621e+00 2.742214561642272397e+00
7.553838414325851680e+00 2.745727533354738181e+00
7.577584740165859145e+00 2.756564788914982689e+00
7.601330642818265204e+00 2.768873220089876241e+00
7.625076968658272669e+00 2.771186992064671450e+00
7.648822871310678728e+00 2.767226583057839306e+00
7.672569197150685305e+00 2.754706036523355994e+00
7.696315522990692770e+00 2.745648673403959794e+00
7.720061425643098829e+00 2.743797368846402129e+00
7.743807751483106294e+00 2.748043098549332708e+00
7.767553654135512353e+00 2.759488262220941568e+00
7.791299979975519818e+00 2.773084770225244799e+00
7.815046305815526395e+00 2.774001088168956297e+00
7.838792208467933342e+00 2.767895978531508927e+00
7.862538534307939919e+00 2.755634700957943828e+00
7.886284436960345978e+00 2.745137195654177908e+00
7.910030762800353443e+00 2.741941496850201165e+00
7.933777088640360908e+00 2.748591238012068061e+00
7.957522991292766967e+00 2.761645022312602560e+00
7.981269317132773544e+00 2.770669487157459976e+00
8.005015219785180491e+00 2.771626683564969440e+00
8.028761545625187068e+00 2.763852539448918844e+00
8.052507871465195421e+00 2.750940811449334333e+00
8.076253774117601480e+00 2.744377387907385835e+00
8.099999676770007540e+00 2.743719975626894847e+00


==> data/LFTrue_lift_Data.txt <==
2.798729124784703898e-02 5.342710848525111800e-03
5.507458041636553031e-02 -4.289215351437336565e-03
8.216187147055216411e-02 -8.416666574236009168e-03
1.092491625247388048e-01 -1.428351106614300647e-02
1.363364535789254595e-01 -1.939828429167556045e-02
1.634237446331121002e-01 -1.830656501863647811e-02
1.905110356872987409e-01 -1.745165153711769612e-02
2.175983267414853817e-01 -2.102456357164683709e-02
2.446856177956720224e-01 -2.958547051346549495e-02
2.717729239352038029e-01 -3.688215818050144534e-02
2.988601999040452761e-01 -4.580808159088323173e-02
3.259475060435770843e-01 -5.147294685309256046e-02
3.530347820124185576e-01 -5.333210406532717940e-02
3.801220881519503658e-01 -4.902563962718864410e-02
4.072093641207918391e-01 -4.076167370254468736e-02
4.342966702603236473e-01 -2.818405898283393718e-02
4.613839462291651206e-01 -1.187786678710756050e-02
4.884712523686969288e-01 6.286534220605544121e-03
5.155585585082287370e-01 2.278115211624021086e-02
5.426458043063798753e-01 3.489183190397548984e-02
5.697331104459116835e-01 4.020833007765278744e-02
5.968204165854434917e-01 3.836315490962149966e-02
6.239076623835946300e-01 2.916589781302825202e-02
6.509949685231264382e-01 1.333738493554781357e-02
6.780822746626582465e-01 -6.666427199277125126e-03
7.051695808021900547e-01 -2.827857997824634317e-02
7.322568266003411930e-01 -4.850138247315460838e-02
7.593441327398730012e-01 -6.387887841647876819e-02
7.864314388794048094e-01 -7.165424570401857096e-02
8.135187450189366176e-01 -7.087694401327215843e-02
8.406059908170877559e-01 -6.086002382483579609e-02
8.676932969566195641e-01 -4.382563842660314180e-02
8.947806030961513724e-01 -2.187645335111598754e-02
9.218679092356831806e-01 1.262593705965375790e-03
9.489551550338343189e-01 2.175734002451146232e-02
9.760424611733661271e-01 3.573884733030441296e-02
1.003129767312898046e+00 4.028276786315809765e-02
1.030217013111049074e+00 3.333981709851996378e-02
1.057304379591961663e+00 1.617074395164919132e-02
1.084391625390112690e+00 -8.934693342868449406e-03
1.111478871188263939e+00 -3.830448937449304481e-02
1.138566237669176529e+00 -6.723813525971711336e-02
1.165653483467327556e+00 -9.114854466029442825e-02
1.192740849948240145e+00 -1.048439430352285928e-01
1.219828095746391172e+00 -1.045728143818345224e-01
1.246915341544542200e+00 -9.034149749146092034e-02
1.274002708025454789e+00 -6.263717872604290804e-02
1.301089953823605816e+00 -2.570865773431108003e-02
1.328177199621757065e+00 1.263252661527380916e-02
1.355264566102669654e+00 4.707271215896580152e-02
1.382351811900820682e+00 7.172656580969061224e-02
1.409439178381733271e+00 7.973304014657389693e-02
1.436526424179884298e+00 6.864869082072133644e-02
1.463613669978035325e+00 3.738126010249476217e-02
1.490701036458947915e+00 -7.367042579867755236e-03
1.517788282257098942e+00 -6.014606313404868843e-02
1.544875528055250191e+00 -1.121806322508865916e-01
1.571962894536162558e+00 -1.528969270323196072e-01
1.599050140334313808e+00 -1.742612094679412138e-01
1.626137506815226397e+00 -1.706604253644025126e-01
1.653224752613377424e+00 -1.401359702726321377e-01
1.680311998411528451e+00 -8.456114498206379615e-02
1.707399364892441040e+00 -1.335269782836490116e-02
1.734486610690592068e+00 6.119860288596701281e-02
1.761573856488743317e+00 1.241657137355642870e-01
1.788661222969655684e+00 1.659819071102281995e-01
1.815748468767806933e+00 1.763838906682897445e-01
1.842835835248719523e+00 1.453500514633565555e-01
1.869923081046870550e+00 7.927443329703365293e-02
1.897010326845021577e+00 -1.128290355988270655e-02
1.924097693325934166e+00 -1.122105281193512827e-01
1.951184939124085194e+00 -2.082794020013665204e-01
1.978272184922236443e+00 -2.747932665848408229e-01
2.005359551403148810e+00 -2.999496447230622920e-01
2.032446917884061399e+00 -2.748645802500777613e-01
2.059534163682212426e+00 -2.014453147825845392e-01
2.086621409480363454e+00 -8.059500660420448881e-02
2.113708655278514481e+00 5.350685694304102569e-02
2.140795901076665508e+00 1.796305799468056463e-01
2.167883388240339659e+00 2.781130607216308892e-01
2.194970634038490687e+00 3.182861005448942571e-01
2.222057879836641714e+00 2.948681722200217070e-01
2.249145125634792741e+00 1.993536362284427099e-01
2.276232371432944213e+00 5.627552495784704512e-02
2.303319617231095240e+00 -1.142787971519648726e-01
2.330407104394768947e+00 -2.780170003203973339e-01
2.357494350192919974e+00 -3.992927577121481164e-01
2.384581595991071445e+00 -4.490903414789577663e-01
2.411668841789222473e+00 -4.147164115558634734e-01
2.438756087587373500e+00 -3.021485988744037066e-01
2.465843574751047651e+00 -1.244236258086519609e-01
2.492930820549198678e+00 7.876273788034682255e-02
2.520018066347349706e+00 2.700396404083988955e-01
2.547105312145500733e+00 4.046629086297308664e-01
2.574192557943651760e+00 4.527572319767421138e-01
2.601280045107325911e+00 4.073397094254502804e-01
2.628367290905476938e+00 2.676172096962232683e-01
2.655454536703627966e+00 6.195353484081711493e-02
2.682541782501778993e+00 -1.662030377365840694e-01
2.709629028299930464e+00 -3.767366468053786610e-01
2.736716274098081492e+00 -5.182612781031333826e-01
2.763803761261755199e+00 -5.611514899615579477e-01
2.790891007059906226e+00 -4.935528729835165773e-01
2.817978252858057697e+00 -3.288352783710960514e-01
2.845065498656208725e+00 -9.622129421199643318e-02
2.872152744454359752e+00 1.529312197295960019e-01
2.899240231618033903e+00 3.734708029847970678e-01
2.926327477416184930e+00 5.115718974528018492e-01
2.953414723214335957e+00 5.366387803684991020e-01
2.980501969012486985e+00 4.522796480012032383e-01
3.007589214810638012e+00 2.647193992691083686e-01
3.034676701974312163e+00 1.498056285777682461e-02
3.061763947772463190e+00 -2.458737988471223490e-01
3.088851193570614218e+00 -4.699262520123909104e-01
3.115938439368765245e+00 -6.016547065036703668e-01
3.143025685166916716e+00 -6.157381092252068866e-01
3.170112930965067743e+00 -5.078956706731219128e-01
3.197200418128741450e+00 -3.003877911724142091e-01
3.224287663926892478e+00 -3.181745783543443729e-02
3.251374909725043949e+00 2.375890402331659601e-01
3.278462155523194976e+00 4.593908693077897176e-01
3.305549401321346004e+00 5.777227688249708670e-01
3.332636888485020155e+00 5.701544803909148751e-01
3.359724134283171182e+00 4.450494803965703294e-01
3.386811380081322209e+00 2.205755641735960282e-01
3.413898625879473236e+00 -5.468966366385652478e-02
3.440985871677624264e+00 -3.283053832494413626e-01
3.468073358841298415e+00 -5.432149503965607584e-01
3.495160604639449442e+00 -6.512431519798187463e-01
3.522247850437600469e+00 -6.301593966495940835e-01
3.549335096235751497e+00 -4.835884543690689430e-01
3.576422342033902968e+00 -2.439651352705591858e-01
3.603509587832053995e+00 4.570240658917268384e-02
3.630597074995727702e+00 3.172822811931759190e-01
3.657684320793878729e+00 5.244163993795050160e-01
3.684771566592030201e+00 6.111000994688584598e-01
3.711858812390181228e+00 5.702096002473810987e-01
3.738946058188332255e+00 4.090298665024001412e-01
3.766033545352005962e+00 1.552616359014951097e-01
3.793120791150157434e+00 -1.319895503742025689e-01
3.820208036948308461e+00 -4.058284996975936032e-01
3.847295282746459488e+00 -5.991511045690239845e-01
3.874382528544610516e+00 -6.754565491825370582e-01
3.901470015708284667e+00 -6.175078179653791244e-01
3.928557261506435694e+00 -4.360654148528957386e-01
3.955644507304586721e+00 -1.726289677466907868e-01
3.982731753102737748e+00 1.251014749517305180e-01
4.009818998900889220e+00 3.902763323299407450e-01
4.036906244699039803e+00 5.727037473112939203e-01
4.063993490497191274e+00 6.228485208757785774e-01
4.091080977660864981e+00 5.480174516291604903e-01
4.118168464824538688e+00 3.545288470798637626e-01
4.145255469257167036e+00 8.019025222894837768e-02
4.172342956420841631e+00 -2.107973855391841456e-01
4.199429960853469979e+00 -4.732111625837245317e-01
4.226517448017143685e+00 -6.383418597862402510e-01
4.253604452449772033e+00 -6.800765629885898722e-01
4.280691939613445740e+00 -5.856982396961919468e-01
4.307779426777119447e+00 -3.759967153592443934e-01
4.334866431209747795e+00 -9.436362661946295916e-02
4.361953918373421502e+00 2.020752013280728843e-01
4.389040922806049849e+00 4.551406118097560682e-01
4.416128409969724444e+00 6.049807997954883554e-01
4.443215897133398151e+00 6.205653623195264146e-01
4.470302901566026499e+00 5.103690698056895236e-01
4.497390388729700206e+00 2.894601466416821811e-01
4.524477393162328553e+00 3.720438184537933068e-03
4.551564880326002260e+00 -2.891704346137108361e-01
4.578652367489676855e+00 -5.314520162754335919e-01
4.605739371922304315e+00 -6.671845010385949459e-01
4.632826859085978910e+00 -6.713529355671531418e-01
4.659913863518607258e+00 -5.425637788251053140e-01
4.687001350682280965e+00 -3.079205167338576743e-01
4.714088837845954671e+00 -1.271229245735505664e-02
4.741175842278583019e+00 2.777347022924647746e-01
4.768263329442256726e+00 5.097844425594160178e-01
4.795350333874885074e+00 6.259416437529017330e-01
4.822437821038559669e+00 6.063340983673675133e-01
4.849525308202233376e+00 4.622147641776721549e-01
4.876612312634861723e+00 2.178725579007343427e-01
4.903699799798535430e+00 -7.552277569495813303e-02
4.930786804231163778e+00 -3.626513051442499247e-01
4.957874291394837485e+00 -5.816616521366827497e-01
4.984961778558511192e+00 -6.842112434914615626e-01
5.012048782991139539e+00 -6.520551997667785038e-01
5.039136270154814135e+00 -4.891368554453826567e-01
5.066223274587442482e+00 -2.334313027951576691e-01
5.093310761751116189e+00 6.943171730779451600e-02
5.120397766183744537e+00 3.484871922870915739e-01
5.147485253347418244e+00 5.550727185086605786e-01
5.174572740511091951e+00 6.336906566936901797e-01
5.201659744943720298e+00 5.817343076005445646e-01
5.228747232107394005e+00 4.065521968450724888e-01
5.255834236540022353e+00 1.404517644873808369e-01
5.282921723703696948e+00 -1.553950088898876647e-01
5.310009210867370655e+00 -4.321556699312252281e-01
5.337096215299999002e+00 -6.224408957136716714e-01
5.364183702463672709e+00 -6.903537799020499355e-01
5.391270706896301057e+00 -6.209899203910933529e-01
5.418358194059974764e+00 -4.276606792250670086e-01
5.445445681223649359e+00 -1.543243169405019710e-01
5.472532685656276819e+00 1.483447614395119185e-01
5.499620172819951414e+00 4.147183102590317194e-01
5.526707177252579761e+00 5.912467371358751667e-01
5.553794664416253468e+00 6.320248629674691809e-01
5.580882151579927175e+00 5.460816828857606442e-01
5.607969156012555523e+00 3.423323240562115011e-01
5.635056643176229230e+00 6.093488034392624542e-02
5.662143647608857577e+00 -2.339504260218298048e-01
5.689231134772532172e+00 -4.941724923033157246e-01
5.716318621936205879e+00 -6.527045105826736471e-01
5.743405626368834227e+00 -6.848163931198827381e-01
5.770493113532507934e+00 -5.795304376744060404e-01
5.797580117965136282e+00 -3.610739394710007488e-01
5.824667605128809988e+00 -7.329496171344263011e-02
5.851754609561438336e+00 2.243615696237117874e-01
5.878842096725112043e+00 4.741794417711719944e-01
5.905929583888786638e+00 6.156154211708242396e-01
5.933016588321414986e+00 6.218044786418950309e-01
5.960104075485088693e+00 5.011931998612455530e-01
5.987191079917717040e+00 2.725663376914320146e-01
6.014278567081390747e+00 -1.715241172111170442e-02
6.041366054245064454e+00 -3.107653756727060124e-01
6.068453058677692802e+00 -5.479160771390665374e-01
6.095540545841366509e+00 -6.755480340269413020e-01
6.122627550273994856e+00 -6.697914332411227800e-01
6.149715037437669451e+00 -5.314440334501427943e-01
6.176802524601343158e+00 -2.893621747472228112e-01
6.203889529033971506e+00 9.544382223317660063e-03
6.230977016197645213e+00 2.985924062364160303e-01
6.258064020630273561e+00 5.245289951146117069e-01
6.285151507793947268e+00 6.311527525517126591e-01
6.312238994957620974e+00 6.024986811711285917e-01
6.339325999390249322e+00 4.492244172709531913e-01
6.366413486553923917e+00 1.979771109883476932e-01
6.393500490986552265e+00 -9.714020217157792736e-02
6.420587978150225972e+00 -3.826451910440367143e-01
6.447675465313899679e+00 -5.947943139801287193e-01
6.474762469746528026e+00 -6.885464389056904499e-01
6.501849956910201733e+00 -6.460577926647955715e-01
6.528936961342830081e+00 -4.741146459635989796e-01
6.556024448506504676e+00 -2.129259106878289565e-01
6.583111935670178383e+00 9.126080051308504970e-02
6.610198940102806731e+00 3.672786518658595067e-01
6.637286427266480437e+00 5.670513899894082943e-01
6.664373431699108785e+00 6.348419666774265391e-01
6.691460918862782492e+00 5.741687775598749433e-01
6.718547923295410840e+00 3.903997232660354477e-01
6.745635410459084547e+00 1.192679943239232099e-01
6.772722897622759142e+00 -1.766483888631219523e-01
6.799809902055387489e+00 -4.498463060386573842e-01
6.826897389219061196e+00 -6.318071361202618474e-01
6.853984393651689544e+00 -6.906170384530809780e-01
6.881071880815363251e+00 -6.114285494000184507e-01
6.908159367979036958e+00 -4.109421144445257745e-01
6.935246372411665305e+00 -1.328101592620754001e-01
6.962333859575339012e+00 1.690635242161173668e-01
6.989420864007967360e+00 4.318392572131080076e-01
7.016508351171641955e+00 5.992748597922985532e-01
7.043595838335315662e+00 6.307486898831227151e-01
7.070682842767944010e+00 5.354481522166145702e-01
7.097770329931617717e+00 3.244793975126909480e-01
7.124857334364246064e+00 4.009834540416479243e-02
7.151944821527919771e+00 -2.549548373558419012e-01
7.179032308691593478e+00 -5.095989594737176942e-01
7.206119313124221826e+00 -6.600604222317327796e-01
7.233206800287896421e+00 -6.821270644420056595e-01
7.260293804720524768e+00 -5.677142227161922072e-01
7.287381291884198475e+00 -3.424312720006477129e-01
7.314468779047872182e+00 -5.127641558475670713e-02
7.341555783480500530e+00 2.446714900993072206e-01
7.368643270644174237e+00 4.886648331303857784e-01
7.395730275076802585e+00 6.210542154785190228e-01
7.422817762240476291e+00 6.178987941368530024e-01
7.449905249404150887e+00 4.882603451478400025e-01
7.476992253836779234e+00 2.533893455639508741e-01
7.504079741000452941e+00 -3.857524829560410318e-02
7.531166745433081289e+00 -3.303747045320497566e-01
7.558254232596754996e+00 -5.615082403657707388e-01
7.585341237029383343e+00 -6.801044101125686137e-01
7.612428724193057050e+00 -6.645134929492633180e-01
7.639516211356731645e+00 -5.172287122218209854e-01
7.666603215789359105e+00 -2.693109880625825792e-01
7.693690702953033700e+00 3.182537997613255065e-02
7.720777707385662048e+00 3.175943787511827932e-01
7.747865194549335754e+00 5.368185423808453649e-01
7.774952681713009461e+00 6.331663856177973670e-01
7.802039686145637809e+00 5.958479107085459248e-01
7.829127173309311516e+00 4.344453897807978304e-01
7.856214177741939864e+00 1.771773289284741537e-01
7.883301664905614459e+00 -1.187566252725187343e-01
7.910389152069288166e+00 -4.015584887669891856e-01
7.937476156501916513e+00 -6.059385732537103664e-01
7.964563643665590220e+00 -6.903472227084243018e-01
7.991650648098218568e+00 -6.377012266575358135e-01
8.018738135261893163e+00 -4.575067988685308507e-01
8.045825622425565982e+00 -1.918175616047965715e-01
8.072912626858194329e+00 1.126219989575718561e-01
8.099999631290822677e+00 3.850841809667420179e-01


==> data/LFTrue_lift_Physics.txt <==
2.798729124784703898e-02 5.342710848525111800e-03
5.507458041636553031e-02 -4.289215351437336565e-03
8.216187147055216411e-02 -8.416666574236009168e-03
1.092491625247388048e-01 -1.428351106614300647e-02
1.363364535789254595e-01 -1.939828429167556045e-02
1.634237446331121002e-01 -1.830656501863647811e-02
1.905110356872987409e-01 -1.745165153711769612e-02
2.175983267414853817e-01 -2.102456357164683709e-02
2.446856177956720224e-01 -2.958547051346549495e-02
2.717729239352038029e-01 -3.688215818050144534e-02
2.988601999040452761e-01 -4.580808159088323173e-02
3.259475060435770843e-01 -5.147294685309256046e-02
3.530347820124185576e-01 -5.333210406532717940e-02
3.801220881519503658e-01 -4.902563962718864410e-02
4.072093641207918391e-01 -4.076167370254468736e-02
4.342966702603236473e-01 -2.818405898283393718e-02
4.613839462291651206e-01 -1.187786678710756050e-02
4.884712523686969288e-01 6.286534220605544121e-03
5.155585585082287370e-01 2.278115211624021086e-02
5.426458043063798753e-01 3.489183190397548984e-02
5.697331104459116835e-01 4.020833007765278744e-02
5.968204165854434917e-01 3.836315490962149966e-02
6.239076623835946300e-01 2.916589781302825202e-02
6.509949685231264382e-01 1.333738493554781357e-02
6.780822746626582465e-01 -6.666427199277125126e-03
7.051695808021900547e-01 -2.827857997824634317e-02
7.322568266003411930e-01 -4.850138247315460838e-02
7.593441327398730012e-01 -6.387887841647876819e-02
7.864314388794048094e-01 -7.165424570401857096e-02
8.135187450189366176e-01 -7.087694401327215843e-02
8.406059908170877559e-01 -6.086002382483579609e-02
8.676932969566195641e-01 -4.382563842660314180e-02
8.947806030961513724e-01 -2.187645335111598754e-02
9.218679092356831806e-01 1.262593705965375790e-03
9.489551550338343189e-01 2.175734002451146232e-02
9.760424611733661271e-01 3.573884733030441296e-02
1.003129767312898046e+00 4.028276786315809765e-02
1.030217013111049074e+00 3.333981709851996378e-02
1.057304379591961663e+00 1.617074395164919132e-02
1.084391625390112690e+00 -8.934693342868449406e-03
1.111478871188263939e+00 -3.830448937449304481e-02
1.138566237669176529e+00 -6.723813525971711336e-02
1.165653483467327556e+00 -9.114854466029442825e-02
1.192740849948240145e+00 -1.048439430352285928e-01
1.219828095746391172e+00 -1.045728143818345224e-01
1.246915341544542200e+00 -9.034149749146092034e-02
1.274002708025454789e+00 -6.263717872604290804e-02
1.301089953823605816e+00 -2.570865773431108003e-02
1.328177199621757065e+00 1.263252661527380916e-02
1.355264566102669654e+00 4.707271215896580152e-02
1.382351811900820682e+00 7.172656580969061224e-02
1.409439178381733271e+00 7.973304014657389693e-02
1.436526424179884298e+00 6.864869082072133644e-02
1.463613669978035325e+00 3.738126010249476217e-02
1.490701036458947915e+00 -7.367042579867755236e-03
1.517788282257098942e+00 -6.014606313404868843e-02
1.544875528055250191e+00 -1.121806322508865916e-01
1.571962894536162558e+00 -1.528969270323196072e-01
1.599050140334313808e+00 -1.742612094679412138e-01
1.626137506815226397e+00 -1.706604253644025126e-01
1.653224752613377424e+00 -1.401359702726321377e-01
1.680311998411528451e+00 -8.456114498206379615e-02
1.707399364892441040e+00 -1.335269782836490116e-02
1.734486610690592068e+00 6.119860288596701281e-02
1.761573856488743317e+00 1.241657137355642870e-01
1.788661222969655684e+00 1.659819071102281995e-01
1.815748468767806933e+00 1.763838906682897445e-01
1.842835835248719523e+00 1.453500514633565555e-01
1.869923081046870550e+00 7.927443329703365293e-02
1.897010326845021577e+00 -1.128290355988270655e-02
1.924097693325934166e+00 -1.122105281193512827e-01
1.951184939124085194e+00 -2.082794020013665204e-01
1.978272184922236443e+00 -2.747932665848408229e-01
2.005359551403148810e+00 -2.999496447230622920e-01
2.032446917884061399e+00 -2.748645802500777613e-01
2.059534163682212426e+00 -2.014453147825845392e-01
2.086621409480363454e+00 -8.059500660420448881e-02
2.113708655278514481e+00 5.350685694304102569e-02
2.140795901076665508e+00 1.796305799468056463e-01
2.167883388240339659e+00 2.781130607216308892e-01
2.194970634038490687e+00 3.182861005448942571e-01
2.222057879836641714e+00 2.948681722200217070e-01
2.249145125634792741e+00 1.993536362284427099e-01
2.276232371432944213e+00 5.627552495784704512e-02
2.303319617231095240e+00 -1.142787971519648726e-01
2.330407104394768947e+00 -2.780170003203973339e-01
2.357494350192919974e+00 -3.992927577121481164e-01
2.384581595991071445e+00 -4.490903414789577663e-01
2.411668841789222473e+00 -4.147164115558634734e-01
2.438756087587373500e+00 -3.021485988744037066e-01
2.465843574751047651e+00 -1.244236258086519609e-01
2.492930820549198678e+00 7.876273788034682255e-02
2.520018066347349706e+00 2.700396404083988955e-01
2.547105312145500733e+00 4.046629086297308664e-01
2.574192557943651760e+00 4.527572319767421138e-01
2.601280045107325911e+00 4.073397094254502804e-01
2.628367290905476938e+00 2.676172096962232683e-01
2.655454536703627966e+00 6.195353484081711493e-02
2.682541782501778993e+00 -1.662030377365840694e-01
2.709629028299930464e+00 -3.767366468053786610e-01
2.736716274098081492e+00 -5.182612781031333826e-01
2.763803761261755199e+00 -5.611514899615579477e-01
2.790891007059906226e+00 -4.935528729835165773e-01
2.817978252858057697e+00 -3.288352783710960514e-01
2.845065498656208725e+00 -9.622129421199643318e-02
2.872152744454359752e+00 1.529312197295960019e-01
2.899240231618033903e+00 3.734708029847970678e-01
2.926327477416184930e+00 5.115718974528018492e-01
2.953414723214335957e+00 5.366387803684991020e-01
2.980501969012486985e+00 4.522796480012032383e-01
3.007589214810638012e+00 2.647193992691083686e-01
3.034676701974312163e+00 1.498056285777682461e-02
3.061763947772463190e+00 -2.458737988471223490e-01
3.088851193570614218e+00 -4.699262520123909104e-01
3.115938439368765245e+00 -6.016547065036703668e-01
3.143025685166916716e+00 -6.157381092252068866e-01
3.170112930965067743e+00 -5.078956706731219128e-01
3.197200418128741450e+00 -3.003877911724142091e-01
3.224287663926892478e+00 -3.181745783543443729e-02
3.251374909725043949e+00 2.375890402331659601e-01
3.278462155523194976e+00 4.593908693077897176e-01
3.305549401321346004e+00 5.777227688249708670e-01
3.332636888485020155e+00 5.701544803909148751e-01
3.359724134283171182e+00 4.450494803965703294e-01
3.386811380081322209e+00 2.205755641735960282e-01
3.413898625879473236e+00 -5.468966366385652478e-02
3.440985871677624264e+00 -3.283053832494413626e-01
3.468073358841298415e+00 -5.432149503965607584e-01
3.495160604639449442e+00 -6.512431519798187463e-01
3.522247850437600469e+00 -6.301593966495940835e-01
3.549335096235751497e+00 -4.835884543690689430e-01
3.576422342033902968e+00 -2.439651352705591858e-01
3.603509587832053995e+00 4.570240658917268384e-02
3.630597074995727702e+00 3.172822811931759190e-01
3.657684320793878729e+00 5.244163993795050160e-01
3.684771566592030201e+00 6.111000994688584598e-01
3.711858812390181228e+00 5.702096002473810987e-01
3.738946058188332255e+00 4.090298665024001412e-01
3.766033545352005962e+00 1.552616359014951097e-01
3.793120791150157434e+00 -1.319895503742025689e-01
3.820208036948308461e+00 -4.058284996975936032e-01
3.847295282746459488e+00 -5.991511045690239845e-01
3.874382528544610516e+00 -6.754565491825370582e-01
3.901470015708284667e+00 -6.175078179653791244e-01
3.928557261506435694e+00 -4.360654148528957386e-01
3.955644507304586721e+00 -1.726289677466907868e-01
3.982731753102737748e+00 1.251014749517305180e-01
4.009818998900889220e+00 3.902763323299407450e-01
4.036906244699039803e+00 5.727037473112939203e-01
4.063993490497191274e+00 6.228485208757785774e-01
4.091080977660864981e+00 5.480174516291604903e-01
4.118168464824538688e+00 3.545288470798637626e-01
4.145255469257167036e+00 8.019025222894837768e-02
4.172342956420841631e+00 -2.107973855391841456e-01
4.199429960853469979e+00 -4.732111625837245317e-01
4.226517448017143685e+00 -6.383418597862402510e-01
4.253604452449772033e+00 -6.800765629885898722e-01
4.280691939613445740e+00 -5.856982396961919468e-01
4.307779426777119447e+00 -3.759967153592443934e-01
4.334866431209747795e+00 -9.436362661946295916e-02
4.361953918373421502e+00 2.020752013280728843e-01
4.389040922806049849e+00 4.551406118097560682e-01
4.416128409969724444e+00 6.049807997954883554e-01
4.443215897133398151e+00 6.205653623195264146e-01
4.470302901566026499e+00 5.103690698056895236e-01
4.497390388729700206e+00 2.894601466416821811e-01
4.524477393162328553e+00 3.720438184537933068e-03
4.551564880326002260e+00 -2.891704346137108361e-01
4.578652367489676855e+00 -5.314520162754335919e-01
4.605739371922304315e+00 -6.671845010385949459e-01
4.632826859085978910e+00 -6.713529355671531418e-01
4.659913863518607258e+00 -5.425637788251053140e-01
4.687001350682280965e+00 -3.079205167338576743e-01
4.714088837845954671e+00 -1.271229245735505664e-02
4.741175842278583019e+00 2.777347022924647746e-01
4.768263329442256726e+00 5.097844425594160178e-01
4.795350333874885074e+00 6.259416437529017330e-01
4.822437821038559669e+00 6.063340983673675133e-01
4.849525308202233376e+00 4.622147641776721549e-01
4.876612312634861723e+00 2.178725579007343427e-01
4.903699799798535430e+00 -7.552277569495813303e-02
4.930786804231163778e+00 -3.626513051442499247e-01
4.957874291394837485e+00 -5.816616521366827497e-01
4.984961778558511192e+00 -6.842112434914615626e-01
5.012048782991139539e+00 -6.520551997667785038e-01
5.039136270154814135e+00 -4.891368554453826567e-01
5.066223274587442482e+00 -2.334313027951576691e-01
5.093310761751116189e+00 6.943171730779451600e-02
5.120397766183744537e+00 3.484871922870915739e-01
5.147485253347418244e+00 5.550727185086605786e-01
5.174572740511091951e+00 6.336906566936901797e-01
5.201659744943720298e+00 5.817343076005445646e-01
5.228747232107394005e+00 4.065521968450724888e-01
5.255834236540022353e+00 1.404517644873808369e-01
5.282921723703696948e+00 -1.553950088898876647e-01
5.310009210867370655e+00 -4.321556699312252281e-01
5.337096215299999002e+00 -6.224408957136716714e-01
5.364183702463672709e+00 -6.903537799020499355e-01
5.391270706896301057e+00 -6.209899203910933529e-01
5.418358194059974764e+00 -4.276606792250670086e-01
5.445445681223649359e+00 -1.543243169405019710e-01
5.472532685656276819e+00 1.483447614395119185e-01
5.499620172819951414e+00 4.147183102590317194e-01
5.526707177252579761e+00 5.912467371358751667e-01
5.553794664416253468e+00 6.320248629674691809e-01
5.580882151579927175e+00 5.460816828857606442e-01
5.607969156012555523e+00 3.423323240562115011e-01
5.635056643176229230e+00 6.093488034392624542e-02
5.662143647608857577e+00 -2.339504260218298048e-01
5.689231134772532172e+00 -4.941724923033157246e-01
5.716318621936205879e+00 -6.527045105826736471e-01
5.743405626368834227e+00 -6.848163931198827381e-01
5.770493113532507934e+00 -5.795304376744060404e-01
5.797580117965136282e+00 -3.610739394710007488e-01
5.824667605128809988e+00 -7.329496171344263011e-02
5.851754609561438336e+00 2.243615696237117874e-01
5.878842096725112043e+00 4.741794417711719944e-01
5.905929583888786638e+00 6.156154211708242396e-01
5.933016588321414986e+00 6.218044786418950309e-01
5.960104075485088693e+00 5.011931998612455530e-01
5.987191079917717040e+00 2.725663376914320146e-01
6.014278567081390747e+00 -1.715241172111170442e-02
6.041366054245064454e+00 -3.107653756727060124e-01
6.068453058677692802e+00 -5.479160771390665374e-01
6.095540545841366509e+00 -6.755480340269413020e-01
6.122627550273994856e+00 -6.697914332411227800e-01
6.149715037437669451e+00 -5.314440334501427943e-01
6.176802524601343158e+00 -2.893621747472228112e-01
6.203889529033971506e+00 9.544382223317660063e-03
6.230977016197645213e+00 2.985924062364160303e-01
6.258064020630273561e+00 5.245289951146117069e-01
6.285151507793947268e+00 6.311527525517126591e-01
6.312238994957620974e+00 6.024986811711285917e-01
6.339325999390249322e+00 4.492244172709531913e-01
6.366413486553923917e+00 1.979771109883476932e-01
6.393500490986552265e+00 -9.714020217157792736e-02
6.420587978150225972e+00 -3.826451910440367143e-01
6.447675465313899679e+00 -5.947943139801287193e-01
6.474762469746528026e+00 -6.885464389056904499e-01
6.501849956910201733e+00 -6.460577926647955715e-01
6.528936961342830081e+00 -4.741146459635989796e-01
6.556024448506504676e+00 -2.129259106878289565e-01
6.583111935670178383e+00 9.126080051308504970e-02
6.610198940102806731e+00 3.672786518658595067e-01
6.637286427266480437e+00 5.670513899894082943e-01
6.664373431699108785e+00 6.348419666774265391e-01
6.691460918862782492e+00 5.741687775598749433e-01
6.718547923295410840e+00 3.903997232660354477e-01
6.745635410459084547e+00 1.192679943239232099e-01
6.772722897622759142e+00 -1.766483888631219523e-01
6.799809902055387489e+00 -4.498463060386573842e-01
6.826897389219061196e+00 -6.318071361202618474e-01
6.853984393651689544e+00 -6.906170384530809780e-01
6.881071880815363251e+00 -6.114285494000184507e-01
6.908159367979036958e+00 -4.109421144445257745e-01
6.935246372411665305e+00 -1.328101592620754001e-01
6.962333859575339012e+00 1.690635242161173668e-01
6.989420864007967360e+00 4.318392572131080076e-01
7.016508351171641955e+00 5.992748597922985532e-01
7.043595838335315662e+00 6.307486898831227151e-01
7.070682842767944010e+00 5.354481522166145702e-01
7.097770329931617717e+00 3.244793975126909480e-01
7.124857334364246064e+00 4.009834540416479243e-02
7.151944821527919771e+00 -2.549548373558419012e-01
7.179032308691593478e+00 -5.095989594737176942e-01
7.206119313124221826e+00 -6.600604222317327796e-01
7.233206800287896421e+00 -6.821270644420056595e-01
7.260293804720524768e+00 -5.677142227161922072e-01
7.287381291884198475e+00 -3.424312720006477129e-01
7.314468779047872182e+00 -5.127641558475670713e-02
7.341555783480500530e+00 2.446714900993072206e-01
7.368643270644174237e+00 4.886648331303857784e-01
7.395730275076802585e+00 6.210542154785190228e-01
7.422817762240476291e+00 6.178987941368530024e-01
7.449905249404150887e+00 4.882603451478400025e-01
7.476992253836779234e+00 2.533893455639508741e-01
7.504079741000452941e+00 -3.857524829560410318e-02
7.531166745433081289e+00 -3.303747045320497566e-01
7.558254232596754996e+00 -5.615082403657707388e-01
7.585341237029383343e+00 -6.801044101125686137e-01
7.612428724193057050e+00 -6.645134929492633180e-01
7.639516211356731645e+00 -5.172287122218209854e-01
7.666603215789359105e+00 -2.693109880625825792e-01
7.693690702953033700e+00 3.182537997613255065e-02
7.720777707385662048e+00 3.175943787511827932e-01
7.747865194549335754e+00 5.368185423808453649e-01
7.774952681713009461e+00 6.331663856177973670e-01
7.802039686145637809e+00 5.958479107085459248e-01
7.829127173309311516e+00 4.344453897807978304e-01
7.856214177741939864e+00 1.771773289284741537e-01
7.883301664905614459e+00 -1.187566252725187343e-01
7.910389152069288166e+00 -4.015584887669891856e-01
7.937476156501916513e+00 -6.059385732537103664e-01
7.964563643665590220e+00 -6.903472227084243018e-01
7.991650648098218568e+00 -6.377012266575358135e-01
8.018738135261893163e+00 -4.575067988685308507e-01
8.045825622425565982e+00 -1.918175616047965715e-01
8.072912626858194329e+00 1.126219989575718561e-01
8.099999631290822677e+00 3.850841809667420179e-01


==> data/RefDragRe100.txt <==
3.999496363	3.23
4.026587378	3.23
4.053678391	3.23
4.080769406	3.23
4.107860421	3.23
4.134951436	3.23
4.162042451	3.23
4.189133465	3.23
4.21622448	3.23
4.243315495	3.23
4.270406525	3.23
4.297497524	3.23
4.324588554	3.23
4.351679554	3.23
4.378770584	3.23
4.405861584	3.23
4.432952614	3.23
4.460043613	3.23
4.487134643	3.23
4.514225673	3.23
4.541316643	3.23
4.568407672	3.23
4.595498702	3.23
4.622589672	3.23
4.649680702	3.23
4.676771732	3.23
4.703862762	3.23
4.730953731	3.23
4.758044761	3.23
4.785135791	3.23
4.812226821	3.23
4.83931779	3.23
4.86640882	3.23
4.89349985	3.23
4.92059088	3.23
4.947681849	3.23
4.974772879	3.23
5.001863909	3.23
5.028954879	3.23
5.056045969	3.23
5.083136939	3.23
5.110227908	3.23
5.137318998	3.23
5.164409968	3.23
5.191501058	3.23
5.218592028	3.23
5.245682997	3.23
5.272774087	3.23
5.299865057	3.23
5.326956026	3.23
5.354047117	3.23
5.381138086	3.23
5.408229176	3.23
5.435320146	3.23
5.462411116	3.23
5.489502206	3.23
5.516593175	3.23
5.543684145	3.23
5.570775235	3.23
5.597866205	3.23
5.624957295	3.23
5.652048264	3.23
5.679139234	3.23
5.706230324	3.23
5.733321294	3.23
5.760412263	3.23
5.787503353	3.23
5.814594323	3.23
5.841685413	3.23
5.868776383	3.23
5.895867352	3.23
5.922958442	3.23
5.950049412	3.23
5.977140382	3.23
6.004231472	3.23
6.031322562	3.23
6.058413532	3.23
6.085504501	3.23
6.112595471	3.23
6.13968644	3.23
6.166777651	3.23
6.193868621	3.23
6.22095959	3.23
6.24805056	3.23
6.275141529	3.23
6.302232499	3.23
6.32932371	3.23
6.356414679	3.23
6.383505649	3.23
6.410596618	3.23
6.437687588	3.23
6.464778799	3.23
6.491869768	3.23
6.518960738	3.23
6.546051707	3.23
6.573142677	3.23
6.600233888	3.23
6.627324857	3.23
6.654415827	3.23
6.681506796	3.23
6.708597766	3.23
6.735688736	3.23
6.762779946	3.23
6.789870916	3.23
6.816961886	3.23
6.844052855	3.23
6.871143825	3.23
6.898235036	3.23
6.925326005	3.23
6.952416975	3.23
6.979507944	3.23
7.006598914	3.23
7.033690125	3.23
7.060781094	3.23
7.087872064	3.23
7.114963033	3.23
7.142054003	3.23
7.169144972	3.23
7.196236183	3.23
7.223327153	3.23
7.250418122	3.23
7.277509092	3.23
7.304600061	3.23
7.331691272	3.23
7.358782242	3.23
7.385873211	3.23
7.412964181	3.23
7.44005515	3.23
7.467146361	3.23
7.494237331	3.23
7.5213283	3.23
7.54841927	3.23
7.575510239	3.23
7.602601209	3.23
7.62969242	3.23
7.656783389	3.23
7.683874359	3.23
7.710965329	3.23
7.738056298	3.23
7.765147509	3.23
7.792238479	3.23
7.819329448	3.23
7.846420418	3.23
7.873511387	3.23
7.900602598	3.23
7.927693568	3.23
7.954784537	3.23
7.981875507	3.23
8.008966476	3.23
8.036057446	3.23
8.063148415	3.23
8.090239626	3.23
8.117330837	3.23
8.144421565	3.23
8.171512776	3.23
8.198603504	3.23
8.225694715	3.23
8.252785443	3.23
8.279876654	3.23
8.306967865	3.23
8.334058593	3.23
8.361149804	3.23
8.388240533	3.23
8.415331743	3.23
8.442422954	3.23
8.469513683	3.23
8.496604893	3.23
8.523695622	3.23
8.550786833	3.23
8.577878043	3.23
8.604968772	3.23
8.632059983	3.23
8.659150711	3.23
8.686241922	3.23
8.713333133	3.23
8.740423861	3.23
8.767515072	3.23
8.7946058	3.23
8.821697011	3.23
8.848788222	3.23
8.87587895	3.23
8.902970161	3.23
8.930060889	3.23
8.9571521	3.23
8.984243311	3.23
9.011334039	3.23
9.03842525	3.23
9.065515978	3.23
9.092607189	3.23
9.119697917	3.23
9.146789128	3.23
9.173880339	3.23
9.200971067	3.23
9.228062278	3.23
9.255153006	3.23
9.282244217	3.23
9.309335428	3.23
9.336426156	3.23
9.363517367	3.23
9.390608095	3.23
9.417699306	3.23
9.444790517	3.23
9.471881245	3.23
9.498972456	3.23
9.526063184	3.23
9.553154395	3.23
9.580245606	3.23
9.607336334	3.23
9.634427545	3.23
9.661518273	3.23
9.688609484	3.23
9.715700695	3.23
9.742791423	3.23
9.769882634	3.23
9.796973362	3.23
9.824064573	3.23
9.851155301	3.23
9.878246512	3.23
9.905337723	3.23
9.932428451	3.23
9.959519662	3.23
9.98661039	3.23
10.0137016	3.23
10.04079281	3.23
10.06788354	3.23
10.09497475	3.23
10.12206548	3.23
10.14915669	3.23
10.1762479	3.23
10.20333863	3.23
10.23042984	3.23
10.25752057	3.23
10.28461178	3.23
10.31170299	3.23
10.33879372	3.23
10.36588493	3.23
10.39297566	3.23
10.42006687	3.23
10.44715808	3.23
10.47424881	3.23
10.50134002	3.23
10.52843075	3.23
10.55552196	3.23
10.58261317	3.23
10.6097039	3.23
10.63679511	3.23
10.66388584	3.23
10.69097705	3.23
10.71806777	3.23
10.74515899	3.23
10.7722502	3.23
10.79934092	3.23
10.82643214	3.23
10.85352286	3.23
10.88061407	3.23
10.90770529	3.23
10.93479601	3.23
10.96188722	3.23
10.98897795	3.23
11.01606916	3.23
11.04316037	3.23
11.0702511	3.23
11.09734231	3.23
11.12443304	3.23
11.15152425	3.23
11.17861546	3.23
11.20570619	3.23
11.2327974	3.23
11.25988813	3.23
11.28697934	3.23
11.31407055	3.23
11.34116128	3.23
11.36825249	3.23
11.39534322	3.23
11.42243443	3.23
11.44952564	3.23
11.47661637	3.23
11.50370758	3.23
11.53079831	3.23
11.55788952	3.23
11.58498025	3.23
11.61207146	3.23
11.63916267	3.23
11.6662534	3.23
11.69334461	3.23
11.72043534	3.23
11.74752655	3.23
11.77461776	3.23
11.80170849	3.23
11.8287997	3.23
11.85589043	3.23
11.88298164	3.23
11.91007285	3.23
11.93716358	3.23
11.96425479	3.23
11.99134552	3.23
12.01843673	3.23
12.04552794	3.23
12.07261867	3.23
12.09970939	3.23


==> data/RefLiftRe100.txt <==
3.999496363	1
4.026587378	1
4.053678391	1
4.080769406	1
4.107860421	1
4.134951436	1
4.162042451	1
4.189133465	1
4.21622448	1
4.243315495	1
4.270406525	1
4.297497524	1
4.324588554	1
4.351679554	1
4.378770584	1
4.405861584	1
4.432952614	1
4.460043613	1
4.487134643	1
4.514225673	1
4.541316643	1
4.568407672	1
4.595498702	1
4.622589672	1
4.649680702	1
4.676771732	1
4.703862762	1
4.730953731	1
4.758044761	1
4.785135791	1
4.812226821	1
4.83931779	1
4.86640882	1
4.89349985	1
4.92059088	1
4.947681849	1
4.974772879	1
5.001863909	1
5.028954879	1
5.056045969	1
5.083136939	1
5.110227908	1
5.137318998	1
5.164409968	1
5.191501058	1
5.218592028	1
5.245682997	1
5.272774087	1
5.299865057	1
5.326956026	1
5.354047117	1
5.381138086	1
5.408229176	1
5.435320146	1
5.462411116	1
5.489502206	1
5.516593175	1
5.543684145	1
5.570775235	1
5.597866205	1
5.624957295	1
5.652048264	1
5.679139234	1
5.706230324	1
5.733321294	1
5.760412263	1
5.787503353	1
5.814594323	1
5.841685413	1
5.868776383	1
5.895867352	1
5.922958442	1
5.950049412	1
5.977140382	1
6.004231472	1
6.031322562	1
6.058413532	1
6.085504501	1
6.112595471	1
6.13968644	1
6.166777651	1
6.193868621	1
6.22095959	1
6.24805056	1
6.275141529	1
6.302232499	1
6.32932371	1
6.356414679	1
6.383505649	1
6.410596618	1
6.437687588	1
6.464778799	1
6.491869768	1
6.518960738	1
6.546051707	1
6.573142677	1
6.600233888	1
6.627324857	1
6.654415827	1
6.681506796	1
6.708597766	1
6.735688736	1
6.762779946	1
6.789870916	1
6.816961886	1
6.844052855	1
6.871143825	1
6.898235036	1
6.925326005	1
6.952416975	1
6.979507944	1
7.006598914	1
7.033690125	1
7.060781094	1
7.087872064	1
7.114963033	1
7.142054003	1
7.169144972	1
7.196236183	1
7.223327153	1
7.250418122	1
7.277509092	1
7.304600061	1
7.331691272	1
7.358782242	1
7.385873211	1
7.412964181	1
7.44005515	1
7.467146361	1
7.494237331	1
7.5213283	1
7.54841927	1
7.575510239	1
7.602601209	1
7.62969242	1
7.656783389	1
7.683874359	1
7.710965329	1
7.738056298	1
7.765147509	1
7.792238479	1
7.819329448	1
7.846420418	1
7.873511387	1
7.900602598	1
7.927693568	1
7.954784537	1
7.981875507	1
8.008966476	1
8.036057446	1
8.063148415	1
8.090239626	1
8.117330837	1
8.144421565	1
8.171512776	1
8.198603504	1
8.225694715	1
8.252785443	1
8.279876654	1
8.306967865	1
8.334058593	1
8.361149804	1
8.388240533	1
8.415331743	1
8.442422954	1
8.469513683	1
8.496604893	1
8.523695622	1
8.550786833	1
8.577878043	1
8.604968772	1
8.632059983	1
8.659150711	1
8.686241922	1
8.713333133	1
8.740423861	1
8.767515072	1
8.7946058	1
8.821697011	1
8.848788222	1
8.87587895	1
8.902970161	1
8.930060889	1
8.9571521	1
8.984243311	1
9.011334039	1
9.03842525	1
9.065515978	1
9.092607189	1
9.119697917	1
9.146789128	1
9.173880339	1
9.200971067	1
9.228062278	1
9.255153006	1
9.282244217	1
9.309335428	1
9.336426156	1
9.363517367	1
9.390608095	1
9.417699306	1
9.444790517	1
9.471881245	1
9.498972456	1
9.526063184	1
9.553154395	1
9.580245606	1
9.607336334	1
9.634427545	1
9.661518273	1
9.688609484	1
9.715700695	1
9.742791423	1
9.769882634	1
9.796973362	1
9.824064573	1
9.851155301	1
9.878246512	1
9.905337723	1
9.932428451	1
9.959519662	1
9.98661039	1
10.0137016	1
10.04079281	1
10.06788354	1
10.09497475	1
10.12206548	1
10.14915669	1
10.1762479	1
10.20333863	1
10.23042984	1
10.25752057	1
10.28461178	1
10.31170299	1
10.33879372	1
10.36588493	1
10.39297566	1
10.42006687	1
10.44715808	1
10.47424881	1
10.50134002	1
10.52843075	1
10.55552196	1
10.58261317	1
10.6097039	1
10.63679511	1
10.66388584	1
10.69097705	1
10.71806777	1
10.74515899	1
10.7722502	1
10.79934092	1
10.82643214	1
10.85352286	1
10.88061407	1
10.90770529	1
10.93479601	1
10.96188722	1
10.98897795	1
11.01606916	1
11.04316037	1
11.0702511	1
11.09734231	1
11.12443304	1
11.15152425	1
11.17861546	1
11.20570619	1
11.2327974	1
11.25988813	1
11.28697934	1
11.31407055	1
11.34116128	1
11.36825249	1
11.39534322	1
11.42243443	1
11.44952564	1
11.47661637	1
11.50370758	1
11.53079831	1
11.55788952	1
11.58498025	1
11.61207146	1
11.63916267	1
11.6662534	1
11.69334461	1
11.72043534	1
11.74752655	1
11.77461776	1
11.80170849	1
11.8287997	1
11.85589043	1
11.88298164	1
11.91007285	1
11.93716358	1
11.96425479	1
11.99134552	1
12.01843673	1
12.04552794	1
12.07261867	1
12.09970939	1
